Registration of serial sections: An evaluation method based on distortions of the ground truths

Registration of histological serial sections is a challenging task. Serial sections exhibit distortions and damage from sectioning. Missing information on how the tissue looked before cutting makes a realistic validation of 2D registrations extremely difficult. This work proposes methods for ground-truth-based evaluation of registrations. Firstly, we present a methodology to generate test data for registrations. We distort an innately registered image stack in the manner similar to the cutting distortion of serial sections. Test cases are generated from existing 3D data sets, thus the ground truth is known. Secondly, our test case generation premises evaluation of the registrations with known ground truths. Our methodology for such an evaluation technique distinguishes this work from other approaches. Both under- and over-registration become evident in our evaluations. We also survey existing validation efforts. We present a full-series evaluation across six different registration methods applied to our distorted 3D data sets of animal lungs. Our distorted and ground truth data sets are made publicly available.

==> highlights.txt <==
- We present a methodology for generation of typical sectioning-induced distortions.
- By applying our method to existing 3D data sets of animal lungs, we obtain test data.
- Precise ground truths were previously not available with histological sections.
- Our method allows for comparison of registration methods with the ground truth.
- We survey and evaluate existing registration methods.


==> image/CT/eval/ct_benchmark-input/jaccard_CROP__ct-input_300-301_.txt <==
threshold: 150
reading crop_gray_input_0300.png
reading crop_gray_input_0301.png
Jaccard:  0.0


==> image/CT/eval/ct_benchmark-input/psnr__ct-input_300-301_.txt <==
18.6765

==> image/CT/eval/ct_benchmark-input/ssim_CROP__ct-input_300-301_.txt <==
crop_gray_input_0300.png
crop_gray_input_0301.png
ssim_CROP__ct-input_300-301_.png
 0.39652


==> image/CT/eval/ct_distort-only/jaccard_CROP__ct-distort-only_orig-index_650-651_.txt <==
threshold: 100
reading crop_gray_191146-1_distort_only_000650.png
reading crop_gray_191146-1_distort_only_000651.png
Jaccard:  0.028323699421965318


==> image/CT/eval/ct_distort-only/psnr__ct-distort-only_orig-index_650-651_.txt <==
19.8731

==> image/CT/eval/ct_distort-only/ssim_CROP__ct-distort-only_orig-index_650-651_.txt <==
crop_gray_191146-1_distort_only_000650.png
crop_gray_191146-1_distort_only_000651.png
ssim_CROP__ct-distort-only_orig-index_650-651_.png
 0.39437


==> image/CT/eval/ct_el_prerigid_ol/jaccard_CROP__ct-el_OL_300-301_.txt <==
threshold: 100
reading crop_gray_el_0300.png
reading crop_gray_el_0301.png
Jaccard:  0.5668404588112618


==> image/CT/eval/ct_el_prerigid_ol/psnr__ct-el_OL_300-301_.txt <==
32.951

==> image/CT/eval/ct_el_prerigid_ol/ssim_CROP__ct-el_OL_300-301_.txt <==
crop_gray_el_0300.png
crop_gray_el_0301.png
ssim_CROP__ct-el_OL_300-301_.png
 0.89829


==> image/CT/eval/ct_funatomi/jaccard_CROP__ct-funatomi_899-900_.txt <==
threshold: 100
reading crop_gray_out0899.png
reading crop_gray_out0900.png
Jaccard:  0.12305350661515045


==> image/CT/eval/ct_funatomi/psnr__ct-funatomi_899-900_.txt <==
22.2765

==> image/CT/eval/ct_funatomi/ssim_CROP__ct-funatomi_899-900_.txt <==
crop_gray_out0899.png
crop_gray_out0900.png
ssim_CROP__ct-funatomi_899-900_.png
 0.46608


==> image/CT/eval/ct_orig/jaccard_CROP__ct-orig_orig-index_650-651_.txt <==
threshold: 100
reading crop_gray_191146-1_E1-denoise_000650.png
reading crop_gray_191146-1_E1-denoise_000651.png
Jaccard:  0.5169049621530698


==> image/CT/eval/ct_orig/psnr__ct-orig_orig-index_650-651_.txt <==
31.4465

==> image/CT/eval/ct_orig/ssim_CROP__ct-orig_orig-index_650-651_.txt <==
crop_gray_191146-1_E1-denoise_000650.png
crop_gray_191146-1_E1-denoise_000651.png
ssim_CROP__ct-orig_orig-index_650-651_.png
 0.87478


==> image/CT/eval/ct_sg/jaccard_CROP__ct-sg_300-301_.txt <==
threshold: 100
reading crop_gray_rigid2_0_0300_def.png
reading crop_gray_rigid2_0_0301_def.png
Jaccard:  0.4426400166562565


==> image/CT/eval/ct_sg/psnr__ct-sg_300-301_.txt <==
30.9448

==> image/CT/eval/ct_sg/ssim_CROP__ct-sg_300-301_.txt <==
crop_gray_rigid2_0_0300_def.png
crop_gray_rigid2_0_0301_def.png
ssim_CROP__ct-sg_300-301_.png
 0.87398


==> image/CT/eval/ct_sift_old/jaccard_CROP__ct-sift-rigid_300-301_.txt <==
threshold: 100
reading crop_gray_rigid2_0_300.png
reading crop_gray_rigid2_0_301.png
Jaccard:  0.12618114772989167


==> image/CT/eval/ct_sift_old/jaccard_CROP__ct-surf-rigid_300-301_.txt <==
threshold: 100
reading crop_gray_rigid2_0_300.png
reading crop_gray_rigid2_0_301.png
Jaccard:  0.12618114772989167


==> image/CT/eval/ct_sift_old/psnr__ct-sift-rigid_300-301_.txt <==
22.2166

==> image/CT/eval/ct_sift_old/psnr__ct-surf-rigid_300-301_.txt <==
22.2166

==> image/CT/eval/ct_sift_old/ssim_CROP__ct-sift-rigid_300-301_.txt <==
crop_gray_rigid2_0_300.png
crop_gray_rigid2_0_301.png
ssim_CROP__ct-sift-rigid_300-301_.png
 0.47626


==> image/CT/eval/ct_sift_old/ssim_CROP__ct-surf-rigid_300-301_.txt <==
crop_gray_rigid2_0_300.png
crop_gray_rigid2_0_301.png
ssim_CROP__ct-surf-rigid_300-301_.png
 0.47626


==> image/CT/eval/ct_surf_deform-std/jaccard_CROP__ct-surf-deform_300-301_.txt <==
threshold: 100
reading crop_gray_warped2_3_0300.png
reading crop_gray_warped2_3_0301.png
Jaccard:  0.3753199268738574


==> image/CT/eval/ct_surf_deform-std/psnr__ct-surf-deform_300-301_.txt <==
28.5062

==> image/CT/eval/ct_surf_deform-std/ssim_CROP__ct-surf-deform_300-301_.txt <==
crop_gray_warped2_3_0300.png
crop_gray_warped2_3_0301.png
ssim_CROP__ct-surf-deform_300-301_.png
 0.77221


==> image/CT/eval/ct_surf_rigid/jaccard_CROP__ct-surf-rigid_300-301_.txt <==
threshold: 100
reading crop_gray_rigid2_0_0300.png
reading crop_gray_rigid2_0_0301.png
Jaccard:  0.1350185873605948


==> image/CT/eval/ct_surf_rigid/psnr__ct-surf-rigid_300-301_.txt <==
22.7097

==> image/CT/eval/ct_surf_rigid/ssim_CROP__ct-surf-rigid_300-301_.txt <==
crop_gray_rigid2_0_0300.png
crop_gray_rigid2_0_0301.png
ssim_CROP__ct-surf-rigid_300-301_.png
 0.50812


==> image/CT/specials/surf-deform/jaccard_CROP__ct-special_surf-deform_348-349.txt <==
threshold: 100
reading crop_gray_warped2_3_0348.tiff
reading crop_gray_warped2_3_0349.tiff
Jaccard:  0.9914258607740049


==> image/CT/specials/surf-deform/psnr__ct-special_surf-deform_348-349.txt <==
30.1268

==> image/CT/specials/surf-deform/ssim_CROP__ct-special_surf-deform_348-349.txt <==
crop_gray_warped2_3_0348.tiff
crop_gray_warped2_3_0349.tiff
ssim_CROP__ct-special_surf-deform_348-349.png
 0.70929


==> image/CT/stat/ct_distort_jaccard.csv <==
  0.0
  0.0
  0.0
  0.02108433734939759
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.004597701149425287
  0.0034542314335060447
  0.18
  0.032454361054766734
  0.005376344086021506
  0.0
  0.004633920296570899
  0.02717391304347826
  0.0
  0.0
  0.0
  0.04785478547854786
  0.21903520208604954
  0.0
  0.01369047619047619
  0.0036607687614399025
  0.038821954484605084
  0.0
  0.045875420875420875
  0.011144883485309016
  0.04978586723768737
  0.012138188608776844
  0.017386984600099353
  0.013601419278533412
  0.034709754637941355
  0.009725400457665904
  0.016657710908113917
  0.008362026561731432
  0.021240916713247623
  0.0366079703429101
  0.029312288613303268
  0.11458050502307901
  0.027672479150871874
  0.01768953068592058
  0.042400287459576
  0.3152302243211334
  0.06337271750805586
  0.06784260515603799
  0.1336566963082727
  0.045838359469240045
  0.007913247362250879
  0.04357541899441341
  0.08089260808926081
  0.07123834886817576
  0.03981878874582737
  0.07741935483870968
  0.041175209092858676
  0.042324946362395165
  0.08588089768510337
  0.04271356783919598
  0.08746095493083444
  0.07462360898974471
  0.02578180950107424
  0.027993413314514232
  0.0692071835304424
  0.014213197969543147
  0.025950196592398427
  0.020944266950656727
  0.022186147186147188
  0.009631080639895527
  0.018892722194841467
  0.017697394010112798
  0.02832401226772506
  0.024484536082474227
  0.008941401884081112
  0.025795489650911337
  0.05406290956749672
  0.045692883895131084
  0.04546090362288432
  0.04355772159610113
  0.06097978759849263
  0.04335620711166563
  0.03772231784279977
  0.06494325346784363
  0.07609988109393578
  0.018330733229329172
  0.026121304791029563
  0.028268551236749116
  0.1841994085340093
  0.031578947368421054
  0.09212730318257957
  0.023519035719535498
  0.030532131433556268
  0.030507131537242473
  0.03143794423182067
  0.020011195074167366
  0.028431935669155656
  0.029127535048319043
  0.2181208053691275
  0.05564280906439309
  0.03566529492455418
  0.03459491425192194
  0.02275485436893204
  0.06071805702217529
  0.02563843746845665
  0.05863972502864285
  0.03910896079024292
  0.046531038080333854
  0.039302630252947696
  0.02691047093324133
  0.06610211296555127
  0.04206741573033708
  0.026887184699251592
  0.02942942942942943
  0.02706422018348624
  0.021436333102835128
  0.027047691866577465
  0.02862132531289415
  0.03769822429019087
  0.04829777576032683
  0.03187216206776109
  0.03468047720336632
  0.05390334572490706
  0.03433724971040874
  0.032612055641421944
  0.054372281385930706
  0.037274368231046934
  0.030659172202350538
  0.04941670893413521
  0.03327990229753454
  0.029643466255177456
  0.031188493565480698
  0.03032671564795998
  0.04041776343720812
  0.04805295280667068
  0.03255935754189944
  0.026138433515482697
  0.025691216050893077
  0.033966781385605264
  0.04145471110773669
  0.11191423698530009
  0.029411764705882353
  0.030036363636363635
  0.035433970890802406
  0.0743414788955887
  0.11611679939324991
  0.06496474275267694
  0.032263690268573425
  0.024740396073313284
  0.05402976691940466
  0.04875155349678002
  0.13982883475971034
  0.05542211025836311
  0.050008763217853594
  0.05535455861070912
  0.05962176102173646
  0.03346759862575524
  0.04624138963761605
  0.03543307086614173
  0.025474429076873594
  0.07268589786493541
  0.033111759955271165
  0.050383907608350785
  0.04542602585016941
  0.03824421578540415
  0.058762191007789975
  0.03753910323253389
  0.03637190270516026
  0.055779103649229916
  0.09248514010755732
  0.05233050847457627
  0.031454870538374945
  0.037555944736330026
  0.03519553072625698
  0.04097350585335798
  0.059615125824249764
  0.06918832583127632
  0.053883782982508156
  0.03241643202656848
  0.07006953465270879
  0.03496503496503497
  0.010429880197322057
  0.03398420032791772
  0.09695499414421951
  0.02604340567612688
  0.0175093800250134
  0.041517170681701694
  0.014127529591447117
  0.015011547344110854
  0.029027297193387157
  0.014473946895587942
  0.028111181301326595
  0.010198363778998095
  0.02192205491585474
  0.022766139375801624
  0.018068755133169072
  0.03264647467725919
  0.028158757130719747
  0.021409346709077563
  0.017459361830222758
  0.013389536325316143
  0.02655075187969925
  0.17521627878640186
  0.041505571980896064
  0.07596357739802918
  0.0360075064508562
  0.025423728813559324
  0.02606245597558112
  0.025163563160543533
  0.04130545639979602
  0.2640784982935154
  0.01690432382704692
  0.021989651928504234
  0.021024379333482442
  0.011710581346716854
  0.04521702036898795
  0.06836734693877551
  0.026827327498010686
  0.0649546827794562
  0.03067136203566966
  0.017127799736495388
  0.027112161097986275
  0.05274753758424054
  0.03419147224456959
  0.016042780748663103
  0.015008112493239589
  0.021162566991892263
  0.01936690263122746
  0.028119278053884384
  0.01639344262295082
  0.012086513994910942
  0.02126754572522331
  0.03468735737106344
  0.012461962034487755
  0.023009343187839912
  0.02220235434361496
  0.015212666873641726
  0.01924364123159304
  0.011067423911460608
  0.015524625267665952
  0.01533142943033218
  0.01782294888790691
  0.0319614711033275
  0.0344044141512496
  0.07555070089204442
  0.027791563275434243
  0.019198940748096655
  0.020829559862343777
  0.01184913217623498
  0.05065937600514635
  0.02481774468745153
  0.0405770964833183
  0.04053177691309987
  0.023573624871882474
  0.03322930053240316
  0.044621161917384584
  0.004380724810832338
  0.006482982171799027
  0.022619273902299942
  0.016475095785440614
  0.008871989860583017
  0.02821782178217822
  0.013154858066005077
  0.012804366078925274
  0.03086053412462908
  0.025355359200922013
  0.06906967378171566
  0.02368276115292822
  0.0026056206960729574
  0.03250711093051605
  0.025047801147227534
  0.03244722439405786
  0.02928587519711647
  0.03463314520266803
  0.004830917874396135
  0.05424886191198786
  0.02539321584233466
  0.022358974358974357
  0.050904219691895514
  0.0344675209898365
  0.02189634391321816
  0.03783251231527093
  0.12491559756920999
  0.04663923182441701
  0.04949619939897472
  0.017699115044247787
  0.03932707013327507
  0.02619833106928003
  0.06402439024390244
  0.01758198340576847
  0.019152141166343877
  0.028233880656788144
  0.04149298976885184
  0.02365871833084948
  0.03730378578024007
  0.020023790642347345
  0.008002910149145144
  0.08846952908587258
  0.032679738562091505
  0.03025064822817632
  0.02940128296507484
  0.005045726900031536
  0.014105642256902761
  0.009669889963321108
  0.015337423312883436
  0.005403521004009064
  0.04343365253077976
  0.02695947152294233
  0.03256777108433735
  0.008895602551191675
  0.007816571130797291
  0.019213503321960854
  0.011014686248331108
  0.025198237885462556
  0.011598587997982855
  0.018329938900203666
  0.01504811898512686
  0.013484971567831032
  0.054639660857277436
  0.04415146405028361
  0.032120229851186094
  0.030824274115866246
  0.017892928714572
  0.012214467005076142
  0.014448779078167894
  0.007863153538419092
  0.02605441197639269
  0.01832425972646395
  0.013278008298755186
  0.022218720453829183
  0.013374485596707819
  0.04599777654252363
  0.018128887124520314
  0.022339968494916224
  0.025447974702605028
  0.016688741721854305
  0.01880489917109984
  0.020776985492992377
  0.017587285044293903
  0.03562023562023562
  0.10725974412377269
  0.029201991656573813
  0.01543033489541662
  0.008917060593038246
  0.05523152005713605
  0.027139874739039668
  0.042308130915725856
  0.025572474718121584
  0.25140172753447493
  0.028323699421965318
  0.18231699713181196
  0.05263157894736842
  0.04628890662410216
  0.0059462254395036196
  0.026891642499340892
  0.010658545869813475
  0.025242948566010903
  0.035762400489895894
  0.02339316734221193
  0.01007497656982193
  0.0168998476243247
  0.013357619914996965
  0.014150943396226415
  0.01765734265734266
  0.01949106659447753
  0.011406224539677367
  0.022354922676466084
  0.0561973150171714
  0.009378996731561746
  0.055051331647076325
  0.023394427060050665
  0.0269773145309626
  0.028622012393036293
  0.04259548487860287
  0.03527493700904105
  0.0230020642878207
  0.00857100635436678
  0.022060043124896334
  0.07120500782472614
  0.03738693467336683
  0.0008610297916307905
  0.009483488569009314
  0.01190040278286342
  0.014094432699083862
  0.02574872169466764
  0.022647403358063256
  0.1419624217118998
  0.01226692836113837
  0.003135615364515286
  0.005658669081032141
  0.012701829924650162
  0.0400091975166705
  0.0038627584639854577
  0.01133472125838538
  0.01977204000930449
  0.00544274649361524
  0.01078167115902965
  0.005802276277616604
  0.016960208741030658
  0.035898452994843316
  0.006075110456553756
  0.006868918145392101
  0.0016744186046511627
  0.00750778245742538
  0.0107082472290062
  0.10972222222222222
  0.006443501493006444
  0.024235080278703424
  0.020184899845916794
  0.003937007874015748
  0.30282074613284804
  0.011419249592169658
  0.017048554282596835
  0.014752219994270982
  0.02029232297431531
  0.012110951946868082
  0.00797367421845336
  0.012947448591012947
  0.01859398879266429
  0.025145819831497083
  0.11464245175936436
  0.013660104459622338
  0.020479242128726666
  0.02881726304288446
  0.03820255599835097
  0.006342221071705928
  0.09798310166257836
  0.05007780449851464
  0.010695992768906298
  0.01576775714706749
  0.017105263157894738
  0.023890258939580765
  0.02052520374283127
  0.024989103588551505
  0.028579131841466703
  0.08737469520455161
  0.05296864576384256
  0.014528850145288501
  0.012017887087758524
  0.06522956326987682
  0.027114093959731543
  0.034934497816593885
  0.015722812636482748
  0.015671996200728195
  0.042591679000164445
  0.025034986782770954
  0.010620792819745699
  0.01120580808080808
  0.007763713080168776
  0.035941156803744566
  0.13917082401513847
  0.03760956175298805
  0.019150008399126492
  0.014540418902544573
  0.08510255487585462
  0.03468711870315496
  0.020290394638868205
  0.006726457399103139
  0.029133284777858703
  0.011278195488721804
  0.015023474178403756
  0.013439813011297234
  0.01066057490957548
  0.016261682242990655
  0.024196597353497166
  0.035114215593732304
  0.13043478260869565
  0.008158085569253081
  0.041173255602113316
  0.008151721843287307
  0.009215073226921179
  0.0291897332662305
  0.03561181434599156
  0.019140308191403083
  0.014975306675163294
  0.019993702770780858
  0.010269019380966155
  0.026163960821145846
  0.021756225425950196
  0.01576011157601116
  0.019432194046306504
  0.013437146803968354
  0.01944754118667162
  0.024500696702275893
  0.014152532854094126
  0.016523235800344233
  0.022207115341037843
  0.022727272727272728
  0.05701078582434515
  0.11808955223880598
  0.024683544303797468
  0.033433347621088724
  0.0609125646212632
  0.048798798798798795
  0.07647376960519199
  0.01767241379310345
  0.03861342694164107
  0.0649056603773585
  0.03379183364020362
  0.014557670772676373
  0.008663230617392258
  0.036328251702886796
  0.031804657843439006
  0.025380710659898477
  0.048518067397482746
  0.024903674466685462
  0.051695230998509686
  0.022152746761947298
  0.032540237928621416
  0.03520599250936329
  0.05345886205485059
  0.030030275754848214
  0.0288533913188927
  0.03151190077103587
  0.03747870528109029
  0.009328522397254246
  0.03996023856858847
  0.06485849056603774
  0.03329407986296971
  0.029464890494468276
  0.010031347962382446
  0.024716786817713696
  0.011381334611237571
  0.03317710902812038
  0.026078596322557386
  0.011241163518368293
  0.04118597138901708
  0.05047106325706595
  0.07240127099409896
  0.014630826811840763
  0.022606382978723406
  0.018489170628631802
  0.03492107836289984
  0.028052364413572
  0.016876541607166038
  0.015547426182388293
  0.024715356845320745
  0.20708860759493672
  0.018568481193461356
  0.018807665010645847
  0.010720562390158173
  0.015476881408396209
  0.014675052410901468
  0.03227383863080684
  0.1457748276742405
  0.03389473684210526
  0.03080330179182605
  0.03038028468238793
  0.02816603134265142
  0.01945945945945946
  0.03762376237623762
  0.02246893999471319
  0.038809454333236064
  0.013378967019290604
  0.02321019941157241
  0.012165450121654502
  0.02353896103896104
  0.018935978358881875
  0.013771657041314972
  0.014827018121911038
  0.012101653892698669
  0.014845360824742268
  0.031957928802589
  0.012842465753424657
  0.004629629629629629
  0.013986013986013986
  0.01616161616161616
  0.007961783439490446
  0.04898446833930705
  0.05909797822706065
  0.0
  0.02902055622732769
  0.027777777777777776
  0.038751345532831
  0.031067961165048542
  0.03609154929577465
  0.02146690518783542
  0.0
  0.020637898686679174
  0.0026109660574412533
  0.0
  0.0
  0.06088560885608856
  0.0
  0.004540295119182747
  0.09408194233687406
  0.0
  0.04982817869415808
  0.010810810810810811
  0.0018083182640144665
  0.0
  0.0
  0.015317286652078774
  0.0
  0.0
  0.009074410163339383
  0.0008525149190110827
  0.014056224899598393
  0.04666056724611162
  0.014098690835850957


==> image/CT/stat/ct_distort_psnr.csv <==
27.0432
25.9753
26.2116
27.2082
26.6665
26.74
26.6794
26.6811
25.762
27.0967
25.9161
25.8243
28.689
26.1825
25.7157
26.0655
24.411
25.1405
26.9708
26.3654
25.8235
27.3172
29.4969
24.9259
24.0488
24.1778
26.3153
24.0056
24.4385
24.2015
25.274
24.6545
24.7812
24.8461
25.3773
24.9166
24.6219
25.0456
25.3481
25.2384
23.5298
23.8935
24.2299
23.9526
24.0199
28.0717
24.6351
24.0083
25.1192
23.2884
23.4876
24.7372
24.8806
24.9603
23.5858
23.58
23.2051
22.8179
23.4614
22.8906
24.2067
23.9311
22.3112
22.5755
24.082
23.2403
23.2013
21.8188
21.9252
21.38
21.3826
21.9323
22.5182
22.2723
21.3075
21.6516
22.3744
22.4908
22.3109
22.1082
23.0757
21.9249
22.6118
22.7902
23.991
21.0528
20.8187
20.7387
23.5753
21.7931
23.0166
20.9345
21.6551
21.6716
21.9852
21.0934
21.2214
21.6604
24.8122
21.6182
21.2977
20.0983
20.3615
21.5163
20.5485
21.352
20.6636
21.4424
20.4735
19.7515
20.5134
20.0202
19.7595
19.1242
19.4336
20.7431
20.8205
20.3513
20.4023
21.0047
20.675
20.3503
19.9999
20.0192
19.6706
20.1669
20.4654
19.9953
19.8254
19.2433
19.5007
19.2668
19.4816
20.9604
20.5943
20.4039
18.8747
19.6257
20.0054
19.8703
21.3775
19.6103
19.1954
19.7758
20.686
21.4097
19.4661
19.0856
18.9848
19.1854
18.9851
21.1103
18.9019
19.1081
19.3374
19.2526
18.7795
18.8434
18.9166
18.6668
19.8421
19.0297
19.0442
19.0926
18.8474
19.1246
19.2289
19.1448
19.274
20.3029
19.4685
19.0152
19.0663
18.7505
18.7585
19.2491
19.9352
19.4424
19.0125
19.9882
19.1146
18.7141
19.0347
20.414
19.2134
18.9432
19.5552
18.8173
18.9715
19.4302
19.0378
19.356
19.2377
19.2252
19.3228
19.5131
19.6078
19.4396
19.3107
19.3078
19.3215
19.3599
23.0327
19.6832
20.8734
19.4532
19.4396
19.0888
19.333
19.3853
24.4493
19.5208
19.429
19.3654
19.1527
19.5834
20.1151
19.4333
19.7404
19.3703
19.0298
19.2665
20.3183
19.7725
19.3076
19.2265
19.7019
19.373
19.4832
19.1467
19.1194
19.7358
19.9521
19.5557
19.7201
19.6748
19.3524
19.7336
19.4759
19.3998
19.3592
19.5624
19.566
20.053
21.6036
20.2353
19.9525
19.9994
19.4684
20.074
19.8052
19.8896
20.2636
19.9433
20.0706
20.544
19.2993
19.4574
19.8788
19.6
19.7197
20.5276
20.1796
20.1257
20.0134
20.2598
20.6725
19.9525
19.5468
20.1237
19.9388
20.2134
20.0135
20.6675
19.5247
20.7201
19.6762
19.7676
20.6757
20.3475
20.1325
20.6435
22.8952
20.2557
20.0502
20.0127
20.5698
20.3423
20.1522
19.7395
19.7405
20.4614
20.6101
19.495
20.2769
20.2898
19.87
21.8013
19.9091
19.8454
19.2385
19.6396
19.0097
19.4598
19.9528
19.7556
20.9516
20.263
20.5029
19.3457
19.7722
19.2849
19.8973
20.1308
19.5492
19.4552
19.4083
19.6961
20.1321
20.1688
20.0491
19.3798
19.0221
19.9974
19.3279
19.3391
18.8423
19.542
18.6495
19.8678
19.5993
20.6583
19.5457
20.341
19.3568
19.978
20.268
19.6601
19.6202
20.5111
21.8342
20.1476
18.8579
18.7069
21.0248
19.3605
19.4964
19.7584
24.6092
19.8731
22.9877
20.8509
19.8406
19.3393
19.5755
20.2349
19.5896
20.7044
20.0088
20.1291
19.8603
20.0521
20.4562
19.6319
20.0229
19.7041
19.8092
21.2645
20.1036
20.1378
19.7564
19.7993
19.6386
20.8933
20.3047
19.8126
19.7985
20.7088
21.3011
21.8455
19.8427
20.0844
20.2707
20.721
20.4733
20.7069
24.6841
20.2734
19.5682
19.6633
20.462
20.6382
20.443
20.5165
20.2274
20.168
20.0474
20.3594
20.5851
21.6982
19.681
19.6346
19.6825
19.7915
20.2334
23.8583
19.8714
19.9334
20.4363
19.5733
26.5058
19.4921
19.5381
19.4175
19.8544
19.4486
19.2769
19.461
19.6232
19.679
21.9997
19.6976
19.7976
19.8754
19.7988
19.2566
21.8797
20.407
19.1148
19.1387
19.0281
19.5572
19.3112
20.5129
19.4097
20.8579
19.4907
19.1982
19.105
20.1184
19.3645
19.2516
19.2559
19.2756
19.6555
19.4837
19.0769
19.0177
19.0686
19.151
21.3122
19.1895
19.2138
19.2366
21.6073
19.0515
19.2017
19.1339
19.3954
19.326
19.0125
19.2545
19.3336
19.3019
19.7799
19.7818
20.485
19.2305
19.6651
19.1466
18.9811
19.4961
19.2904
18.8753
19.1481
19.0728
19.0575
18.965
19.0634
18.9535
19.0144
18.796
18.7989
18.9379
18.8923
18.9848
18.7669
18.9718
19.6486
21.225
18.8618
18.7951
19.1646
18.8914
19.7781
19.0699
19.1096
19.2501
18.9386
18.8979
18.5271
18.8616
18.9078
18.7012
19.1929
18.8131
18.9348
18.6078
18.661
18.9134
19.0337
18.7362
19.0308
19.0398
18.9655
18.8498
19.5411
19.8899
19.4335
19.3098
18.9627
19.4594
19.2744
20.1129
19.9217
19.643
20.2348
20.2426
20.5726
19.5432
20.3497
20.1344
20.5256
20.4207
20.6128
20.2846
20.9773
23.5752
20.8624
21.0535
21.0642
20.9258
22.4033
23.2124
25.3565
22.2551
22.5365
23.026
21.7569
22.6139
23.6059
22.642
24.2301
22.4626
23.0971
24.5853
24.2575
23.6445
22.9841
22.9415
23.5168
24.4535
23.5782
24.0155
23.5176
25.8237
25.7686
26.2581
25.5302
27.0466
25.6534
26.6944
26.1648
26.5909
26.8481
26.5509
26.4283
26.0901
27.1471
27.4772
28.8137
26.5876
27.875
26.6288
25.2022
26.5184
24.5247
27.5539
26.7977
25.9051
26.0408
24.5728
26.3422
27.4651
25.2011
24.4452
23.6049
24.6313
26.2072
24.9499


==> image/CT/stat/ct_distort_ssim.csv <==
 0.57856
 0.56450
 0.56095
 0.55146
 0.55227
 0.55916
 0.57074
 0.56130
 0.55215
 0.55775
 0.55530
 0.54865
 0.58334
 0.55202
 0.55757
 0.55223
 0.52941
 0.55203
 0.55745
 0.56434
 0.55270
 0.54417
 0.63975
 0.54730
 0.54631
 0.55024
 0.56727
 0.54162
 0.53904
 0.54872
 0.55447
 0.53921
 0.54014
 0.54386
 0.55790
 0.54948
 0.54721
 0.55554
 0.55195
 0.54258
 0.51952
 0.51715
 0.52399
 0.51990
 0.51319
 0.56938
 0.52117
 0.50689
 0.51998
 0.52025
 0.52050
 0.53671
 0.53805
 0.53586
 0.52369
 0.50439
 0.49633
 0.49974
 0.50863
 0.52304
 0.52515
 0.52381
 0.51444
 0.51643
 0.51202
 0.52373
 0.52192
 0.49908
 0.50214
 0.49958
 0.49246
 0.49834
 0.50037
 0.50747
 0.49870
 0.49373
 0.50241
 0.49372
 0.48008
 0.48158
 0.50165
 0.49774
 0.50697
 0.50013
 0.50682
 0.48619
 0.47769
 0.47279
 0.51484
 0.48456
 0.48890
 0.47210
 0.46558
 0.46270
 0.47032
 0.46315
 0.46283
 0.46422
 0.51183
 0.46481
 0.45908
 0.43247
 0.43843
 0.46035
 0.44101
 0.45784
 0.44201
 0.45398
 0.44139
 0.42426
 0.41682
 0.42210
 0.41256
 0.39103
 0.41135
 0.43470
 0.43462
 0.41980
 0.41838
 0.42238
 0.42243
 0.42245
 0.41322
 0.40475
 0.39436
 0.39953
 0.41965
 0.40685
 0.39411
 0.38853
 0.40136
 0.38676
 0.38196
 0.41429
 0.40171
 0.39798
 0.36289
 0.36433
 0.36975
 0.36479
 0.37850
 0.36773
 0.36254
 0.38129
 0.34768
 0.37215
 0.35950
 0.34328
 0.33657
 0.34141
 0.34188
 0.36945
 0.32873
 0.32367
 0.33535
 0.33232
 0.32646
 0.31204
 0.32959
 0.31958
 0.31515
 0.32457
 0.32352
 0.33345
 0.31934
 0.32855
 0.34057
 0.33425
 0.32783
 0.32038
 0.31226
 0.30359
 0.30949
 0.29954
 0.30525
 0.31785
 0.31507
 0.32496
 0.30389
 0.30275
 0.30165
 0.28332
 0.29916
 0.29588
 0.31090
 0.30313
 0.32271
 0.30179
 0.29562
 0.30494
 0.29552
 0.29567
 0.30777
 0.30803
 0.30640
 0.31441
 0.29769
 0.29955
 0.30104
 0.28620
 0.29785
 0.30009
 0.52791
 0.28603
 0.31141
 0.29860
 0.29960
 0.29558
 0.29396
 0.30102
 0.58824
 0.29588
 0.30259
 0.29761
 0.29558
 0.30420
 0.28789
 0.28747
 0.28977
 0.30208
 0.29208
 0.29048
 0.33165
 0.30640
 0.28417
 0.28112
 0.29491
 0.28799
 0.29016
 0.27277
 0.28097
 0.30638
 0.26294
 0.28623
 0.29655
 0.29689
 0.27950
 0.30230
 0.30062
 0.29141
 0.29314
 0.29805
 0.28901
 0.30561
 0.34299
 0.31575
 0.30422
 0.31833
 0.30022
 0.30390
 0.30524
 0.30101
 0.31498
 0.30992
 0.31174
 0.32105
 0.30981
 0.29621
 0.30717
 0.29989
 0.30467
 0.31259
 0.31275
 0.30695
 0.30687
 0.32103
 0.29791
 0.30394
 0.29828
 0.31714
 0.30975
 0.32277
 0.30983
 0.31309
 0.30325
 0.30975
 0.29732
 0.30247
 0.30471
 0.32475
 0.31307
 0.32994
 0.43807
 0.32135
 0.31996
 0.32648
 0.33140
 0.33153
 0.32164
 0.31872
 0.32585
 0.33243
 0.33462
 0.31348
 0.32582
 0.33151
 0.31787
 0.36585
 0.32425
 0.32560
 0.31080
 0.30779
 0.29938
 0.31751
 0.33375
 0.32558
 0.31061
 0.32492
 0.34615
 0.30904
 0.33005
 0.32009
 0.33073
 0.34141
 0.33094
 0.31974
 0.33452
 0.32916
 0.33425
 0.33662
 0.35051
 0.32050
 0.32148
 0.35089
 0.33591
 0.32848
 0.30833
 0.32785
 0.32035
 0.34319
 0.34110
 0.35078
 0.35217
 0.37207
 0.34453
 0.35667
 0.35144
 0.34943
 0.35119
 0.35492
 0.38897
 0.37585
 0.33985
 0.33435
 0.37597
 0.36017
 0.36734
 0.37967
 0.54582
 0.39437
 0.49209
 0.38271
 0.39433
 0.39114
 0.40015
 0.41913
 0.40320
 0.42481
 0.41371
 0.42034
 0.40597
 0.41462
 0.42148
 0.41328
 0.42519
 0.40168
 0.40331
 0.41380
 0.42324
 0.43071
 0.42475
 0.41473
 0.41543
 0.40175
 0.41387
 0.40792
 0.40226
 0.43869
 0.43528
 0.45441
 0.41765
 0.41551
 0.42381
 0.44139
 0.42049
 0.40154
 0.57231
 0.41805
 0.39121
 0.38085
 0.41701
 0.42265
 0.40317
 0.40866
 0.39787
 0.39608
 0.39501
 0.41337
 0.42471
 0.40638
 0.38063
 0.37988
 0.38374
 0.37588
 0.40340
 0.53476
 0.38128
 0.39269
 0.39334
 0.38139
 0.69903
 0.35753
 0.36031
 0.35798
 0.38421
 0.36304
 0.35066
 0.35527
 0.36686
 0.36514
 0.41784
 0.36411
 0.35755
 0.35084
 0.35795
 0.35227
 0.40422
 0.35151
 0.32459
 0.31678
 0.32077
 0.34378
 0.32541
 0.30671
 0.32092
 0.32264
 0.30517
 0.30019
 0.29825
 0.28551
 0.30135
 0.29685
 0.31423
 0.31168
 0.31732
 0.30376
 0.29020
 0.28167
 0.28443
 0.29916
 0.33818
 0.30102
 0.29882
 0.30021
 0.35750
 0.28439
 0.29203
 0.29694
 0.30034
 0.27521
 0.27608
 0.28724
 0.30494
 0.29617
 0.29434
 0.28272
 0.32216
 0.29126
 0.24925
 0.27452
 0.28155
 0.27903
 0.27783
 0.26113
 0.27512
 0.25219
 0.27660
 0.26347
 0.27345
 0.27256
 0.27982
 0.26854
 0.27207
 0.26998
 0.27686
 0.28171
 0.27261
 0.27913
 0.27012
 0.35999
 0.28858
 0.26956
 0.26086
 0.26718
 0.27807
 0.28569
 0.28530
 0.27347
 0.27690
 0.27932
 0.27724
 0.28474
 0.28587
 0.27976
 0.30329
 0.29026
 0.28249
 0.28201
 0.27886
 0.28379
 0.28725
 0.29042
 0.31723
 0.30368
 0.30017
 0.30081
 0.31198
 0.32984
 0.31276
 0.31295
 0.30626
 0.32357
 0.31960
 0.33106
 0.33528
 0.32705
 0.35097
 0.32047
 0.32737
 0.33558
 0.36113
 0.35866
 0.37745
 0.37472
 0.38292
 0.38438
 0.39919
 0.47474
 0.39709
 0.40384
 0.39604
 0.39792
 0.43771
 0.45377
 0.53547
 0.45302
 0.45771
 0.46960
 0.45862
 0.46145
 0.46048
 0.47460
 0.47738
 0.48210
 0.50262
 0.51224
 0.51817
 0.52639
 0.51271
 0.50984
 0.52994
 0.54329
 0.52790
 0.52238
 0.53802
 0.56315
 0.55939
 0.56403
 0.56700
 0.57689
 0.56275
 0.56698
 0.55976
 0.56129
 0.56223
 0.55856
 0.56759
 0.55905
 0.56084
 0.57360
 0.57483
 0.57191
 0.56823
 0.56742
 0.55644
 0.61389
 0.55239
 0.57550
 0.57402
 0.56334
 0.56426
 0.55035
 0.56090
 0.56634
 0.54658
 0.53178
 0.52421
 0.53886
 0.56064
 0.55411


==> image/CT/stat/ct_el_jaccard.csv <==
  0.5491094147582697
  0.61149547631719
  0.6159043659043659
  0.5947136563876652
  0.5236185383244206
  0.5275094498110038
  0.5610932475884244
  0.5508910891089109
  0.5887064477372848
  0.5810911808669657
  0.5803992740471869
  0.5745614035087719
  0.41458607095926414
  0.5129478538488825
  0.5031423290203327
  0.5557776889244302
  0.420196671709531
  0.097631426920855
  0.4140786749482402
  0.48373702422145326
  0.5141143260409315
  0.5192114934847979
  0.5890823844608172
  0.5530278756808715
  0.5564541213063764
  0.5023966446974236
  0.5363162733680662
  0.48178506375227687
  0.42201834862385323
  0.0680672268907563
  0.5543026706231454
  0.10370654887651239
  0.5886191594883843
  0.08494349252643091
  0.5719774590163934
  0.09008587041373926
  0.2064906675634774
  0.5041864675265897
  0.5518419126616247
  0.541769649036085
  0.57175
  0.5306326581645411
  0.3018498367791077
  0.5332001997004493
  0.1452430099455808
  0.16518474609760916
  0.5772972972972973
  0.5458852867830424
  0.5775486827033218
  0.5781779661016949
  0.5367118914604948
  0.09561427403977119
  0.54930082466834
  0.5491718426501035
  0.40931411373356563
  0.298222023009114
  0.5398662086421985
  0.498345236021599
  0.4264331210191083
  0.5617691916624301
  0.5387124463519314
  0.46622873505137274
  0.5715573179524153
  0.44104943209086545
  0.5483153754061912
  0.5519195612431445
  0.5167997029886764
  0.1520435207141861
  0.5116150442477876
  0.5250829952047215
  0.47811504276370953
  0.5542270124621085
  0.5460343417825021
  0.4910206524992517
  0.14736732786374493
  0.3124292506225945
  0.5458634319204034
  0.5501986754966888
  0.07745974955277281
  0.07643028739211674
  0.540513209455189
  0.5257030739045128
  0.39775802087359874
  0.540028901734104
  0.5566833452466047
  0.5233751425313569
  0.07229414810978768
  0.16078968389820839
  0.33392766174223126
  0.5554765291607396
  0.5578664402942841
  0.564997953894421
  0.5514397905759162
  0.5702077307388903
  0.5481943031536114
  0.543087863083042
  0.36782522343594837
  0.06650588321274574
  0.07506532024574536
  0.37328284607256074
  0.19139159071762274
  0.6060733867566428
  0.17890479153702551
  0.3580067291079385
  0.6116962914197938
  0.6072759149682226
  0.3742782641087726
  0.5938061515696015
  0.11558554636482368
  0.25517298460519783
  0.6187826861021476
  0.483695652173913
  0.5517356105134745
  0.05030755711775044
  0.11857348375861286
  0.09537237888647868
  0.38525575802423456
  0.10831353919239906
  0.19748305905130686
  0.5970622796709754
  0.6032047477744807
  0.5681125439624853
  0.5454545454545454
  0.14048192771084336
  0.5437727122563595
  0.5452624555160143
  0.42134948819720075
  0.539875045938993
  0.570052895700529
  0.43789930999233323
  0.5520890599230346
  0.029135758334078114
  0.2698751827279883
  0.5795222837168658
  0.5495667498898517
  0.1701489091538728
  0.5977313825415091
  0.5680641389677635
  0.2135544900868213
  0.5616688829787234
  0.340632603406326
  0.5521303750245435
  0.5038167938931297
  0.5088331963845522
  0.5249496981891348
  0.5520017406440383
  0.5474520804114072
  0.5442670537010159
  0.5465931863727455
  0.4935560859188544
  0.4687712923007041
  0.49152187565417627
  0.5613751263902932
  0.5514094504157372
  0.548918640576725
  0.2660502442428472
  0.5931891394385642
  0.457451403887689
  0.38534428300694884
  0.5323658143284957
  0.5137075718015666
  0.5520787746170678
  0.0372769142199194
  0.5625792811839323
  0.12895339954163484
  0.5947598253275109
  0.578879030512876
  0.3243447105412031
  0.5156143150216549
  0.3491370759769887
  0.4525975338589044
  0.5596966413867822
  0.5590678357175819
  0.5126029448465186
  0.303394135303625
  0.5639679469466703
  0.5546746856205577
  0.5420383887537172
  0.5166070516096065
  0.2597456743798207
  0.2943904593639576
  0.54041248606466
  0.5296454767726161
  0.43454545454545457
  0.5390159824506424
  0.5080745341614907
  0.4711568444028687
  0.2638419547699506
  0.2621544327931363
  0.4742795583086453
  0.585320532672654
  0.5620229007633588
  0.5374878286270691
  0.16969382459782045
  0.544971671388102
  0.5424788525193086
  0.5341074020319303
  0.07813637466634311
  0.06805682859761686
  0.6376761773805432
  0.36770921386306
  0.5732165206508135
  0.3362855609232421
  0.05295801526717557
  0.5542264752791068
  0.5720891130727196
  0.05974102413184226
  0.5295752282651845
  0.07948294829482948
  0.12725546058879392
  0.0592401802962009
  0.5215239980207818
  0.09967730369307996
  0.06296992481203008
  0.5375747224594364
  0.5360701474691112
  0.5780780780780781
  0.5173241852487136
  0.4116878876918054
  0.5548211508553654
  0.5320562939796716
  0.5780676722380759
  0.27538787023977435
  0.57022076092062
  0.5066021126760564
  0.5229473684210526
  0.400542846064366
  0.4869308600337268
  0.4544303797468354
  0.510507880910683
  0.4995847176079734
  0.3913713405238829
  0.5608773500447628
  0.5460017196904557
  0.49375
  0.5265522875816994
  0.47661188369152974
  0.5391264786169245
  0.5212673611111112
  0.24765100671140938
  0.2956953642384106
  0.5306045812992866
  0.5330482115085536
  0.38679914833215046
  0.5702314445331205
  0.546175188267935
  0.560146252285192
  0.5601386481802426
  0.5333094555873925
  0.28244972577696525
  0.02974884174591563
  0.03676470588235294
  0.27832783278327833
  0.5878699305809281
  0.07581227436823104
  0.48470672903922274
  0.3596234988640052
  0.5041106128550075
  0.358974358974359
  0.01567481402763018
  0.013267429760665974
  0.0482740721515702
  0.5180453529223891
  0.12464454976303317
  0.5252865812542145
  0.22002743484224965
  0.5254730713245997
  0.3304799755426475
  0.5269343780607247
  0.5280517879161529
  0.5179411764705882
  0.13232150491663103
  0.5002836074872377
  0.18882282996432817
  0.31067233191702076
  0.42864610559330896
  0.21476349737219302
  0.023868312757201648
  0.26845472440944884
  0.4594226579520697
  0.5263015915834907
  0.5916778523489933
  0.1955661124307205
  0.24247598719316968
  0.582183908045977
  0.33736367946894263
  0.5704370179948586
  0.38248945147679325
  0.4635906407172534
  0.5170114942528735
  0.47167630057803467
  0.5736909323116219
  0.05698051948051948
  0.21364985163204747
  0.5671641791044776
  0.30763936682725396
  0.6031167779801659
  0.6153050672182007
  0.3422230177197065
  0.5668404588112618
  0.5652173913043478
  0.5125212224108658
  0.37232894452838333
  0.41891595347816546
  0.5911026975863701
  0.46885391265794724
  0.5592214573937812
  0.5506648326455754
  0.4903681506849315
  0.47876447876447875
  0.4668805867522347
  0.2567067530064755
  0.5218668407310705
  0.20186170212765958
  0.581418918918919
  0.45332927941623596
  0.49879951980792314
  0.47001537672988214
  0.5627694648744611
  0.4827420901246405
  0.5328097289080315
  0.5643805909460559
  0.37457627118644066
  0.6069102237326537
  0.6082152974504249
  0.0310546875
  0.46096096096096095
  0.5394990366088632
  0.5655127790359107
  0.5595505617977528
  0.035106846925425206
  0.03353320008882967
  0.6463501063075833
  0.5068762278978389
  0.5237270523034292
  0.49384558000745993
  0.11363636363636363
  0.42632269348491475
  0.03884462151394422
  0.0548469387755102
  0.5570713960891315
  0.5691823899371069
  0.45166402535657685
  0.1502835538752363
  0.5844811753902663
  0.2636197440585009
  0.5458132398071022
  0.019225332202431437
  0.5775335775335775
  0.5634950018511662
  0.008452688424512796
  0.029354207436399216
  0.22753623188405797
  0.3310452418096724
  0.17620320855614974
  0.581225033288948
  0.022977022977022976
  0.029133858267716535
  0.5458428246013668
  0.15550847457627118
  0.5390981735159818
  0.5557046979865772
  0.5813518567993589
  0.36667491953453824
  0.48968930437173497
  0.4865
  0.5766099185788305
  0.49200833912439196
  0.17509938561619082
  0.31810699588477365
  0.618114406779661
  0.5736855736855737
  0.4046914142564336
  0.5532353699407063
  0.3695007978117164
  0.6111691022964509
  0.5779303330790745
  0.576973857935041
  0.2831899558242269
  0.12169534200587495
  0.19157088122605365
  0.5912183055040198
  0.5881449631449631
  0.5068974844468488
  0.5798783858485351
  0.5832143876677134
  0.5595900439238654
  0.5091585575271894
  0.32623935903855783
  0.5890330188679245
  0.4713061542456505
  0.60278940027894
  0.11104513064133016
  0.2471236816874401
  0.5716084356310985
  0.5381218722402119
  0.5053370786516854
  0.5548152634766808
  0.5281559405940595
  0.5181362429961663
  0.5501152073732719
  0.5101039260969977
  0.5041834521227146
  0.49111675126903553
  0.5547351524879615
  0.07066231343283583
  0.555922258892556
  0.24194016845774033
  0.5677905308464849
  0.35537190082644626
  0.3684859697810669
  0.43233454066513005
  0.3675827607745159
  0.5659163987138264
  0.5079193664506839
  0.5317518248175183
  0.4407643312101911
  0.24660814046288906
  0.5779506256340886
  0.3163265306122449
  0.5554514214308028
  0.5227817745803357
  0.5261699507389163
  0.11460986339430423
  0.5796621397813846
  0.37548855388051366
  0.5511022044088176
  0.4269130537787254
  0.5849911860992193
  0.46322642874367015
  0.4927466150870406
  0.5652881040892194
  0.22798552472858866
  0.5749279538904899
  0.4689539436882342
  0.3213736545361353
  0.3835125448028674
  0.5319919517102616
  0.5505254648342764
  0.565078093712455
  0.5232489699823426
  0.5182867201251712
  0.5716573258606885
  0.600358422939068
  0.6008659712654989
  0.5556636823666796
  0.34549503254539227
  0.5588470776621297
  0.5693108974358975
  0.2589928057553957
  0.07917804282224458
  0.28417742469381
  0.44809811589050835
  0.26021021021021024
  0.039847497232812695
  0.11634953338989214
  0.568769716088328
  0.05887282631468678
  0.5451917224589166
  0.5791920953211276
  0.5627606619130903
  0.05018450184501845
  0.6072498502097065
  0.07547553656799919
  0.15161399167697673
  0.1534676663542643
  0.5917886589264681
  0.361260568793236
  0.5414455626715462
  0.06537869242615148
  0.02536115569823435
  0.010664081434803683
  0.044766807050382156
  0.552090395480226
  0.404478795085216
  0.09874326750448834
  0.6219126029132362
  0.5763366537914211
  0.3772874058127018
  0.5210558130163208
  0.5586905018307129
  0.19368306407696498
  0.5180900812207728
  0.09590461378952825
  0.5930509281294621
  0.6271225866480576
  0.5876068376068376
  0.5129789864029666
  0.023251192368839428
  0.04458293384467881
  0.028861694758716232
  0.03275728656177457
  0.4279379157427938
  0.4368131868131868
  0.5162393162393163
  0.1072520144484579
  0.4964224872231687
  0.45553772070626003
  0.4724517906336088
  0.03049109552077712
  0.28126187761307486
  0.011965811965811967
  0.44192634560906513
  0.05272727272727273
  0.26681367144432194
  0.5125348189415042
  0.04327485380116959
  0.32420494699646646
  0.3958143767060964
  0.0783678756476684
  0.06993424985056784
  0.3107266435986159
  0.0852575488454707
  0.4763670064874884
  0.0008103727714748784
  0.32731648616125153
  0.02054154995331466
  0.2838709677419355
  0.3293838862559242
  0.4378238341968912
  0.3526570048309179
  0.3812785388127854
  0.3215686274509804
  0.3856858846918489
  0.2702169625246548
  0.2038664323374341
  0.304635761589404
  0.581532416502947
  0.4970178926441352
  0.08855291576673865
  0.5353535353535354
  0.4470588235294118
  0.3269230769230769
  0.391304347826087
  0.015988372093023256
  0.500646830530401
  0.05022321428571429
  0.040145985401459854
  0.3407821229050279
  0.021791767554479417
  0.0
  0.0
  0.0
  0.0
  0.0
  0.07586206896551724
  0.0016474464579901153
  0.0
  0.005925925925925926
  0.007704160246533128
  0.5915178571428571
  0.027142857142857142
  0.03814262023217247
  0.7302631578947368
  0.05793991416309013
  0.05
  0.678082191780822
  0.5955056179775281
  0.174496644295302
  0.6511627906976745
  0.0
  0.43529411764705883
  0.0
  0.7209302325581395
  0.0
  0.0
  0.0
  0.0
  0.0
  0.7425149700598802
  0.0
  0.5206611570247934
  0.2222222222222222
  0.4262295081967213
  0.0
  0.5365853658536586
  0.0
  0.3389830508474576
  0.4789473684210526
  0.0
  0.005235602094240838
  0.7142857142857143
  0.0
  0.2898550724637681
  0.22580645161290322
  0.023148148148148147
  0.0176678445229682
  0.47342995169082125
  0.4817073170731707
  0.41379310344827586
  0.17482517482517482
  0.5
  0.0
  0.32608695652173914
  0.6712328767123288
  0.6206896551724138
  0.23684210526315788
  0.0
  0.0
NA


==> image/CT/stat/ct_el_psnr.csv <==
30.1263
31.0582
31.1318
31.2093
30.6008
31.2727
30.3652
30.6875
30.4303
31.7393
31.6483
30.9688
29.4465
30.3643
30.2601
31.5806
30.0168
25.4243
29.3515
30.2232
31.177
29.6307
31.0058
30.8503
30.9576
31.8255
32.6042
30.9716
29.5251
24.6744
31.8037
23.6462
31.1346
23.8094
32.1357
23.291
24.8799
30.5623
31.9224
30.9617
31.0673
30.6798
25.4577
31.2218
24.4855
24.6782
31.8692
31.2654
32.0271
32.4843
33.1427
22.9446
30.2897
31.2131
29.1246
26.9931
30.3202
29.619
29.3327
31.0518
30.6804
28.5538
31.1871
29.1317
31.0551
31.9438
31.8538
24.1924
31.9095
32.2366
30.7193
32.0895
31.3045
30.0123
22.4363
25.2679
32.2946
31.622
21.253
21.4409
31.677
30.3748
26.6454
31.3602
31.8133
31.8011
21.7217
22.2858
26.3056
31.6824
31.0101
31.6077
31.6847
31.9311
31.0325
31.334
24.9055
21.0794
20.6761
25.4124
21.8653
31.8493
21.5422
25.3651
31.4118
31.5415
26.4326
30.6827
20.5956
23.0896
31.1222
29.6401
31.3704
19.881
20.6674
20.3354
23.949
20.6068
22.3327
32.2696
31.7735
31.4011
31.1809
21.3305
31.3882
31.2564
27.5491
31.6081
31.8131
28.6318
31.4604
19.8534
23.4742
32.006
31.6413
22.1566
31.733
31.5991
23.6666
31.7501
25.5093
31.7832
31.814
31.7931
31.1985
31.378
31.8041
32.1634
32.0441
31.9763
28.771
31.4777
32.0911
31.5938
31.8703
23.5639
32.4449
28.0721
29.207
32.1191
31.4988
32.0915
20.4419
31.7515
22.307
32.2831
32.0014
24.913
32.1794
26.4527
28.7475
31.9301
31.5523
31.8189
27.7341
32.3294
32.1833
32.1003
31.964
23.5014
23.9514
32.1084
32.0761
28.1752
32.4682
32.2485
31.9637
25.1985
24.21
29.7999
31.982
32.3632
30.4853
25.2433
32.4412
32.5483
32.2554
21.5875
21.5416
32.7961
27.1315
32.6688
29.1975
21.6523
32.9729
32.5406
21.6751
32.7585
22.0546
23.3295
22.1244
32.9516
23.9059
23.1902
32.9735
33.0081
32.9936
31.975
28.8796
32.886
32.7055
32.9854
27.554
32.5918
32.4402
32.1703
31.5656
32.3079
30.3299
32.3683
31.6167
28
32.6156
32.5158
30.2988
32.0797
32.3649
32.2239
32.2525
25.0933
26.025
32.3496
32.3873
27.6624
32.5633
32.3812
31.7129
32.2431
32.4625
25.6802
21.0883
21.3346
24.8878
32.4516
23.1309
29.8645
29.2806
32.46
29.9436
21.3311
21.2875
23.5427
31.6584
24.4437
32.156
24.6378
32.48
29.828
32.1185
31.9593
32.1197
22.4374
31.227
23.6288
25.9213
29.4285
24.6827
21.0466
24.4431
28.1906
29.6376
32.8262
24.3951
24.6102
29.9622
25.9432
32.292
26.1651
28.731
32.1338
30.0032
30.5116
20.6026
23.6978
31.9772
24.8915
32.3652
32.1919
25.2776
32.951
31.8446
31.0355
24.7558
27.0304
30.8312
29.8459
32.6774
32.5436
30.3343
29.508
30.9032
25.6381
31.9358
25.8171
32.5135
27.9239
31.9416
31.4642
32.4075
29.4959
30.9515
32.9014
25.7305
32.6968
33.5451
21.8079
27.6873
32.9148
33.3912
31.4428
21.5837
22.2264
33.3767
30.7666
32.9706
32.8391
24.3636
27.9377
21.3918
21.5463
33.3867
33.1779
31.2806
24.633
33.368
27.5562
32.8974
21.4429
33.5274
32.8211
20.5494
21.2176
25.26
27.024
23.6132
33.6272
21.3967
21.6457
33.0301
22.3461
32.9678
32.1319
32.3556
28.486
32.1613
31.8401
32.7085
31.9197
22.1586
24.3293
33.2459
32.7221
28.5113
32.0844
29.0272
31.7175
32.5497
32.3493
24.2418
21.8708
23.0648
32.2935
32.2292
31.8608
31.9364
32.3778
32.3644
32.0525
24.3801
32.327
28.7474
31.9333
21.3279
23.8159
32.1312
31.7589
31.8797
31.9877
31.0009
32.0382
31.6013
31.9418
31.7989
31.0899
32.2758
20.8353
32.3653
21.4966
32.5878
24.5946
25.0361
27.616
25.4636
32.4844
31.9645
32.2203
30.08
25.1236
32.288
24.0753
31.8913
31.8166
31.2651
20.9756
32.348
23.998
31.9084
27.9823
31.843
26.3729
31.1523
31.6014
21.3541
31.8741
27.5981
22.3791
23.6404
31.5012
31.5437
31.6013
29.1131
30.2083
31.1961
31.6042
31.9703
31.387
25.3013
32.027
32.0164
22.3985
20.9902
22.7967
24.5237
23.0569
19.8621
20.9226
31.6115
19.9037
31.4038
31.5585
30.8041
19.759
30.2651
20.4054
21.0715
21.3654
31.4237
27.2032
31.2852
21.3918
20.0549
20.0444
20.6994
31.7928
24.1566
22.9461
31.5123
31.8429
26.1442
28.6424
29.6532
22.8643
27.6203
22.5594
31.6848
31.0051
31.2507
32.1946
21.5676
22.0717
22.2539
21.867
32.5236
31.0488
30.3294
24.9165
30.8707
28.4161
29.1143
24.0151
26.9834
24.131
30.3728
25.5433
28.1797
31.3699
25.485
30.1074
30.7716
25.9252
26.4166
29.9738
27.1204
31.386
25.7448
30.3402
27.5811
31.3568
28.781
31.0744
30.9206
33.7513
30.2105
30.9912
31.7183
30.0108
30.7724
30.968
31.8814
29.3913
31.0145
30.7431
30.4842
31.5135
26.6725
30.4617
26.8755
28.5223
30.7477
29.5436
28.7223
27.2556
28.6147
27.8173
27.5981
26.6818
26.0249
26.6344
27.3529
26.4374
31.5806
26.8617
27.3241
31.2866
27.2366
27.0772
31.5505
33.3178
28.9268
32.3749
27.4147
34.3893
27.9176
30.7717
26.8006
26.7567
28.1258
27.1117
27.3239
31.5485
27.6429
31.8791
32.0391
34.0677
28.0028
32.8544
27.8033
30.3302
33.7292
27.703
28.5469
31.4719
27.7691
32.017
31.075
27.5236
27.5705
32.3022
31.7592
31.2591
28.7943
29.9839
28.8276
30.3026
34.2026
32.2595
31.4231
29.4386
29.9741
NA


==> image/CT/stat/ct_el_ssim.csv <==
 0.66192
 0.72218
 0.72796
 0.73346
 0.72350
 0.74579
 0.71716
 0.72729
 0.72970
 0.76823
 0.76151
 0.73597
 0.70907
 0.71528
 0.71085
 0.76716
 0.73027
 0.63274
 0.71514
 0.74220
 0.77132
 0.71602
 0.74631
 0.73763
 0.73865
 0.79482
 0.82572
 0.76482
 0.72575
 0.59962
 0.79117
 0.58438
 0.76668
 0.58319
 0.80266
 0.57465
 0.61386
 0.74771
 0.80470
 0.76436
 0.75999
 0.75624
 0.64430
 0.78361
 0.59839
 0.61515
 0.81886
 0.78944
 0.83659
 0.85246
 0.88825
 0.54066
 0.78499
 0.80252
 0.74831
 0.70650
 0.76602
 0.84000
 0.77497
 0.80104
 0.80674
 0.73423
 0.79694
 0.76223
 0.80080
 0.83847
 0.83529
 0.59726
 0.83141
 0.86000
 0.81885
 0.85590
 0.82246
 0.78428
 0.54516
 0.67083
 0.87940
 0.85226
 0.47571
 0.47640
 0.86173
 0.80905
 0.68831
 0.84143
 0.87036
 0.87569
 0.48003
 0.50941
 0.70633
 0.85477
 0.87636
 0.86901
 0.87196
 0.89918
 0.85072
 0.86965
 0.66452
 0.49509
 0.45581
 0.74412
 0.54303
 0.88867
 0.49114
 0.73257
 0.87857
 0.88844
 0.79445
 0.84968
 0.45983
 0.66492
 0.86414
 0.84497
 0.88903
 0.40258
 0.44079
 0.42838
 0.63591
 0.42447
 0.59478
 0.90852
 0.90361
 0.90215
 0.89855
 0.47284
 0.88299
 0.89160
 0.81227
 0.89498
 0.90317
 0.81091
 0.88178
 0.36713
 0.64306
 0.90226
 0.89327
 0.56735
 0.89048
 0.90113
 0.65247
 0.90087
 0.74180
 0.90115
 0.90343
 0.90256
 0.88307
 0.88463
 0.89791
 0.90890
 0.90532
 0.90754
 0.82072
 0.89657
 0.90440
 0.90279
 0.90235
 0.59921
 0.90894
 0.81160
 0.84788
 0.90857
 0.89292
 0.90398
 0.37433
 0.89635
 0.54908
 0.90367
 0.90129
 0.67675
 0.90495
 0.73515
 0.83132
 0.90191
 0.88948
 0.89939
 0.81229
 0.90649
 0.90670
 0.90072
 0.89866
 0.60674
 0.62760
 0.90286
 0.90315
 0.80522
 0.90820
 0.90777
 0.90312
 0.69148
 0.63674
 0.85679
 0.89738
 0.90743
 0.86702
 0.70770
 0.90484
 0.91004
 0.90513
 0.41719
 0.42811
 0.90820
 0.77576
 0.90700
 0.84413
 0.42121
 0.91288
 0.90355
 0.44818
 0.90597
 0.48870
 0.60092
 0.48795
 0.91001
 0.61203
 0.54433
 0.91132
 0.91143
 0.91127
 0.89342
 0.82698
 0.91056
 0.90877
 0.91210
 0.81030
 0.90422
 0.90558
 0.90185
 0.89031
 0.90307
 0.86935
 0.90251
 0.88914
 0.81387
 0.90702
 0.90728
 0.84855
 0.89456
 0.90355
 0.90247
 0.90294
 0.67429
 0.73442
 0.89667
 0.90041
 0.78367
 0.90280
 0.90092
 0.88019
 0.89237
 0.89794
 0.70017
 0.41953
 0.43023
 0.67523
 0.89854
 0.57151
 0.84224
 0.81808
 0.90020
 0.85399
 0.44173
 0.41586
 0.58634
 0.87907
 0.67434
 0.88914
 0.61831
 0.88712
 0.82050
 0.87189
 0.88434
 0.88985
 0.54995
 0.84143
 0.60060
 0.72999
 0.81656
 0.65120
 0.44114
 0.61486
 0.80044
 0.79039
 0.88708
 0.61329
 0.61993
 0.79854
 0.71248
 0.88981
 0.68844
 0.75702
 0.87048
 0.80516
 0.80667
 0.44907
 0.58906
 0.87930
 0.65216
 0.87857
 0.86154
 0.66400
 0.89829
 0.87084
 0.86634
 0.65431
 0.71729
 0.81271
 0.79509
 0.88070
 0.88625
 0.81911
 0.78645
 0.84684
 0.67797
 0.84736
 0.69126
 0.85731
 0.77642
 0.84796
 0.84506
 0.86019
 0.81691
 0.84271
 0.87145
 0.71320
 0.87023
 0.91774
 0.54327
 0.77553
 0.87584
 0.91482
 0.84985
 0.53553
 0.56020
 0.88511
 0.85229
 0.88762
 0.89233
 0.66974
 0.79001
 0.48595
 0.50044
 0.89270
 0.89284
 0.86797
 0.69943
 0.89828
 0.78758
 0.88744
 0.49273
 0.89936
 0.88530
 0.45059
 0.48246
 0.73601
 0.77983
 0.61276
 0.91697
 0.48333
 0.50322
 0.89346
 0.56519
 0.90298
 0.88192
 0.88783
 0.82402
 0.88786
 0.90205
 0.90702
 0.89370
 0.54176
 0.68797
 0.91305
 0.90845
 0.81523
 0.87992
 0.82528
 0.87440
 0.90469
 0.89789
 0.65713
 0.48439
 0.59102
 0.87987
 0.88177
 0.88630
 0.87956
 0.90512
 0.90656
 0.89691
 0.67543
 0.90228
 0.81761
 0.87659
 0.43175
 0.63082
 0.89475
 0.87933
 0.89223
 0.90526
 0.88621
 0.90254
 0.88879
 0.90285
 0.89226
 0.87882
 0.91033
 0.41751
 0.89840
 0.47648
 0.90780
 0.67580
 0.72428
 0.79193
 0.73429
 0.90979
 0.89591
 0.90824
 0.86979
 0.71974
 0.90622
 0.65108
 0.89763
 0.90400
 0.89416
 0.44360
 0.90578
 0.64980
 0.90383
 0.80538
 0.90201
 0.75923
 0.89464
 0.89673
 0.48101
 0.90642
 0.79445
 0.56458
 0.64016
 0.89846
 0.90395
 0.90641
 0.84414
 0.86341
 0.89458
 0.89964
 0.91204
 0.89305
 0.69780
 0.90320
 0.90941
 0.52506
 0.44062
 0.58007
 0.66591
 0.58865
 0.36031
 0.43861
 0.90133
 0.35676
 0.88950
 0.89691
 0.87518
 0.40482
 0.84460
 0.44382
 0.44571
 0.47414
 0.87832
 0.80794
 0.86046
 0.47385
 0.39494
 0.38506
 0.43066
 0.86290
 0.62446
 0.53996
 0.84955
 0.86067
 0.69219
 0.79723
 0.80063
 0.54130
 0.74041
 0.53066
 0.84972
 0.82762
 0.82307
 0.89169
 0.47554
 0.48875
 0.48231
 0.48912
 0.86870
 0.78323
 0.77132
 0.60309
 0.77720
 0.72268
 0.72612
 0.56388
 0.68310
 0.56652
 0.73794
 0.61522
 0.68131
 0.75700
 0.61130
 0.73499
 0.73736
 0.62875
 0.63081
 0.71046
 0.64566
 0.73667
 0.63618
 0.69915
 0.65729
 0.73221
 0.69397
 0.71272
 0.70726
 0.82858
 0.69839
 0.70700
 0.73820
 0.68946
 0.70274
 0.70276
 0.73406
 0.67572
 0.69662
 0.69982
 0.69988
 0.72075
 0.65555
 0.70675
 0.66321
 0.67643
 0.70873
 0.70108
 0.67987
 0.66493
 0.67537
 0.66372
 0.66212
 0.64091
 0.63442
 0.64503
 0.66228
 0.65994
 0.73713
 0.65373
 0.65471
 0.73079
 0.65754
 0.65631
 0.73562
 0.80100
 0.68417
 0.75381
 0.64725
 0.83649
 0.64703
 0.71071
 0.62993
 0.63674
 0.66830
 0.65987
 0.65632
 0.72079
 0.65910
 0.73438
 0.74212
 0.83422
 0.66627
 0.77056
 0.66358
 0.70166
 0.83000
 0.66420
 0.65979
 0.71862
 0.65002
 0.74140
 0.72366
 0.66225
 0.67195
 0.76113
 0.74403
 0.72383
 0.68696
 0.69415
 0.67440
 0.69386
 0.82144
 0.73597
 0.70856
 0.66975
 0.68106
NA


==> image/CT/stat/ct_funatomi_jaccard.csv <==
  0.07334273624823695
  0.07079970652971386
  0.16504528681650452
  0.1297925832809554
  0.0874677373100086
  0.0994750656167979
  0.10412713472485768
  0.09362596310996965
  0.04669084315503173
  0.11596560539158726
  0.17526536657615405
  0.08576859111427892
  0.07012687427912341
  0.2543794719960523
  0.07414403778040142
  0.07690187431091511
  0.053642010163749296
  0.0461577479076845
  0.057351899929195184
  0.042489664676159854
  0.07743362831858407
  0.06924460431654676
  0.05435667752442997
  0.19031954887218044
  0.059310066572523704
  0.1357142857142857
  0.1955114372032801
  0.07282051282051281
  0.04810324599139617
  0.025283018867924528
  0.18887888338586223
  0.05142661882795148
  0.08736120182887001
  0.0714409873109682
  0.08687847783162807
  0.02302535703876421
  0.06669553919445648
  0.08060257804006833
  0.0734899858066551
  0.07600596125186289
  0.059426557744674036
  0.06087649402390438
  0.03599052880820837
  0.12278928751894896
  0.04928198433420366
  0.02887008461921354
  0.041202296521445456
  0.15059917724915042
  0.3725076687116564
  0.24639769452449567
  0.3219703147936715
  0.041773231031543054
  0.07608695652173914
  0.1183940016930705
  0.05565590426732897
  0.09217081850533808
  0.0962776025236593
  0.21871460928652323
  0.22413793103448276
  0.0570958904109589
  0.09016956920256645
  0.05079289376415882
  0.060480932717998544
  0.04110803324099723
  0.03721244925575101
  0.05723863918549789
  0.14938220186033596
  0.1565861153792429
  0.05654018971542686
  0.17733188720173534
  0.05874125874125874
  0.05845511482254697
  0.06031128404669261
  0.043063238963011174
  0.033761900088330556
  0.05300928140847766
  0.09819389661615113
  0.19579199825575058
  0.04388178050099117
  0.05232867009031344
  0.11099653135839505
  0.08453784709014835
  0.06700924974306269
  0.29317738791423004
  0.15704728427259326
  0.16208169584375373
  0.08016167059616032
  0.04968553459119497
  0.0523780237802378
  0.08164098377385448
  0.05686140641763386
  0.2290256740788484
  0.09884927372193926
  0.03497527925288409
  0.17326784407984117
  0.09624181540945376
  0.2049267172876567
  0.057383598460085714
  0.050239234449760764
  0.06935731214275756
  0.13361565420560748
  0.22296744642565025
  0.07057067727951105
  0.05403691700718614
  0.12263257575757576
  0.10923969174545166
  0.08955223880597014
  0.21714566445590763
  0.04904256784681085
  0.06684244281336849
  0.11495578623606305
  0.0871938736826143
  0.25108647450110866
  0.08576670233909188
  0.041300906605266946
  0.03550092700679805
  0.05291448516579406
  0.12168713639301874
  0.050038669760247484
  0.32968946502853824
  0.08641975308641975
  0.11204412612167614
  0.12376753507014028
  0.05589575619481629
  0.047119696447050705
  0.35803020824023596
  0.2799862625568816
  0.04112617924528302
  0.20536447404433902
  0.055706984667802384
  0.062384705685057856
  0.026544657036981018
  0.029377835884026763
  0.3960960631648207
  0.20128105590062112
  0.14193857965451057
  0.19621524474045882
  0.1424454508027995
  0.019363636363636364
  0.14927506636716356
  0.030946837407838573
  0.3870967741935484
  0.21884174005871362
  0.1624390243902439
  0.15055136390017412
  0.12974004292869068
  0.03859731701576841
  0.06523626441771053
  0.14438359823694405
  0.24909546340105762
  0.024626699353688435
  0.035211267605633804
  0.34779670181130035
  0.2317444837254663
  0.39499931684656375
  0.08309889634278295
  0.1590772557971885
  0.09676267555343966
  0.11390626995275188
  0.10638027452974072
  0.09114927344782034
  0.06369792264432457
  0.061469780219780217
  0.12075165294049414
  0.13995308835027365
  0.19001790510295435
  0.208821887213847
  0.07235432186957853
  0.16258701998652594
  0.07495429616087751
  0.11803176580504515
  0.1384446878422782
  0.14381591562799617
  0.2390625
  0.07608836067691513
  0.03407960199004975
  0.4043687650498796
  0.1842452691799912
  0.03443076149786378
  0.031409788166544925
  0.03290922436995351
  0.03891355445285975
  0.09980489269098004
  0.07671274494911134
  0.18590582079790713
  0.17322440813604534
  0.08169149447381067
  0.022509003601440578
  0.023506901735684024
  0.05427744868439179
  0.13349514563106796
  0.1139777922926192
  0.12241179393738612
  0.044681189378279536
  0.18581770930016706
  0.06894807821982468
  0.049691458265670674
  0.2176696542893726
  0.031286210892236384
  0.10391796755433119
  0.101801940551363
  0.1601292108906322
  0.11262394553796064
  0.0610200364298725
  0.12351216146282559
  0.09006763972944108
  0.05792850595783685
  0.11819566044918157
  0.05146792316056542
  0.03182924545965175
  0.01932633903920486
  0.07613328167376986
  0.04657004830917874
  0.06621050513181727
  0.08726366091834614
  0.07109580717034636
  0.11538461538461539
  0.036290322580645164
  0.05811936155447606
  0.03470031545741325
  0.14329268292682926
  0.01868640148011101
  0.12064402293780327
  0.04325591306200725
  0.04369414101290963
  0.04303241164621864
  0.1368503017325287
  0.15585711434843344
  0.1747950819672131
  0.049024870280908926
  0.06332868108862526
  0.037004091798612346
  0.08252519490397414
  0.23030056864337936
  0.07322970639032815
  0.0254323499491353
  0.0774800868935554
  0.07251839885119368
  0.14465290806754222
  0.08656864364777796
  0.08852313167259787
  0.06006768189509306
  0.31242895035998486
  0.0616471343714882
  0.1089840470193115
  0.07308237517719327
  0.1956624980212126
  0.04616609180153887
  0.03867171080285835
  0.03266442068258386
  0.025007185972980742
  0.03240161312752051
  0.0702958218969198
  0.0653138871274572
  0.052966759863311584
  0.10395554102647925
  0.19093794076163612
  0.13448275862068965
  0.08477443609022556
  0.023705769565975247
  0.014957264957264958
  0.06028368794326241
  0.12455068296189792
  0.05457627118644068
  0.0808695652173913
  0.06237077877325982
  0.06199662858213149
  0.05217074060561839
  0.028229823978744604
  0.051682106289614824
  0.2683802683802684
  0.07885476647472808
  0.06813260036648343
  0.062167267731409924
  0.02051901025950513
  0.12987012987012986
  0.04483804052975906
  0.017287026942843793
  0.012410287081339713
  0.0300785301526152
  0.00583288117200217
  0.08314243363428109
  0.04775525432160179
  0.023370233702337023
  0.08562482983936837
  0.08697993806382119
  0.09529427185738629
  0.025530426672884122
  0.09725470885140958
  0.09051777149182143
  0.13674668028600612
  0.030405405405405407
  0.03688116070439694
  0.046325024071894726
  0.398576512455516
  0.047131562943442125
  0.16255939882859985
  0.0973096116294207
  0.11440775802355115
  0.12305350661515045
  0.04787467134092901
  0.07885174418604651
  0.04748037477842492
  0.027905246186283022
  0.07822123675782212
  0.044352522118809606
  0.39508024598770064
  0.24817423056859678
  0.10430577941515082
  0.04788951999109032
  0.18011758417958312
  0.029861015549745424
  0.3041566746602718
  0.08017971315016416
  0.018117765475591345
  0.06876740947075209
  0.10600169061707523
  0.265198087431694
  0.06083547384074625
  0.10657017170427133
  0.0396169487078578
  0.11377494456762749
  0.09253888742420248
  0.0999619916381604
  0.22107721901621324
  0.10789836024533733
  0.07971634674165545
  0.10537607269056032
  0.08869850069295704
  0.028027043638598648
  0.022113022113022112
  0.03436566150502581
  0.05599659767507797
  0.26761294789683227
  0.10755679184051924
  0.14431097764431097
  0.05970889844525306
  0.035145429362880884
  0.04568060416282925
  0.02116591928251121
  0.05383795309168443
  0.2685967878275571
  0.09156796888810323
  0.03336720867208672
  0.10228593568384348
  0.012059369202226345
  0.008914728682170543
  0.029684601113172542
  0.02425986842105263
  0.12462006079027356
  0.00805817610062893
  0.011370684308455654
  0.021622693909938505
  0.026850643296662317
  0.028752260397830017
  0.2509433962264151
  0.05281117972050699
  0.015401036901494358
  0.02902621722846442
  0.035691523263224986
  0.2433052792654935
  0.024036281179138322
  0.15804147063948423
  0.12060573282855598
  0.21782375174060076
  0.044127405441274054
  0.04325741438636736
  0.011640540121061617
  0.004801920768307323
  0.006766917293233083
  0.11632618605436434
  0.13525349503116052
  0.07358169732570721
  0.02396644697423607
  0.021533292608430055
  0.01902008520998174
  0.23089257081774453
  0.15870646766169155
  0.04873871068203052
  0.04907880476854002
  0.05215910849713667
  0.07775974025974026
  0.11976744186046512
  0.29755656108597284
  0.14148834238262537
  0.04874694376528117
  0.13142857142857142
  0.13431822041093563
  0.050702405942192795
  0.027052985433007843
  0.013856812933025405
  0.10884912165490067
  0.07981067406561122
  0.04976222826086957
  0.18895131086142322
  0.10767449553423751
  0.16734405371973846
  0.38303341902313626
  0.07135695187165775
  0.061497768226153084
  0.2174738841405508
  0.13503845465927383
  0.08271358606929077
  0.08551347130027333
  0.46323720446869315
  0.016240875912408758
  0.1027676464278052
  0.009713024282560706
  0.0195
  0.2480775660314276
  0.037995594713656385
  0.05447070914696814
  0.028279467680608364
  0.06977336389101095
  0.15988994191378783
  0.24921575461833392
  0.012827510917030568
  0.007390417940876657
  0.06848582129481005
  0.009547738693467337
  0.01400147383935151
  0.14186248912097477
  0.013900709219858157
  0.024727700912569914
  0.010665897953300663
  0.012593016599885518
  0.10220440881763528
  0.015822784810126583
  0.028600612870275793
  0.009940357852882704
  0.047931526390870186
  0.05778450668685339
  0.013665787580915847
  0.05702066999287242
  0.08510147601476015
  0.1207647628267183
  0.03058823529411765
  0.165603532875368
  0.27930654925701703
  0.2516692347200822
  0.0662677304964539
  0.030334948388455865
  0.10363173721952348
  0.06309751434034416
  0.19575671852899576
  0.1905775075987842
  0.021207177814029365
  0.03708580206276059
  0.0591021881344462
  0.04068522483940043
  0.05978000956480153
  0.06848389276864159
  0.020536462699077954
  0.07219490388913724
  0.09479887266205483
  0.06726354453627181
  0.07865892972275951
  0.05890863993385696
  0.1730512249443207
  0.08298424097346899
  0.13518443453587353
  0.03064516129032258
  0.137169278191626
  0.01777137367915466
  0.01493999510164095
  0.016023115313895456
  0.09099407915238392
  0.07527601204416193
  0.0076726342710997444
  0.007989347536617843
  0.017622797150356206
  0.008547008547008548
  0.013689482470784642
  0.05709156193895871
  0.04510166358595194
  0.10876005078290309
  0.035842293906810034
  0.06102941176470588
  0.23508494666139865
  0.02302888368462139
  0.033855268726195514
  0.02423411065386374
  0.031235431235431235
  0.009480470231323474
  0.02727272727272727
  0.019696969696969695
  0.036016949152542374
  0.16119549240568348
  0.026556776556776556
  0.024152106885919837
  0.015979381443298968
  0.00558659217877095
  0.030927835051546393
  0.04946996466431095
  0.0017331022530329288
  0.02939068100358423
  0.023826208829712685
  0.030540328895849646
  0.01763409257898604
  0.008643617021276596
  0.024337866857551897
  0.05966162065894924
  0.008637236084452975
  0.015167930660888408
  0.009333333333333334
  0.024193548387096774
  0.0
  0.04285714285714286
  0.06343283582089553
  0.04132231404958678
  0.0
  0.0
  0.018018018018018018
  0.00909090909090909
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  NA
  

==> image/CT/stat/ct_funatomi_psnr.csv <==
25.1003
25.653
26.4483
25.6067
25.0298
25.36
24.3351
24.3421
23.8621
25.4209
25.8557
24.7542
24.5263
27.2529
24.3043
24.563
24.0213
23.5232
23.9538
23.7345
24.642
23.8185
24.1447
26.6906
24.288
26.1699
26.3654
24.4826
23.2118
22.8801
26.2483
22.7216
23.563
22.9871
24.1512
22.1132
22.8499
23.1679
22.6576
23.4409
22.8822
22.4857
22.5845
24.7268
22.8365
22.4771
23.3858
24.2014
28.0176
26.4661
28.0321
21.8262
21.9121
23.5413
20.9778
22.4312
22.5346
24.6997
23.5143
21.8315
22.0098
21.5475
21.7689
21.2805
21.5372
22.1735
24.2082
23.8376
21.7426
24.5798
22.2018
21.8251
21.5899
21.3982
20.9028
21.3899
22.7139
24.1419
20.847
20.934
22.2875
22.327
21.2201
26.1677
24.0024
24.582
21.2668
20.8191
21.3203
21.5461
21.6803
23.3687
21.1789
20.8046
22.9962
21.4136
22.5761
20.3924
20.0102
20.1281
21.0062
22.8903
19.8902
19.9326
20.8002
20.4811
20.7372
22.189
19.6287
20.0603
20.9069
20.552
25.0126
20.7975
19.4341
19.1547
19.4163
21.4091
19.5338
25.1786
20.4263
20.6292
20.8698
19.6533
19.6752
25.2812
23.7949
19.3653
23.1008
20.1198
19.8249
19.1749
19.3248
27.2353
22.8511
21.1423
23.3524
21.1647
19.2018
22.6536
19.3828
27.6224
23.811
22.8505
22.7454
21.2449
19.9659
20.5484
22.0975
25.4885
19.3871
19.5913
25.4164
24.0876
28.0519
20.609
22.1128
21.0336
21.4258
21.1805
21.704
20.1765
20.5118
20.7875
21.8834
22.1874
22.4922
20.5579
22.4091
20.5208
20.3233
20.7905
21.527
24.6287
21.2429
20.0765
27.7091
22.8651
19.8753
19.6671
19.7327
20.0375
21.8152
20.5634
23.6037
23.2283
21.259
19.9261
19.7847
20.1731
21.3447
21.6308
22.1372
20.5511
22.905
20.4112
20.194
22.802
20.0088
21.4074
21.4136
22.1521
21.4014
21.0981
21.819
21.4024
20.5825
21.7856
20.6284
20.1929
20.158
21.3057
20.8506
21.6059
21.7282
21.046
22.4065
20.3418
20.714
21.1582
23.2499
20.5307
22.7827
20.351
20.0768
20.509
21.8675
22.1494
22.798
20.4961
21.0384
20.5205
21.6093
25.0127
21.2757
20.2678
21.668
21.373
22.6911
21.6045
20.5891
20.489
25.4507
21.0771
21.699
21.1095
22.8052
20.5368
20.4401
20.3717
19.7403
20.0116
20.5224
20.6604
20.56
21.6881
23.9013
23.5544
22.1606
20.5104
19.9874
21.0458
22.7635
21.4437
22.1791
21.0816
21.3409
20.8698
20.0257
20.958
26.5492
21.0336
21.2119
20.6828
19.9017
22.0248
19.8856
19.7871
19.6747
20.3178
19.2623
21.7266
20.2988
20.0797
20.5096
21.1822
21.9879
20.195
21.3441
21.6626
23.092
20.3825
20.315
19.7437
27.3689
19.8609
22.6516
21.4334
22.227
22.2765
20.6538
21.638
20.8383
20.1187
21.0862
20.8617
26.9278
23.3361
20.922
20.5042
24.0895
20.64
26.4486
21.8493
19.9861
22.851
23.3415
26.2402
21.2761
20.6493
19.887
22.5548
21.7296
20.9571
23.1179
21.0796
20.4004
21.0362
20.4847
19.997
19.9993
20.2193
21.1167
24.7051
21.5896
22.5628
20.7175
20.2065
20.3663
20.2074
21.8624
25.3834
21.6739
20.7418
21.5548
20.0036
20.3546
20.2254
20.2691
23.0613
19.7429
19.8726
19.8977
20.0861
19.9861
25.2269
20.691
19.8976
19.8022
19.6193
23.867
19.8241
23.1279
21.8615
24.5834
21.3891
20.3511
19.7477
19.543
19.4141
21.4721
21.9905
21.338
19.6305
19.562
19.6102
24.5468
22.5685
20.1417
19.6293
19.6514
20.4767
21.0853
24.9778
21.1693
20.2988
21.2132
21.8943
19.6418
19.4198
19.0801
22.2477
20.819
20.5421
23.4468
20.9727
21.5931
26.5092
19.6132
19.4251
23.3337
21.7937
21.0382
21.1749
28.0252
19.2285
21.8068
19.4076
20.0995
25.1186
20.5017
21.1994
19.9646
21.2064
23.8877
24.7894
19.7483
19.7067
21.3094
19.7555
19.6503
24.017
20.1493
20.1266
19.8161
20.9049
22.1726
20.1813
20.3344
20.3835
21.2734
21.7612
20.1553
21.5578
20.8512
22.0453
20.6355
22.9309
25.055
25.0263
21.6488
20.7054
21.8765
22.1028
23.0881
24.5784
20.9921
21.2528
22.2831
21.0815
21.1926
21.926
21.0823
21.3702
23.0565
21.5434
21.2692
21.0454
23.074
21.4653
22.2809
21.341
23.3997
21.7267
21.7852
21.8129
23.022
22.9223
22.3369
22.3405
21.7397
22.0133
21.8839
23.4924
24.0507
24.7996
23.4613
23.5723
26.0475
23.2793
24.1147
23.8805
24.1768
23.6938
24.5158
23.8873
24.8006
27.6455
24.5814
24.9186
24.418
23.9366
26.9889
27.0873
26.2106
26.3727
26.3483
26.8715
26.6182
26.519
25.858
28.0325
27.5408
27.3438
28.2653
28.9599
28.6219
28.5732
30.335
28.0822
28.7401
29.6985
29.0634
29.4562
30.4986
30.5611
30.5201
30.5674
30.8997
30.7102
30.563
32.3577
30.7216
30.8981
30.6561
30.7791
30.692
30.542
31.2822
30.6485
30.5046
31.071
31.376
31.2337
30.5736
30.6859
31.0061
30.9289
30.9826
30.9795
30.8691
30.9782
31.0138
30.7915
30.5345
30.0303
29.6792
30.1119
30.2485
30.5973
31.1211
30.2341
32.0024
30.4147
30.0971
30.2428
30.7052
31.3789
30.3876
30.5312
30.0623
32.7003
31.1875
29.9814
29.7902
30.0277
30.9437
30.5851
30.3118
30.3941
30.7105
30.7181
30.6408
31.2219
30.8359
31.1179
30.275
30.0541
30.428
30.9752
30.3458
30.2419
30.2933
30.8975
30.7662
30.8693
30.9893
31.7322
31.5249
30.7886
30.8619
30.9001
30.9603
30.9157
34.1742
31.0825
32.3764
30.3239
30.3764
NA


==> image/CT/stat/ct_funatomi_ssim.csv <==
 0.56041
 0.60406
 0.60651
 0.59231
 0.58779
 0.60020
 0.57716
 0.58274
 0.59569
 0.60172
 0.59942
 0.59446
 0.59245
 0.64569
 0.58439
 0.58728
 0.59298
 0.58470
 0.59179
 0.59141
 0.60169
 0.57364
 0.56544
 0.62305
 0.56777
 0.63393
 0.61664
 0.57394
 0.56190
 0.55557
 0.62483
 0.56096
 0.54842
 0.55650
 0.57437
 0.55155
 0.55529
 0.56452
 0.55181
 0.55644
 0.53718
 0.51664
 0.53014
 0.55258
 0.54201
 0.53230
 0.53051
 0.54379
 0.70717
 0.65839
 0.68568
 0.52335
 0.50696
 0.51696
 0.49179
 0.51013
 0.51016
 0.55145
 0.55971
 0.49848
 0.49468
 0.50176
 0.50571
 0.48190
 0.49097
 0.49166
 0.55262
 0.55290
 0.48686
 0.57021
 0.47200
 0.48299
 0.48238
 0.48070
 0.47448
 0.47563
 0.46830
 0.54293
 0.44990
 0.44992
 0.49352
 0.47171
 0.45135
 0.65825
 0.55764
 0.59775
 0.45020
 0.42762
 0.43623
 0.44036
 0.41943
 0.52342
 0.42474
 0.40466
 0.49249
 0.39494
 0.50387
 0.37866
 0.39868
 0.38572
 0.43514
 0.50035
 0.35842
 0.37281
 0.37322
 0.39316
 0.40149
 0.46993
 0.36490
 0.36171
 0.38229
 0.37786
 0.66470
 0.40145
 0.36248
 0.35484
 0.35138
 0.41249
 0.33481
 0.64275
 0.34017
 0.36601
 0.35977
 0.34316
 0.33992
 0.65675
 0.57873
 0.32813
 0.52157
 0.33383
 0.32862
 0.31739
 0.31667
 0.75589
 0.47845
 0.39466
 0.53148
 0.41900
 0.31038
 0.50504
 0.29390
 0.77752
 0.55843
 0.52962
 0.50183
 0.40536
 0.30572
 0.31632
 0.44694
 0.68394
 0.28974
 0.26713
 0.67569
 0.57797
 0.80293
 0.31888
 0.43923
 0.39750
 0.36305
 0.37914
 0.39523
 0.28346
 0.29522
 0.35291
 0.43815
 0.48426
 0.47879
 0.29210
 0.42230
 0.31586
 0.32553
 0.32878
 0.37485
 0.61761
 0.38082
 0.29183
 0.77618
 0.49603
 0.27525
 0.29843
 0.29165
 0.27918
 0.36849
 0.30385
 0.51633
 0.50067
 0.35732
 0.30298
 0.32126
 0.31684
 0.36648
 0.38003
 0.39482
 0.30130
 0.45901
 0.31111
 0.31966
 0.45457
 0.32270
 0.35347
 0.37614
 0.40117
 0.35176
 0.33829
 0.37082
 0.33462
 0.32260
 0.39564
 0.30583
 0.32383
 0.34044
 0.33852
 0.31899
 0.37074
 0.39261
 0.33798
 0.40634
 0.31992
 0.34882
 0.35087
 0.47587
 0.32261
 0.46594
 0.33092
 0.33044
 0.30987
 0.41129
 0.41898
 0.43548
 0.32528
 0.33798
 0.31464
 0.38038
 0.61359
 0.34997
 0.36099
 0.37692
 0.34919
 0.42769
 0.39300
 0.35730
 0.34138
 0.64651
 0.35442
 0.37451
 0.36723
 0.49614
 0.34784
 0.34504
 0.35291
 0.33189
 0.34129
 0.34499
 0.35293
 0.34746
 0.42978
 0.54843
 0.49197
 0.40949
 0.35563
 0.35213
 0.39077
 0.49649
 0.39267
 0.46788
 0.36254
 0.39988
 0.37573
 0.36527
 0.37658
 0.70963
 0.39018
 0.42636
 0.37421
 0.36584
 0.47317
 0.37337
 0.37111
 0.37454
 0.38048
 0.37954
 0.43389
 0.40280
 0.40183
 0.39989
 0.41091
 0.47285
 0.38601
 0.42133
 0.41427
 0.51434
 0.41536
 0.40034
 0.38878
 0.71849
 0.39076
 0.49774
 0.42496
 0.45829
 0.46608
 0.43226
 0.45316
 0.45100
 0.41512
 0.43594
 0.44228
 0.73835
 0.52476
 0.41502
 0.43691
 0.59429
 0.44034
 0.68847
 0.46474
 0.41014
 0.54455
 0.53523
 0.69758
 0.43994
 0.43028
 0.41002
 0.50966
 0.45871
 0.40755
 0.53993
 0.42936
 0.41616
 0.42060
 0.40486
 0.41064
 0.42667
 0.41359
 0.40113
 0.63493
 0.42658
 0.48180
 0.38480
 0.40013
 0.36311
 0.37814
 0.46301
 0.65503
 0.41190
 0.38369
 0.40918
 0.36230
 0.37831
 0.38312
 0.38078
 0.48870
 0.36613
 0.36516
 0.36784
 0.36101
 0.36633
 0.66287
 0.37783
 0.36325
 0.32417
 0.34360
 0.54708
 0.32069
 0.55710
 0.43970
 0.62195
 0.43651
 0.36516
 0.28629
 0.33682
 0.33444
 0.38084
 0.40696
 0.40391
 0.28917
 0.32092
 0.30405
 0.61265
 0.43744
 0.34443
 0.31426
 0.30241
 0.30406
 0.41605
 0.62795
 0.34824
 0.26953
 0.33962
 0.43745
 0.28739
 0.22834
 0.29283
 0.45469
 0.33471
 0.35022
 0.54373
 0.33274
 0.40659
 0.73909
 0.25169
 0.25292
 0.51507
 0.39248
 0.34394
 0.37022
 0.79605
 0.30031
 0.38854
 0.31323
 0.28411
 0.63308
 0.34925
 0.38883
 0.31751
 0.37739
 0.57872
 0.59345
 0.30802
 0.33009
 0.33612
 0.31812
 0.29176
 0.53944
 0.34682
 0.30493
 0.29914
 0.32014
 0.45925
 0.34309
 0.26731
 0.31306
 0.37685
 0.43391
 0.33251
 0.36720
 0.36449
 0.43780
 0.38050
 0.44415
 0.58414
 0.58954
 0.36753
 0.37312
 0.40283
 0.40733
 0.46229
 0.60923
 0.39337
 0.37783
 0.47019
 0.40760
 0.41503
 0.46232
 0.40870
 0.42677
 0.49710
 0.43812
 0.38897
 0.43845
 0.47745
 0.41169
 0.41899
 0.43788
 0.48568
 0.46003
 0.46728
 0.46878
 0.49790
 0.47014
 0.49661
 0.50042
 0.48766
 0.48915
 0.48430
 0.50458
 0.53726
 0.52765
 0.49855
 0.49739
 0.58756
 0.52992
 0.54407
 0.55803
 0.55549
 0.54596
 0.58376
 0.55673
 0.57543
 0.62277
 0.58046
 0.57241
 0.55800
 0.56231
 0.59899
 0.59420
 0.59213
 0.61015
 0.60243
 0.61571
 0.62340
 0.62237
 0.61129
 0.65581
 0.64190
 0.63904
 0.65139
 0.65523
 0.65455
 0.66023
 0.73624
 0.66099
 0.64860
 0.67181
 0.68131
 0.67676
 0.67487
 0.66370
 0.66999
 0.66121
 0.68504
 0.67265
 0.67070
 0.74568
 0.66933
 0.66985
 0.65597
 0.67404
 0.66454
 0.65165
 0.67352
 0.65780
 0.65086
 0.67290
 0.67302
 0.67924
 0.66192
 0.66479
 0.67527
 0.67424
 0.67909
 0.67781
 0.66742
 0.67522
 0.67845
 0.67026
 0.66257
 0.64897
 0.64496
 0.66410
 0.66412
 0.68158
 0.68625
 0.66816
 0.74202
 0.67142
 0.67178
 0.67268
 0.68480
 0.69561
 0.66941
 0.65357
 0.65244
 0.75039
 0.70189
 0.65483
 0.64907
 0.65019
 0.67803
 0.67324
 0.66055
 0.63238
 0.66898
 0.67426
 0.67080
 0.67894
 0.66794
 0.66680
 0.66473
 0.66232
 0.65516
 0.66551
 0.65265
 0.64476
 0.65645
 0.65203
 0.66865
 0.67294
 0.67763
 0.71637
 0.70352
 0.66018
 0.67522
 0.67294
 0.67292
 0.67117
 0.81356
 0.65141
 0.74815
 0.65059
 0.66107
NA

==> image/CT/stat/ct_ground_jaccrd.csv <==
  0.48333333333333334
  0.4418604651162791
  0.3333333333333333
  0.3881118881118881
  0.3048780487804878
  0.14285714285714285
  0.29545454545454547
  0.22916666666666666
  0.27751196172248804
  0.3278008298755187
  0.2902097902097902
  0.32753623188405795
  0.35904255319148937
  0.21385542168674698
  0.30063291139240506
  0.3346938775510204
  0.2065439672801636
  0.4094488188976378
  0.39299610894941633
  0.4423076923076923
  0.34868421052631576
  0.42962962962962964
  0.5134168157423972
  0.5373961218836565
  0.49339735894357745
  0.579746835443038
  0.5552855407047388
  0.5764576457645765
  0.5353817504655494
  0.5792792792792792
  0.6190926275992439
  0.529143897996357
  0.5551569506726457
  0.595108695652174
  0.4916732751784298
  0.5128205128205128
  0.5460483344219464
  0.568602425015954
  0.562111801242236
  0.5417439703153989
  0.5507433742727861
  0.5480769230769231
  0.5348189415041783
  0.5120174799708667
  0.5217712177121772
  0.5367741935483871
  0.571917808219178
  0.5940803382663847
  0.5932203389830508
  0.5331384015594542
  0.5238311393554245
  0.5707402540516864
  0.5732538330494037
  0.5726978998384491
  0.5454545454545454
  0.5185694635488308
  0.5627720120522263
  0.5440699935191186
  0.5711963589076723
  0.5782940802036919
  0.5809403597349322
  0.5698587127158555
  0.5695447409733124
  0.5175600739371534
  0.5571568948575172
  0.5484196368527237
  0.565843621399177
  0.5647457627118644
  0.531239987183595
  0.5511221945137157
  0.526772360155549
  0.5341400172860847
  0.5601230425055929
  0.5457463884430177
  0.5457635983263598
  0.49791103465224873
  0.5271873455264459
  0.519124308002013
  0.5010882708585248
  0.5313028764805414
  0.5220379146919432
  0.5211807120324471
  0.5590929912963811
  0.5572005383580081
  0.5549485185963438
  0.5314207650273224
  0.5773622047244095
  0.5686862627474505
  0.5259584664536742
  0.5489954899548996
  0.5552784704904405
  0.5180647840531561
  0.5207112970711297
  0.5286188303608461
  0.5415430267062314
  0.5409150901891773
  0.5394824153948241
  0.5017175186906446
  0.5500281584381453
  0.543098980825704
  0.5337594231399541
  0.538121546961326
  0.5730894434971322
  0.5483340803824892
  0.5412132955731107
  0.5420206310679612
  0.5245454545454545
  0.5526116578349735
  0.5394928592247158
  0.5544525967486692
  0.5592775997669677
  0.5227932636469221
  0.5415931804820694
  0.5572984749455338
  0.5570074669730041
  0.5350494473531123
  0.505920187107148
  0.52900774514102
  0.49929418407679277
  0.5144598809186277
  0.5150391429748661
  0.5444429179832394
  0.5305987865998417
  0.5123164664482466
  0.5358912317087222
  0.5482501434308663
  0.5274130384703986
  0.5401699716713881
  0.5503252122147503
  0.5124774344270999
  0.5306408185245018
  0.5370638724779846
  0.5249142857142857
  0.54110457742419
  0.5385407136322049
  0.5230433283530629
  0.5340736411455289
  0.531118390266729
  0.5130375114364135
  0.5418593894542091
  0.5741988884947381
  0.5598384304673976
  0.5453835860838537
  0.5568358076667406
  0.5273621205643437
  0.5327612317011611
  0.524952380952381
  0.5443073211468868
  0.565440778799351
  0.5840676771237222
  0.5871935793422315
  0.5654266958424508
  0.5779676258992805
  0.5651859223740161
  0.5703369545203462
  0.5715079659133012
  0.5740192450037009
  0.5543132442505226
  0.5732512491077801
  0.5728008538646269
  0.5557286892758937
  0.5152657715652014
  0.5251595944423583
  0.5587010035978034
  0.5580710473035155
  0.5679788591215601
  0.5712152324061975
  0.5632183908045977
  0.5659263705482193
  0.5602651667336279
  0.569328810771919
  0.5332123777844975
  0.5417408506429278
  0.5616371291491237
  0.5145456268359708
  0.5227294569918308
  0.5494836057354858
  0.5201033591731267
  0.5441356991407209
  0.5289531017085196
  0.5268371343008523
  0.5257468325002906
  0.5361127422196125
  0.5382222753917932
  0.5305895439377085
  0.5581456259821896
  0.5613175445760175
  0.540049889135255
  0.5283099799828425
  0.509156976744186
  0.47914804885314266
  0.5144684252597922
  0.47759545597980435
  0.48635312259059366
  0.5214421855146124
  0.5037288135593221
  0.5110108303249098
  0.5134883720930232
  0.5052651372696503
  0.4727468969239072
  0.49638001059509096
  0.4904258831297458
  0.5361873990306947
  0.543291473892928
  0.5515286843009275
  0.5490781387181738
  0.5463432295438089
  0.548834628190899
  0.498443508514924
  0.5032558139534884
  0.5000901713255185
  0.514459121742235
  0.5287618379515959
  0.5491789109766638
  0.5413625304136253
  0.535601543318134
  0.5407823188914226
  0.5351389626482563
  0.4993947777969912
  0.4996688741721854
  0.5171046108081309
  0.5197798417612659
  0.5432808155699722
  0.494619523443505
  0.4751759186864738
  0.5252032520325203
  0.5297520661157025
  0.5191915067374439
  0.5236413576613694
  0.5453656628861948
  0.5188225871045254
  0.5190274841437632
  0.5182565038795071
  0.4995361781076067
  0.5166742804933759
  0.5045507584597433
  0.4594849988188046
  0.47440352096363214
  0.49577965348733893
  0.528236914600551
  0.5578921326076199
  0.547198384654215
  0.511358024691358
  0.5035635291226346
  0.5155786350148368
  0.5165496489468405
  0.5171267893660532
  0.5647883666580109
  0.5750840010338589
  0.5890126975900493
  0.5592851968123642
  0.5758201422344574
  0.5687300864815658
  0.5493468795355588
  0.5433813892529489
  0.5534007869589657
  0.5371445153801508
  0.5444412689339811
  0.5311622683885457
  0.48340011448196907
  0.465946594659466
  0.49695219762592235
  0.5008188666885031
  0.5086832964951058
  0.518918918918919
  0.5163720660678064
  0.5466472303206997
  0.5526775320139697
  0.5476120714913566
  0.5286605286605287
  0.5174927113702624
  0.5475059382422803
  0.5414619164619164
  0.56125
  0.515661938534279
  0.5370424597364568
  0.47974719908072394
  0.4792235365483773
  0.46960814563406356
  0.48519432449105493
  0.532739010144482
  0.5131901840490798
  0.5067654639175257
  0.5087336244541485
  0.5441846340722746
  0.5305936073059361
  0.4880239520958084
  0.5216844751728472
  0.49099786389990846
  0.5442296426479203
  0.5282356119967576
  0.5276898734177216
  0.502257636122178
  0.5304035378662244
  0.5483229107447414
  0.49887577290612706
  0.5481357818586533
  0.5176623376623377
  0.4924831518921721
  0.5141816289357273
  0.4780536744419363
  0.4913770913770914
  0.557974959172564
  0.5283274600162645
  0.49512002110261144
  0.4722866718226347
  0.46167788710512686
  0.47657952069716775
  0.4613003095975232
  0.42080443828016645
  0.45089666951323654
  0.4371777476255088
  0.474059003051882
  0.5076961271102284
  0.4984041247237908
  0.49435382685069007
  0.46080402010050253
  0.48480392156862745
  0.4778679026651217
  0.49177001127395714
  0.48252512013979904
  0.4988159311087191
  0.4623147949323599
  0.449671772428884
  0.4664563617245005
  0.48161013485901105
  0.464189329458169
  0.4687432403201384
  0.4620807519760735
  0.48324140857021636
  0.5053740779768177
  0.5337397519445028
  0.5421436004162331
  0.5239502004642329
  0.5197777777777778
  0.550915587315766
  0.545005149330587
  0.5438129633149591
  0.5151240717261366
  0.49287801314828344
  0.5048076923076923
  0.525494901019796
  0.5044787497617687
  0.5152941176470588
  0.528072033898305
  0.5372692441657959
  0.5707538919013468
  0.0
  0.5239324260910371
  0.5141148325358852
  0.5347593582887701
  0.0010998075336816058
  0.49125446680458906
  0.5270800627943485
  0.5372564004585403
  0.5155547226386806
  0.5158095238095238
  0.5493421052631579
  0.543859649122807
  0.524072032341051
  0.517234587354737
  0.5156355455568054
  0.48676323676323674
  0.48399294176959917
  0.5102298560242485
  0.4947578632051922
  0.4899607662127856
  0.5460824519749622
  0.5330369771671045
  0.5473557208928213
  0.5609100310237849
  0.5566160520607375
  0.5576316974335884
  0.5711311589174185
  0.5759087669280114
  0.5450653983353151
  0.5117788461538462
  0.49415568266600346
  0.5165387668695423
  0.4986645299145299
  0.49732905982905984
  0.49152998117773594
  0.5613048368953881
  0.5026034530008221
  0.5115549215406562
  0.5016383675901103
  0.4597378277153558
  0.4853963838664812
  0.44468546637744033
  0.480719794344473
  0.4896650035637919
  0.5031163434903048
  0.4560313828048382
  0.48814363143631434
  0.5191387559808612
  0.4986833443054641
  0.5009816753926701
  0.48524386455420937
  0.48378615249780893
  0.5389461626575028
  0.5094806265457543
  0.5283718277730254
  0.5122646891043925
  0.47939972714870394
  0.4998639455782313
  0.4970013037809648
  0.5388613861386139
  0.5026626533919889
  0.5252617205279927
  0.5338547486033519
  0.47987220447284346
  0.5244842675557407
  0.555
  0.5192554557124519
  0.4648850217526414
  0.5123271196632592
  0.5354901960784314
  0.5054691997697179
  0.5489420605101839
  0.5587996755879967
  0.5421538461538462
  0.5446520221720386
  0.5565610859728507
  0.5332242895113474
  0.5363748458692972
  0.5662749948464234
  0.5504032258064516
  0.5509007121910348
  0.5415531335149864
  0.5560580814091883
  0.5233449477351917
  0.532028884230142
  0.5249554367201426
  0.5192507804370448
  0.5530645824763472
  0.5411237785016286
  0.5488029465930019
  0.5205562273276905
  0.5551080966511234
  0.5481770833333334
  0.5511896965728007
  0.5489773950484392
  0.5639547772112614
  0.5207502930832356
  0.5059887558054266
  0.48163452708907256
  0.49775885253249663
  0.5230513307984791
  0.49794039253695177
  0.5219582433405328
  0.5182841068917018
  0.4906965648854962
  0.48604769152714355
  0.4857142857142857
  0.5277266754270696
  0.5239882069150362
  0.49084949467358646
  0.5009560229445507
  0.5284530386740331
  0.5153187965774221
  0.5590307128768667
  0.5376616076447442
  0.5277230509428652
  0.5257992148065059
  0.493564633463906
  0.4970825229230342
  0.4928705945655098
  0.5026638252530634
  0.517913593256059
  0.49835651074589127
  0.5176178660049627
  0.5227934044616876
  0.5419960474308301
  0.5296942127874652
  0.5034330554193231
  0.5179122182680902
  0.5060510981622591
  0.5074066346755686
  0.5397645114645734
  0.5160688368235538
  0.5120714140799351
  0.5330724070450098
  0.5367687511461581
  0.5366729355445375
  0.5602137965592117
  0.57003367003367
  0.550641458474004
  0.5023071852340145
  0.5345029239766081
  0.5400627787873782
  0.5194635263330062
  0.5353953026794575
  0.5534173855341739
  0.5619848612279226
  0.5611215592408959
  0.5505310037684138
  0.5561865427637239
  0.540745739834655
  0.5488810365135454
  0.5418254099718404
  0.537468982630273
  0.5453058554138044
  0.5087559007156998
  0.5312592592592592
  0.5448903002309469
  0.5153195619021211
  0.5230367212212901
  0.5339111294538451
  0.5107119095143047
  0.5508943507914039
  0.5625232370801834
  0.602734523357387
  0.5838790931989924
  0.5348808494875911
  0.5615364850976362
  0.5565452091767881
  0.5463069821119446
  0.5527000152975371
  0.5239758653540807
  0.515183064376193
  0.4614539461637063
  0.48447437336326227
  0.5050597976080957
  0.5100548446069469
  0.551983835415136
  0.5544430538172715
  0.5805250088683931
  0.5774746414830361
  0.5747004933051445
  0.5299205648720212
  0.5478424015009381
  0.542412910844322
  0.560221220811143
  0.5356637704586785
  0.5534780860474467
  0.6112266112266113
  0.5694385816800338
  0.5369760807548826
  0.5081348738505069
  0.4525731584258325
  0.48028477546549836
  0.46017699115044247
  0.44282881692002646
  0.44976076555023925
  0.49000327761389706
  0.5040523690773068
  0.5025517862503752
  0.5563035495716034
  0.5304265997490589
  0.4684441444481944
  0.49298445202882063
  0.5167074164629177
  0.47053726169844023
  0.4804761904761905
  0.51010101010101
  0.48509485094850946
  0.4276236429433052
  0.37340966921119595
  0.4308510638297872
  0.41843088418430885
  0.46912832929782083
  0.5104551045510455
  0.5003219575016098
  0.4771101573676681
  0.39411283728536384
  0.42120075046904315
  0.4470588235294118
  0.35011185682326623
  0.362095531587057
  0.4701492537313433
  0.32372881355932204
  0.4229390681003584
  0.4200680272108844
  0.44754098360655736
  0.33117932148626816
  0.36254295532646047
  0.42805755395683454
  0.5550847457627118
  0.5507900677200903
  0.552
  0.5049180327868853
  0.492
  0.36
  0.3738738738738739
  0.4782608695652174
  0.526813880126183
  0.49271137026239065
  0.4274611398963731
  0.55858310626703
  0.43175487465181056
  0.4876325088339223
  0.4825174825174825
  0.6231884057971014
  0.6398467432950191
  0.4815950920245399
  0.5595854922279793
  0.5285412262156448
  0.5298245614035088
  0.6404494382022472
  0.6444444444444445


==> image/CT/stat/ct_ground_jaccrd_2.csv <==
 0.5331384015594542
 0.5238311393554245
 0.5707402540516864
 0.5732538330494037
 0.5726978998384491
 0.5454545454545454
 0.5185694635488308
 0.5627720120522263
 0.5440699935191186
 0.5711963589076723
 0.5782940802036919
 0.5809403597349322
 0.5698587127158555
 0.5695447409733124
 0.5175600739371534
 0.5571568948575172
 0.5484196368527237
 0.565843621399177
 0.5647457627118644
 0.531239987183595
 0.5511221945137157
 0.526772360155549
 0.5341400172860847
 0.5601230425055929
 0.5457463884430177
 0.5457635983263598
 0.49791103465224873
 0.5271873455264459
 0.519124308002013
 0.5010882708585248
 0.5313028764805414
 0.5220379146919432
 0.5211807120324471
 0.5590929912963811
 0.5572005383580081
 0.5549485185963438
 0.5314207650273224
 0.5773622047244095
 0.5686862627474505
 0.5259584664536742
 0.5489954899548996
 0.5552784704904405
 0.5180647840531561
 0.5207112970711297
 0.5286188303608461
 0.5415430267062314
 0.5409150901891773
 0.5394824153948241
 0.5017175186906446
 0.5500281584381453
 0.543098980825704
 0.5337594231399541
 0.538121546961326
 0.5730894434971322
 0.5483340803824892
 0.5412132955731107
 0.5420206310679612
 0.5245454545454545
 0.5526116578349735
 0.5394928592247158
 0.5544525967486692
 0.5592775997669677
 0.5227932636469221
 0.5415931804820694
 0.5572984749455338
 0.5570074669730041
 0.5350494473531123
 0.505920187107148
 0.52900774514102
 0.49929418407679277
 0.5144598809186277
 0.5150391429748661
 0.5444429179832394
 0.5305987865998417
 0.5123164664482466
 0.5358912317087222
 0.5482501434308663
 0.5274130384703986
 0.5401699716713881
 0.5503252122147503
 0.5124774344270999
 0.5306408185245018
 0.5370638724779846
 0.5249142857142857
 0.54110457742419
 0.5385407136322049
 0.5230433283530629
 0.5340736411455289
 0.531118390266729
 0.5130375114364135
 0.5418593894542091
 0.5741988884947381
 0.5598384304673976
 0.5453835860838537
 0.5568358076667406
 0.5273621205643437
 0.5327612317011611
 0.524952380952381
 0.5443073211468868
 0.565440778799351
 0.5840676771237222
 0.5871935793422315
 0.5654266958424508
 0.5779676258992805
 0.5651859223740161
 0.5703369545203462
 0.5715079659133012
 0.5740192450037009
 0.5543132442505226
 0.5732512491077801
 0.5728008538646269
 0.5557286892758937
 0.5152657715652014
 0.5251595944423583
 0.5587010035978034
 0.5580710473035155
 0.5679788591215601
 0.5712152324061975
 0.5632183908045977
 0.5659263705482193
 0.5602651667336279
 0.569328810771919
 0.5332123777844975
 0.5417408506429278
 0.5616371291491237
 0.5145456268359708
 0.5227294569918308
 0.5494836057354858
 0.5201033591731267
 0.5441356991407209
 0.5289531017085196
 0.5268371343008523
 0.5257468325002906
 0.5361127422196125
 0.5382222753917932
 0.5305895439377085
 0.5581456259821896
 0.5613175445760175
 0.540049889135255
 0.5283099799828425
 0.509156976744186
 0.47914804885314266
 0.5144684252597922
 0.47759545597980435
 0.48635312259059366
 0.5214421855146124
 0.5037288135593221
 0.5110108303249098
 0.5134883720930232
 0.5052651372696503
 0.4727468969239072
 0.49638001059509096
 0.4904258831297458
 0.5361873990306947
 0.543291473892928
 0.5515286843009275
 0.5490781387181738
 0.5463432295438089
 0.548834628190899
 0.498443508514924
 0.5032558139534884
 0.5000901713255185
 0.514459121742235
 0.5287618379515959
 0.5491789109766638
 0.5413625304136253
 0.535601543318134
 0.5407823188914226
 0.5351389626482563
 0.4993947777969912
 0.4996688741721854
 0.5171046108081309
 0.5197798417612659
 0.5432808155699722
 0.494619523443505
 0.4751759186864738
 0.5252032520325203
 0.5297520661157025
 0.5191915067374439
 0.5236413576613694
 0.5453656628861948
 0.5188225871045254
 0.5190274841437632
 0.5182565038795071
 0.4995361781076067
 0.5166742804933759
 0.5045507584597433
 0.4594849988188046
 0.47440352096363214
 0.49577965348733893
 0.528236914600551
 0.5578921326076199
 0.547198384654215
 0.511358024691358
 0.5035635291226346
 0.5155786350148368
 0.5165496489468405
 0.5171267893660532
 0.5647883666580109
 0.5750840010338589
 0.5890126975900493
 0.5592851968123642
 0.5758201422344574
 0.5687300864815658
 0.5493468795355588
 0.5433813892529489
 0.5534007869589657
 0.5371445153801508
 0.5444412689339811
 0.5311622683885457
 0.48340011448196907
 0.465946594659466
 0.49695219762592235
 0.5008188666885031
 0.5086832964951058
 0.518918918918919
 0.5163720660678064
 0.5466472303206997
 0.5526775320139697
 0.5476120714913566
 0.5286605286605287
 0.5174927113702624
 0.5475059382422803
 0.5414619164619164
 0.56125
 0.515661938534279
 0.5370424597364568
 0.47974719908072394
 0.4792235365483773
 0.46960814563406356
 0.48519432449105493
 0.532739010144482
 0.5131901840490798
 0.5067654639175257
 0.5087336244541485
 0.5441846340722746
 0.5305936073059361
 0.4880239520958084
 0.5216844751728472
 0.49099786389990846
 0.5442296426479203
 0.5282356119967576
 0.5276898734177216
 0.502257636122178
 0.5304035378662244
 0.5483229107447414
 0.49887577290612706
 0.5481357818586533
 0.5176623376623377
 0.4924831518921721
 0.5141816289357273
 0.4780536744419363
 0.4913770913770914
 0.557974959172564
 0.5283274600162645
 0.49512002110261144
 0.4722866718226347
 0.46167788710512686
 0.47657952069716775
 0.4613003095975232
 0.42080443828016645
 0.45089666951323654
 0.4371777476255088
 0.474059003051882
 0.5076961271102284
 0.4984041247237908
 0.49435382685069007
 0.46080402010050253
 0.48480392156862745
 0.4778679026651217
 0.49177001127395714
 0.48252512013979904
 0.4988159311087191
 0.4623147949323599
 0.449671772428884
 0.4664563617245005
 0.48161013485901105
 0.464189329458169
 0.4687432403201384
 0.4620807519760735
 0.48324140857021636
 0.5053740779768177
 0.5337397519445028
 0.5421436004162331
 0.5239502004642329
 0.5197777777777778
 0.550915587315766
 0.545005149330587
 0.5438129633149591
 0.5151240717261366
 0.49287801314828344
 0.5048076923076923
 0.525494901019796
 0.5044787497617687
 0.5152941176470588
 0.528072033898305
 0.5372692441657959
 0.5707538919013468
 0.5581313663505444
 0.5339582596391935
 0.5169049621530698
 0.5384871155444722
 0.5239605355884426
 0.49125446680458906
 0.5270800627943485
 0.5372564004585403
 0.5155547226386806
 0.5158095238095238
 0.5493421052631579
 0.543859649122807
 0.524072032341051
 0.517234587354737
 0.5156355455568054
 0.48676323676323674
 0.48399294176959917
 0.5102298560242485
 0.4947578632051922
 0.4899607662127856
 0.5460824519749622
 0.5330369771671045
 0.5473557208928213
 0.5609100310237849
 0.5566160520607375
 0.5576316974335884
 0.5711311589174185
 0.5759087669280114
 0.5450653983353151
 0.5117788461538462
 0.49415568266600346
 0.5165387668695423
 0.4986645299145299
 0.49732905982905984
 0.49152998117773594
 0.5613048368953881
 0.5026034530008221
 0.5115549215406562
 0.5016383675901103
 0.4597378277153558
 0.4853963838664812
 0.44468546637744033
 0.480719794344473
 0.4896650035637919
 0.5031163434903048
 0.4560313828048382
 0.48814363143631434
 0.5191387559808612
 0.4986833443054641
 0.5009816753926701
 0.48524386455420937
 0.48378615249780893
 0.5389461626575028
 0.5094806265457543
 0.5283718277730254
 0.5122646891043925
 0.47939972714870394
 0.4998639455782313
 0.4970013037809648
 0.5388613861386139
 0.5026626533919889
 0.5252617205279927
 0.5338547486033519
 0.47987220447284346
 0.5244842675557407
 0.555
 0.5192554557124519
 0.4648850217526414
 0.5123271196632592
 0.5354901960784314
 0.5054691997697179
 0.5489420605101839
 0.5587996755879967
 0.5421538461538462
 0.5446520221720386
 0.5565610859728507
 0.5332242895113474
 0.5363748458692972
 0.5662749948464234
 0.5504032258064516
 0.5509007121910348
 0.5415531335149864
 0.5560580814091883
 0.5233449477351917
 0.532028884230142
 0.5249554367201426
 0.5192507804370448
 0.5530645824763472
 0.5411237785016286
 0.5488029465930019
 0.5205562273276905
 0.5551080966511234
 0.5481770833333334
 0.5511896965728007
 0.5489773950484392
 0.5639547772112614
 0.5207502930832356
 0.5059887558054266
 0.48163452708907256
 0.49775885253249663
 0.5230513307984791
 0.49794039253695177
 0.5219582433405328
 0.5182841068917018
 0.4906965648854962
 0.48604769152714355
 0.4857142857142857
 0.5277266754270696
 0.5239882069150362
 0.49084949467358646
 0.5009560229445507
 0.5284530386740331
 0.5153187965774221
 0.5590307128768667
 0.5376616076447442
 0.5277230509428652
 0.5257992148065059
 0.493564633463906
 0.4970825229230342
 0.4928705945655098
 0.5026638252530634
 0.517913593256059
 0.49835651074589127
 0.5176178660049627
 0.5227934044616876
 0.5419960474308301
 0.5296942127874652
 0.5034330554193231
 0.5179122182680902
 0.5060510981622591
 0.5074066346755686
 0.5397645114645734
 0.5160688368235538
 0.5120714140799351
 0.5330724070450098
 0.5367687511461581
 0.5366729355445375
 0.5602137965592117
 0.57003367003367
 0.550641458474004
 0.5023071852340145
 0.5345029239766081
 0.5400627787873782
 0.5194635263330062
 0.5353953026794575
 0.5534173855341739
 0.5619848612279226
 0.5611215592408959
 0.5505310037684138
 0.5561865427637239
 0.540745739834655
 0.5488810365135454
 0.5418254099718404
 0.537468982630273
 0.5453058554138044
 0.5087559007156998
 0.5312592592592592
 0.5448903002309469
 0.5153195619021211
 0.5230367212212901
 0.5339111294538451
 0.5107119095143047
 0.5508943507914039
 0.5625232370801834
 0.602734523357387
 0.5838790931989924
 0.5348808494875911
 0.5615364850976362
 0.5565452091767881
 0.5463069821119446
 0.5527000152975371
 0.5239758653540807
 0.515183064376193
 0.4614539461637063
 0.48447437336326227
 0.5050597976080957
 0.5100548446069469
 0.551983835415136
 0.5544430538172715
 0.5805250088683931
 0.5774746414830361
 0.5747004933051445
 0.5299205648720212
 0.5478424015009381
 0.542412910844322
 0.560221220811143
 0.5356637704586785
 0.5534780860474467
 0.6112266112266113
 0.5694385816800338
 0.5369760807548826
 0.5081348738505069
 0.4525731584258325
 0.48028477546549836
 0.46017699115044247
 0.44282881692002646
 0.44976076555023925
 0.49000327761389706
 0.5040523690773068
 0.5025517862503752
 0.5563035495716034
 0.5304265997490589
 0.4684441444481944
 0.49298445202882063
 0.5167074164629177
 0.47053726169844023
 0.4804761904761905
 0.51010101010101
 0.48509485094850946
 0.4276236429433052
 0.37340966921119595
 0.4308510638297872
 0.41843088418430885
 0.46912832929782083
 0.5104551045510455
 0.5003219575016098
 0.4771101573676681
 0.39411283728536384
 0.42120075046904315
 0.4470588235294118
 0.35011185682326623
 0.362095531587057
 0.4701492537313433
 0.32372881355932204
 0.4229390681003584
 0.4200680272108844
 0.44754098360655736
 0.33117932148626816
 0.36254295532646047
 0.42805755395683454
 0.5550847457627118
 0.5507900677200903
 0.552
 0.5049180327868853
 0.492
 0.36
 0.3738738738738739
 0.4782608695652174
 0.526813880126183
 0.49271137026239065
 0.4274611398963731
 0.55858310626703
 0.43175487465181056
 0.4876325088339223
 0.4825174825174825
 0.6231884057971014
 0.6398467432950191
 0.4815950920245399
 0.5595854922279793
 0.5285412262156448
 0.5298245614035088
 0.6404494382022472
 0.6444444444444445
 0.638623326959847
 0.6984126984126984
 0.6037344398340249
 0.6828644501278772
 0.6323119777158774
 0.6572237960339944
 0.6075581395348837
 0.5583596214511041
 0.458041958041958
 0.5981735159817352
 0.4019138755980861
 0.44776119402985076
 0.5465116279069767
 0.2833333333333333
 0.1925925925925926
 0.392
 0.5903614457831325
 0.4605263157894737
 0.6714285714285714
 0.764102564102564
 0.5323383084577115
 0.5424836601307189
 0.22950819672131148
 0.4158415841584158
 0.4968152866242038
 0.5545023696682464
 0.46808510638297873
 0.4186046511627907
 0.4666666666666667
 0.33678756476683935
 0.5658914728682171
 0.7058823529411765
 0.4966442953020134
 0.44571428571428573
 0.39351851851851855
 0.4139344262295082
 0.5096525096525096
 0.45564516129032256
 0.48333333333333334
 0.45222929936305734
 0.5217391304347826
 0.5603448275862069
 0.6666666666666666
 0.6363636363636364
 0.6867469879518072
 0.4931506849315068
 0.23529411764705882
 0.2
 0.0


==> image/CT/stat/ct_ground_psnr.csv <==
35.0029
35.2106
33.6851
34.4157
33.1936
34.7654
34.5317
34.301
34.7805
34.098
34.1528
33.7313
34.3131
33.8334
32.971
34.0766
33.0325
34.0235
34.639
34.3343
34.3775
34.0957
34.2591
34.0902
34.5045
34.4849
34.4121
34.5037
33.9503
34.2686
34.0664
34.101
33.9984
34.1047
33.936
33.954
34.138
33.7531
34.2051
33.9584
33.9761
33.7653
34.0301
33.7399
34.0883
33.5322
33.5984
33.3384
33.4814
33.3721
33.5862
33.477
33.5239
33.4393
33.055
32.6588
32.5122
32.8425
32.8457
33.1559
33.1184
33.0219
32.8897
33.1258
33.2056
33.2198
33.1172
33.2463
33.2279
33.2873
33.1699
32.5397
33.1108
33.579
32.8985
33.0318
32.958
32.6506
32.5227
32.255
32.6719
32.8318
32.798
32.8584
32.95
32.8388
32.9441
32.8595
32.7839
32.8843
32.5447
32.4376
32.1809
32.2525
32.4938
32.4781
32.3151
32.134
32.5619
32.1717
32.3271
32.0716
32.0435
31.8775
32.0634
32.0338
32.1094
32.1362
32.0398
31.9406
32.0146
31.9787
32.0545
32.0045
32.0042
31.954
32.0385
32.0992
31.9867
32.0216
31.9335
31.7969
31.6367
31.3958
31.6012
31.4714
31.5616
31.4337
31.3481
31.265
31.1581
31.1119
31.1165
31.2205
31.2966
31.2853
31.2884
31.2527
31.2399
31.4547
31.5325
31.4625
31.2577
31.0372
30.879
30.8755
30.8626
30.8065
30.7288
30.7239
30.7269
30.6987
30.5304
30.5058
30.5224
30.4824
30.5688
30.0863
29.9743
30.2565
30.1544
30.4912
30.3915
30.6036
30.6693
30.633
30.7489
30.6483
30.7704
30.8582
30.7468
30.5913
30.7045
30.6809
30.5316
30.5032
30.4427
30.6499
30.7333
30.5848
30.6156
30.5066
30.7002
30.6894
30.6827
30.7231
30.6987
30.5888
30.5667
30.5873
30.6294
30.6487
30.6572
30.576
30.6308
30.6723
30.8669
30.9226
30.9653
30.8408
30.794
30.3326
30.8805
30.2896
30.8263
30.9865
31.0879
31.0624
30.988
30.927
30.9803
30.9918
30.9087
30.9007
30.9024
31.0107
30.8637
30.8193
30.8188
30.6729
30.6424
30.6303
30.7659
30.6905
30.7198
30.966
30.9202
31.1026
31.0217
30.939
30.8479
30.893
30.9269
31.1486
31.2474
31.1654
30.9921
30.9095
31.0476
31.3173
31.3484
31.1591
31.1019
31.0834
31.1318
31.2246
31.2187
31.4475
31.5081
31.4056
31.3802
31.3799
31.5458
31.3997
31.4604
31.5057
31.5784
31.5488
31.4842
31.4342
31.4516
31.5368
31.5103
31.518
31.591
31.7455
31.6912
31.5933
31.5446
31.5326
31.5905
31.5701
31.644
31.5036
31.4166
31.2132
31.1505
31.1507
31.1451
31.1897
31.2872
31.226
31.1735
31.1475
31.0921
31.1843
31.1349
31.0427
30.937
31.0217
31.0431
31.1515
31.1855
31.1376
31.0733
31.0547
31.1524
31.2467
31.0426
30.9464
30.7864
30.8718
30.958
31.0904
31.1869
31.1742
31.0964
31.1265
30.8748
30.7477
30.6601
30.6299
30.7135
30.8533
30.8765
30.8594
30.9373
30.943
31.0604
30.968
30.9954
31.1063
30.7934
30.8484
30.6042
30.4499
30.4226
30.4768
30.5247
30.8801
31.0192
31.3597
31.4267
31.354
31.4077
31.3209
31.2238
31.1103
31.0638
31.2017
31.4024
31.4279
31.4141
31.2789
31.351
31.3195
31.4117
17.0318
32.0357
32.2165
32.2531
17.0927
31.6743
31.8191
31.8493
31.8077
31.8082
31.8051
31.8472
31.8315
31.5916
31.7909
31.6259
32.1123
32.2486
32.056
32.1591
32.3796
32.4205
32.481
32.4823
32.4936
32.4683
32.3927
32.3869
32.1917
32.3185
32.3211
32.4088
32.2955
32.3615
32.3912
32.6277
32.6652
32.5036
32.3076
32.3636
32.5126
32.4588
32.5286
32.5957
32.5783
32.6093
32.6603
32.6219
32.5658
32.6037
32.5001
32.3976
32.3885
32.299
32.3435
32.317
32.17
32.1437
32.147
32.2325
32.1697
32.0861
31.9676
31.8909
31.7852
31.7947
31.7033
31.6199
31.8355
31.7684
31.7202
31.7519
31.7743
31.7554
31.7222
31.6623
31.7081
31.6347
31.5739
31.6067
31.5883
31.5888
31.7072
31.6318
31.4533
31.3882
31.3595
31.2441
31.2494
31.2653
31.206
31.2642
31.2217
31.3022
31.3046
31.2063
31.039
30.9166
31.0738
31.014
30.8682
30.9373
30.9954
31.0171
30.9663
30.995
30.9924
31.2078
31.061
31.2081
31.2534
31.1864
31.1737
31.2918
31.2873
31.3111
31.2475
31.1606
31.1326
31.1702
31.1303
31.0406
30.9227
30.9847
30.936
30.9789
30.9878
30.9938
30.8582
30.7493
30.7112
30.8031
30.7679
30.8232
30.8817
30.8121
30.6239
30.6164
30.7832
30.6896
30.5748
30.602
30.6256
30.6616
30.633
30.6443
30.7445
30.9215
30.9452
31.0471
31.0459
31.0083
30.9513
30.8183
30.706
30.6228
30.5471
30.6262
30.5432
30.4409
30.5385
30.1674
30.6466
30.4639
30.8396
30.7033
30.6729
30.6381
30.4278
30.5349
30.7338
30.8779
30.9279
30.9139
30.9467
31.0353
31.3606
31.3887
31.55
31.5307
31.5493
31.548
31.552
31.4044
31.4599
31.4541
31.3174
31.3739
31.6043
31.6366
31.6141
31.7332
31.7184
31.5697
31.7587
31.5226
31.8944
31.9783
32.0175
32.1223
32.2895
32.3822
32.3046
32.5604
32.7108
32.7661
33.065
33.0711
33.1172
33.087
33.0405
33.0864
33.1082
33.3826
33.4235
33.6857
33.7019
33.6634
34.0338
34.1573
34.3051
34.3014
34.3782
34.4201
34.3386
34.4103
34.5851
34.3967
34.4523
34.5791
34.583
34.752
34.7157
34.8288
34.7138
34.7753
34.56
34.4615
34.5384
34.3847
34.5186
34.6024
34.572
34.5958
34.4396
34.4929
34.3344
34.4227
34.4526
33.9949
34.3307
34.1189
34.3247


==> image/CT/stat/ct_ground_psnr_2.csv <==
33.5862
33.477
33.5239
33.4393
33.055
32.6588
32.5122
32.8425
32.8457
33.1559
33.1184
33.0219
32.8897
33.1258
33.2056
33.2198
33.1172
33.2463
33.2279
33.2873
33.1699
32.5397
33.1108
33.579
32.8985
33.0318
32.958
32.6506
32.5227
32.255
32.6719
32.8318
32.798
32.8584
32.95
32.8388
32.9441
32.8595
32.7839
32.8843
32.5447
32.4376
32.1809
32.2525
32.4938
32.4781
32.3151
32.134
32.5619
32.1717
32.3271
32.0716
32.0435
31.8775
32.0634
32.0338
32.1094
32.1362
32.0398
31.9406
32.0146
31.9787
32.0545
32.0045
32.0042
31.954
32.0385
32.0992
31.9867
32.0216
31.9335
31.7969
31.6367
31.3958
31.6012
31.4714
31.5616
31.4337
31.3481
31.265
31.1581
31.1119
31.1165
31.2205
31.2966
31.2853
31.2884
31.2527
31.2399
31.4547
31.5325
31.4625
31.2577
31.0372
30.879
30.8755
30.8626
30.8065
30.7288
30.7239
30.7269
30.6987
30.5304
30.5058
30.5224
30.4824
30.5688
30.0863
29.9743
30.2565
30.1544
30.4912
30.3915
30.6036
30.6693
30.633
30.7489
30.6483
30.7704
30.8582
30.7468
30.5913
30.7045
30.6809
30.5316
30.5032
30.4427
30.6499
30.7333
30.5848
30.6156
30.5066
30.7002
30.6894
30.6827
30.7231
30.6987
30.5888
30.5667
30.5873
30.6294
30.6487
30.6572
30.576
30.6308
30.6723
30.8669
30.9226
30.9653
30.8408
30.794
30.3326
30.8805
30.2896
30.8263
30.9865
31.0879
31.0624
30.988
30.927
30.9803
30.9918
30.9087
30.9007
30.9024
31.0107
30.8637
30.8193
30.8188
30.6729
30.6424
30.6303
30.7659
30.6905
30.7198
30.966
30.9202
31.1026
31.0217
30.939
30.8479
30.893
30.9269
31.1486
31.2474
31.1654
30.9921
30.9095
31.0476
31.3173
31.3484
31.1591
31.1019
31.0834
31.1318
31.2246
31.2187
31.4475
31.5081
31.4056
31.3802
31.3799
31.5458
31.3997
31.4604
31.5057
31.5784
31.5488
31.4842
31.4342
31.4516
31.5368
31.5103
31.518
31.591
31.7455
31.6912
31.5933
31.5446
31.5326
31.5905
31.5701
31.644
31.5036
31.4166
31.2132
31.1505
31.1507
31.1451
31.1897
31.2872
31.226
31.1735
31.1475
31.0921
31.1843
31.1349
31.0427
30.937
31.0217
31.0431
31.1515
31.1855
31.1376
31.0733
31.0547
31.1524
31.2467
31.0426
30.9464
30.7864
30.8718
30.958
31.0904
31.1869
31.1742
31.0964
31.1265
30.8748
30.7477
30.6601
30.6299
30.7135
30.8533
30.8765
30.8594
30.9373
30.943
31.0604
30.968
30.9954
31.1063
30.7934
30.8484
30.6042
30.4499
30.4226
30.4768
30.5247
30.8801
31.0192
31.3597
31.4267
31.354
31.4077
31.3209
31.2238
31.1103
31.0638
31.2017
31.4024
31.4279
31.4141
31.2789
31.351
31.3195
31.4117
31.3766
31.4056
31.4465
31.6142
31.6839
31.6743
31.8191
31.8493
31.8077
31.8082
31.8051
31.8472
31.8315
31.5916
31.7909
31.6259
32.1123
32.2486
32.056
32.1591
32.3796
32.4205
32.481
32.4823
32.4936
32.4683
32.3927
32.3869
32.1917
32.3185
32.3211
32.4088
32.2955
32.3615
32.3912
32.6277
32.6652
32.5036
32.3076
32.3636
32.5126
32.4588
32.5286
32.5957
32.5783
32.6093
32.6603
32.6219
32.5658
32.6037
32.5001
32.3976
32.3885
32.299
32.3435
32.317
32.17
32.1437
32.147
32.2325
32.1697
32.0861
31.9676
31.8909
31.7852
31.7947
31.7033
31.6199
31.8355
31.7684
31.7202
31.7519
31.7743
31.7554
31.7222
31.6623
31.7081
31.6347
31.5739
31.6067
31.5883
31.5888
31.7072
31.6318
31.4533
31.3882
31.3595
31.2441
31.2494
31.2653
31.206
31.2642
31.2217
31.3022
31.3046
31.2063
31.039
30.9166
31.0738
31.014
30.8682
30.9373
30.9954
31.0171
30.9663
30.995
30.9924
31.2078
31.061
31.2081
31.2534
31.1864
31.1737
31.2918
31.2873
31.3111
31.2475
31.1606
31.1326
31.1702
31.1303
31.0406
30.9227
30.9847
30.936
30.9789
30.9878
30.9938
30.8582
30.7493
30.7112
30.8031
30.7679
30.8232
30.8817
30.8121
30.6239
30.6164
30.7832
30.6896
30.5748
30.602
30.6256
30.6616
30.633
30.6443
30.7445
30.9215
30.9452
31.0471
31.0459
31.0083
30.9513
30.8183
30.706
30.6228
30.5471
30.6262
30.5432
30.4409
30.5385
30.1674
30.6466
30.4639
30.8396
30.7033
30.6729
30.6381
30.4278
30.5349
30.7338
30.8779
30.9279
30.9139
30.9467
31.0353
31.3606
31.3887
31.55
31.5307
31.5493
31.548
31.552
31.4044
31.4599
31.4541
31.3174
31.3739
31.6043
31.6366
31.6141
31.7332
31.7184
31.5697
31.7587
31.5226
31.8944
31.9783
32.0175
32.1223
32.2895
32.3822
32.3046
32.5604
32.7108
32.7661
33.065
33.0711
33.1172
33.087
33.0405
33.0864
33.1082
33.3826
33.4235
33.6857
33.7019
33.6634
34.0338
34.1573
34.3051
34.3014
34.3782
34.4201
34.3386
34.4103
34.5851
34.3967
34.4523
34.5791
34.583
34.752
34.7157
34.8288
34.7138
34.7753
34.56
34.4615
34.5384
34.3847
34.5186
34.6024
34.572
34.5958
34.4396
34.4929
34.3344
34.4227
34.4526
33.9949
34.3307
34.1189
34.3247
34.7875
34.9165
34.8752
34.607
34.7634
34.4973
34.8127
34.7538
34.7604
34.9995
34.8209
34.8422
34.1185
34.0738
33.9905
34.1784
34.6673
34.7678
35.0137
34.8004
34.8679
35.0528
34.9673
34.8879
34.9734
34.8778
34.6624
34.726
34.3545
34.7348
34.9971
34.6426
34.8766
34.9235
34.9483
35.0052
34.9017
34.806
34.8407
34.7095
35.0386
35.1453
35.1695
35.2613
35.445
35.3375
35.079
35.1279
34.4558
35.0993


==> image/CT/stat/ct_ground_ssim.csv <==
 0.86846
 0.87401
 0.85307
 0.86474
 0.85278
 0.87209
 0.86527
 0.85902
 0.86687
 0.85775
 0.85738
 0.84835
 0.86482
 0.85672
 0.84209
 0.86680
 0.85757
 0.85591
 0.86610
 0.85997
 0.85883
 0.85599
 0.86057
 0.85470
 0.86689
 0.86480
 0.86755
 0.86841
 0.86093
 0.86477
 0.86451
 0.86249
 0.86155
 0.86395
 0.85844
 0.86109
 0.86672
 0.85379
 0.86701
 0.85967
 0.86064
 0.85655
 0.86347
 0.85555
 0.86398
 0.85502
 0.85948
 0.85311
 0.85635
 0.85032
 0.85874
 0.85507
 0.85560
 0.85695
 0.84897
 0.84124
 0.84449
 0.85330
 0.85025
 0.85671
 0.85570
 0.85648
 0.85592
 0.85806
 0.86098
 0.86322
 0.86118
 0.87003
 0.86667
 0.87139
 0.86755
 0.85717
 0.86852
 0.87814
 0.86555
 0.87004
 0.86586
 0.86549
 0.86494
 0.86569
 0.86658
 0.86920
 0.87134
 0.87108
 0.87424
 0.87098
 0.87650
 0.87294
 0.87359
 0.87526
 0.86891
 0.87107
 0.86652
 0.86852
 0.87532
 0.87170
 0.87192
 0.87112
 0.87821
 0.86837
 0.87414
 0.87361
 0.87308
 0.86995
 0.87268
 0.87348
 0.87836
 0.87695
 0.87577
 0.87564
 0.87772
 0.87630
 0.87779
 0.87642
 0.87843
 0.87728
 0.88084
 0.88205
 0.87984
 0.88074
 0.88051
 0.87735
 0.87506
 0.87045
 0.87378
 0.87126
 0.87654
 0.87746
 0.87424
 0.87636
 0.87558
 0.87580
 0.87374
 0.87713
 0.87711
 0.87975
 0.88011
 0.88138
 0.87788
 0.88032
 0.88435
 0.88585
 0.88257
 0.88019
 0.87452
 0.87532
 0.87561
 0.87679
 0.87317
 0.87569
 0.87697
 0.87672
 0.87217
 0.87361
 0.87475
 0.87232
 0.87467
 0.86427
 0.87078
 0.87065
 0.86870
 0.87370
 0.87147
 0.87681
 0.87747
 0.87566
 0.87912
 0.87739
 0.87897
 0.87940
 0.87904
 0.87769
 0.88086
 0.87956
 0.87785
 0.87998
 0.87771
 0.88059
 0.87986
 0.87325
 0.87686
 0.87185
 0.87623
 0.87725
 0.87646
 0.87723
 0.87959
 0.87621
 0.87552
 0.87587
 0.87584
 0.87621
 0.87556
 0.87492
 0.87799
 0.87676
 0.88111
 0.88231
 0.88248
 0.88105
 0.87978
 0.87805
 0.88292
 0.87615
 0.87731
 0.88115
 0.88210
 0.88428
 0.88455
 0.88258
 0.88293
 0.88285
 0.88205
 0.88020
 0.87618
 0.88102
 0.87823
 0.87748
 0.87721
 0.87455
 0.87416
 0.87516
 0.87813
 0.87619
 0.87843
 0.88169
 0.87955
 0.88050
 0.88046
 0.88025
 0.87976
 0.87914
 0.87741
 0.88143
 0.88345
 0.88206
 0.88011
 0.87948
 0.87950
 0.88414
 0.88308
 0.87987
 0.87947
 0.87731
 0.87894
 0.88162
 0.87994
 0.88278
 0.88172
 0.88133
 0.88170
 0.87966
 0.88311
 0.88086
 0.88348
 0.88343
 0.88367
 0.88195
 0.88147
 0.88241
 0.88032
 0.88243
 0.88225
 0.88185
 0.88275
 0.88378
 0.88194
 0.88253
 0.88141
 0.88120
 0.88379
 0.88171
 0.88344
 0.88187
 0.88149
 0.87750
 0.87865
 0.87732
 0.87484
 0.87498
 0.87729
 0.87612
 0.87558
 0.87470
 0.87401
 0.87736
 0.87500
 0.87389
 0.87182
 0.87337
 0.87274
 0.87161
 0.87195
 0.87206
 0.87029
 0.86915
 0.86754
 0.87024
 0.86477
 0.86373
 0.86240
 0.86406
 0.86782
 0.87053
 0.87222
 0.87380
 0.87078
 0.87167
 0.86466
 0.86645
 0.86486
 0.86154
 0.86614
 0.86665
 0.86621
 0.86338
 0.86455
 0.86311
 0.86744
 0.86259
 0.86492
 0.86713
 0.86283
 0.86132
 0.86106
 0.85830
 0.85722
 0.85837
 0.85348
 0.86119
 0.86056
 0.86435
 0.86726
 0.86370
 0.86522
 0.86284
 0.86247
 0.86290
 0.86264
 0.86456
 0.86747
 0.86776
 0.86819
 0.86606
 0.86799
 0.87028
 0.87122
 0.31916
 0.86124
 0.86421
 0.86441
 0.32661
 0.87712
 0.87880
 0.87949
 0.88050
 0.88053
 0.88032
 0.88200
 0.88037
 0.87743
 0.88491
 0.87944
 0.88536
 0.88951
 0.88625
 0.89146
 0.89313
 0.89316
 0.89543
 0.89571
 0.89533
 0.89528
 0.89353
 0.89550
 0.89221
 0.89541
 0.89645
 0.89611
 0.89496
 0.89746
 0.89609
 0.90057
 0.90117
 0.90043
 0.89733
 0.89951
 0.90118
 0.90019
 0.90261
 0.90402
 0.90379
 0.90342
 0.90403
 0.90534
 0.90439
 0.90468
 0.90526
 0.90375
 0.90423
 0.90323
 0.90452
 0.90480
 0.90326
 0.90478
 0.90295
 0.90429
 0.90289
 0.90064
 0.90098
 0.90082
 0.89654
 0.89601
 0.89609
 0.89496
 0.90031
 0.89929
 0.89776
 0.89493
 0.89508
 0.89332
 0.89446
 0.89190
 0.89163
 0.89210
 0.89181
 0.89082
 0.89211
 0.89028
 0.89159
 0.88908
 0.88678
 0.88576
 0.88619
 0.88483
 0.88454
 0.88513
 0.88194
 0.88331
 0.88281
 0.88451
 0.88380
 0.88162
 0.87891
 0.87664
 0.88124
 0.87960
 0.87886
 0.88056
 0.87998
 0.88375
 0.88389
 0.88453
 0.88407
 0.88986
 0.88704
 0.88837
 0.88726
 0.88758
 0.88746
 0.89024
 0.88922
 0.89065
 0.88858
 0.88651
 0.88656
 0.88804
 0.88677
 0.88598
 0.88486
 0.88748
 0.88454
 0.88673
 0.88731
 0.88591
 0.88447
 0.88252
 0.88439
 0.88571
 0.88361
 0.88674
 0.89001
 0.88739
 0.88424
 0.88479
 0.88827
 0.88500
 0.88440
 0.88354
 0.88413
 0.88450
 0.88572
 0.88796
 0.88855
 0.88906
 0.88908
 0.89031
 0.88911
 0.89008
 0.88795
 0.88669
 0.88499
 0.88589
 0.88273
 0.88561
 0.88389
 0.88227
 0.88334
 0.88232
 0.88632
 0.88645
 0.88578
 0.88472
 0.88414
 0.88145
 0.87455
 0.87673
 0.88073
 0.88246
 0.88380
 0.88564
 0.88730
 0.88490
 0.88774
 0.88571
 0.88853
 0.88945
 0.88546
 0.88927
 0.88731
 0.88277
 0.88269
 0.88363
 0.88132
 0.88069
 0.88045
 0.88065
 0.88030
 0.87677
 0.87396
 0.87081
 0.87333
 0.86616
 0.87410
 0.87747
 0.87749
 0.87544
 0.87437
 0.87446
 0.86975
 0.87288
 0.87557
 0.87072
 0.87628
 0.87378
 0.87530
 0.87661
 0.87505
 0.87559
 0.87665
 0.87625
 0.87035
 0.87472
 0.87530
 0.86916
 0.87585
 0.87567
 0.87778
 0.87702
 0.87490
 0.87504
 0.87146
 0.87060
 0.87410
 0.87161
 0.87181
 0.87303
 0.87018
 0.87347
 0.87047
 0.87300
 0.87103
 0.87609
 0.87162
 0.87147
 0.87630
 0.87144
 0.87184
 0.87501
 0.87304
 0.87413
 0.87239
 0.87380
 0.86906
 0.87149
 0.87411
 0.86672
 0.87670
 0.87547
 0.87465


==> image/CT/stat/ct_ground_ssim_2.csv <==
0.8503
0.8587
0.8551
0.8556
0.8570
0.8490
0.8412
0.8445
0.8533
0.8503
0.8567
0.8557
0.8565
0.8559
0.8581
0.8610
0.8632
0.8612
0.8700
0.8667
0.8714
0.8675
0.8572
0.8685
0.8781
0.8656
0.8700
0.8659
0.8655
0.8649
0.8657
0.8666
0.8692
0.8713
0.8711
0.8742
0.8710
0.8765
0.8729
0.8736
0.8753
0.8689
0.8711
0.8665
0.8685
0.8753
0.8717
0.8719
0.8711
0.8782
0.8684
0.8741
0.8736
0.8731
0.8699
0.8727
0.8735
0.8784
0.8770
0.8758
0.8756
0.8777
0.8763
0.8778
0.8764
0.8784
0.8773
0.8808
0.8821
0.8798
0.8807
0.8805
0.8773
0.8751
0.8705
0.8738
0.8713
0.8765
0.8775
0.8742
0.8764
0.8756
0.8758
0.8737
0.8771
0.8771
0.8797
0.8801
0.8814
0.8779
0.8803
0.8844
0.8858
0.8826
0.8802
0.8745
0.8753
0.8756
0.8768
0.8732
0.8757
0.8770
0.8767
0.8722
0.8736
0.8747
0.8723
0.8747
0.8643
0.8708
0.8707
0.8687
0.8737
0.8715
0.8768
0.8775
0.8757
0.8791
0.8774
0.8790
0.8794
0.8790
0.8777
0.8809
0.8796
0.8779
0.8800
0.8777
0.8806
0.8799
0.8732
0.8769
0.8719
0.8762
0.8773
0.8765
0.8772
0.8796
0.8762
0.8755
0.8759
0.8758
0.8762
0.8756
0.8749
0.8780
0.8768
0.8811
0.8823
0.8825
0.8810
0.8798
0.8780
0.8829
0.8761
0.8773
0.8811
0.8821
0.8843
0.8845
0.8826
0.8829
0.8829
0.8821
0.8802
0.8762
0.8810
0.8782
0.8775
0.8772
0.8746
0.8742
0.8752
0.8781
0.8762
0.8784
0.8817
0.8795
0.8805
0.8805
0.8802
0.8798
0.8791
0.8774
0.8814
0.8835
0.8821
0.8801
0.8795
0.8795
0.8841
0.8831
0.8799
0.8795
0.8773
0.8789
0.8816
0.8799
0.8828
0.8817
0.8813
0.8817
0.8797
0.8831
0.8809
0.8835
0.8834
0.8837
0.8819
0.8815
0.8824
0.8803
0.8824
0.8822
0.8819
0.8827
0.8838
0.8819
0.8825
0.8814
0.8812
0.8838
0.8817
0.8834
0.8819
0.8815
0.8775
0.8786
0.8773
0.8748
0.8750
0.8773
0.8761
0.8756
0.8747
0.8740
0.8774
0.8750
0.8739
0.8718
0.8734
0.8727
0.8716
0.8719
0.8721
0.8703
0.8692
0.8675
0.8702
0.8648
0.8637
0.8624
0.8641
0.8678
0.8705
0.8722
0.8738
0.8708
0.8717
0.8647
0.8665
0.8649
0.8615
0.8661
0.8666
0.8662
0.8634
0.8646
0.8631
0.8674
0.8626
0.8649
0.8671
0.8628
0.8613
0.8611
0.8583
0.8572
0.8584
0.8535
0.8612
0.8606
0.8643
0.8673
0.8637
0.8652
0.8628
0.8625
0.8629
0.8626
0.8646
0.8675
0.8678
0.8682
0.8661
0.8680
0.8703
0.8712
0.8704
0.8727
0.8748
0.8770
0.8782
0.8771
0.8788
0.8795
0.8805
0.8805
0.8803
0.8820
0.8804
0.8774
0.8849
0.8794
0.8854
0.8895
0.8863
0.8915
0.8931
0.8932
0.8954
0.8957
0.8953
0.8953
0.8935
0.8955
0.8922
0.8954
0.8964
0.8961
0.8950
0.8975
0.8961
0.9006
0.9012
0.9004
0.8973
0.8995
0.9012
0.9002
0.9026
0.9040
0.9038
0.9034
0.9040
0.9053
0.9044
0.9047
0.9053
0.9038
0.9042
0.9032
0.9045
0.9048
0.9033
0.9048
0.9030
0.9043
0.9029
0.9006
0.9010
0.9008
0.8965
0.8960
0.8961
0.8950
0.9003
0.8993
0.8978
0.8949
0.8951
0.8933
0.8945
0.8919
0.8916
0.8921
0.8918
0.8908
0.8921
0.8903
0.8916
0.8891
0.8868
0.8858
0.8862
0.8848
0.8845
0.8851
0.8819
0.8833
0.8828
0.8845
0.8838
0.8816
0.8789
0.8766
0.8812
0.8796
0.8789
0.8806
0.8800
0.8837
0.8839
0.8845
0.8841
0.8899
0.8870
0.8884
0.8873
0.8876
0.8875
0.8902
0.8892
0.8907
0.8886
0.8865
0.8866
0.8880
0.8868
0.8860
0.8849
0.8875
0.8845
0.8867
0.8873
0.8859
0.8845
0.8825
0.8844
0.8857
0.8836
0.8867
0.8900
0.8874
0.8842
0.8848
0.8883
0.8850
0.8844
0.8835
0.8841
0.8845
0.8857
0.8880
0.8885
0.8891
0.8891
0.8903
0.8891
0.8901
0.8879
0.8867
0.8850
0.8859
0.8827
0.8856
0.8839
0.8823
0.8833
0.8823
0.8863
0.8864
0.8858
0.8847
0.8841
0.8814
0.8746
0.8767
0.8807
0.8825
0.8838
0.8856
0.8873
0.8849
0.8877
0.8857
0.8885
0.8895
0.8855
0.8893
0.8873
0.8828
0.8827
0.8836
0.8813
0.8807
0.8805
0.8807
0.8803
0.8768
0.8740
0.8708
0.8733
0.8662
0.8741
0.8775
0.8775
0.8754
0.8744
0.8745
0.8697
0.8729
0.8756
0.8707
0.8763
0.8738
0.8753
0.8766
0.8751
0.8756
0.8766
0.8763
0.8704
0.8747
0.8753
0.8692
0.8759
0.8757
0.8778
0.8770
0.8749
0.8750
0.8715
0.8706
0.8741
0.8716
0.8718
0.8730
0.8702
0.8735
0.8705
0.8730
0.8710
0.8761
0.8716
0.8715
0.8763
0.8714
0.8718
0.8750
0.8730
0.8741
0.8724
0.8738
0.8691
0.8715
0.8741
0.8667
0.8767
0.8755
0.8747
0.8809
0.8824
0.8817
0.8755
0.8807
0.8733
0.8807
0.8778
0.8755
0.8798
0.8761
0.8716
0.8618
0.8671
0.8682
0.8663
0.8677
0.8702
0.8769
0.8738
0.8736
0.8781
0.8772
0.8738
0.8756
0.8724
0.8696
0.8734
0.8682
0.8712
0.8753
0.8686
0.8745
0.8731
0.8745
0.8772
0.8763
0.8731
0.8742
0.8702
0.8747
0.8746
0.8723
0.8731
0.8766
0.8717
0.8719
0.8697
0.8655


==> image/CT/stat/ct_jaccard_t.txt <==
> t.test(j_siftr$V1, j_gr$V1, pair=F, var.equal=F, "two.sided")

	Welch Two Sample t-test

data:  j_siftr$V1 and j_gr$V1
t = -97.644, df = 1086.4, p-value < 2.2e-16
alternative hypothesis: true difference in means is not equal to 0
95 percent confidence interval:
 -0.4408633 -0.4234941
sample estimates:
 mean of x  mean of y
0.08174676 0.51392545

> t.test(j_surfr$V1, j_gr$V1, pair=F, var.equal=F, "two.sided")

	Welch Two Sample t-test

data:  j_surfr$V1 and j_gr$V1
t = -98.334, df = 1091.9, p-value < 2.2e-16
alternative hypothesis: true difference in means is not equal to 0
95 percent confidence interval:
 -0.4410741 -0.4238163
sample estimates:
 mean of x  mean of y
0.08148026 0.51392545


> t.test(j_surfd$V1, j_gr$V1, pair=F, var.equal=F, "two.sided")

	Welch Two Sample t-test

data:  j_surfd$V1 and j_gr$V1
t = -4.6154, df = 1067.3, p-value = 4.4e-06
alternative hypothesis: true difference in means is not equal to 0
95 percent confidence interval:
 -0.02976542 -0.01200650
sample estimates:
mean of x mean of y
0.4930395 0.5139254

>
> t.test(j_gs$V1, j_gr$V1, pair=F, var.equal=F, "two.sided")

	Welch Two Sample t-test

data:  j_gs$V1 and j_gr$V1
t = -1.2998, df = 1113.4, p-value = 0.1939
alternative hypothesis: true difference in means is not equal to 0
95 percent confidence interval:
 -0.010558112  0.002143627
sample estimates:
mean of x mean of y
0.5097182 0.5139254

> t.test(j_fun$V1, j_gr$V1, pair=F, var.equal=F, "two.sided")

	Welch Two Sample t-test

data:  j_fun$V1 and j_gr$V1
t = -103.82, df = 1132.4, p-value < 2.2e-16
alternative hypothesis: true difference in means is not equal to 0
95 percent confidence interval:
 -0.4428657 -0.4264373
sample estimates:
 mean of x  mean of y
0.07927393 0.51392545


> t.test(j_el$V1, j_gr$V1, pair=F, var.equal=F, "two.sided")

	Welch Two Sample t-test

data:  j_el$V1 and j_gr$V1
t = -14.214, df = 713.15, p-value < 2.2e-16
alternative hypothesis: true difference in means is not equal to 0
95 percent confidence interval:
 -0.1404674 -0.1063724
sample estimates:
mean of x mean of y
0.3905055 0.5139254

> t.test(j_loc$V1, j_gr$V1, pair=F, var.equal=F, "two.sided")

	Welch Two Sample t-test

data:  j_loc$V1 and j_gr$V1
t = -161.33, df = 951.26, p-value < 2.2e-16
alternative hypothesis: true difference in means is not equal to 0
95 percent confidence interval:
 -0.4857634 -0.4740877
sample estimates:
 mean of x  mean of y
0.03399986 0.51392545




==> image/CT/stat/ct_jaccard_t2.txt <==
> t.test(ct_jac_$
ct_jac_$dsurf....ct_jac_dsurf.V3     ct_jac_$ground....ct_jac_gr.V2       ct_jac_$rsift....c.ct_jac_rsift.V3.
ct_jac_$el....ct_jac_el.V3           ct_jac_$gs....c.ct_jac_sg.V3.        ct_jac_$rsurf....ct_jac_rsurf.V3
ct_jac_$fu....ct_jac_funa.V3.1.600.  ct_jac_$loc....ct_jac_dist.V3
> t.test(ct_jac_$rsift....c.ct_jac_rsift.V3.
ct_jac_$rsift....c.ct_jac_rsift.V3.
> t.test(ct_jac_$rsift....c.ct_jac_rsift.V3., ct_jac_$ground....ct_jac_gr.V2
ct_jac_$ground....ct_jac_gr.V2
> t.test(ct_jac_$rsift....c.ct_jac_rsift.V3., ct_jac_$ground....ct_jac_gr.V2, pair=F, var.equal=F, "two.sided")

	Welch Two Sample t-test

data:  ct_jac_$rsift....c.ct_jac_rsift.V3. and ct_jac_$ground....ct_jac_gr.V2
t = -103.62, df = 1000.2, p-value < 2.2e-16
alternative hypothesis: true difference in means is not equal to 0
95 percent confidence interval:
 -0.4467365 -0.4301301
sample estimates:
 mean of x  mean of y
0.08174676 0.52018005

> t.test(ct_jac_$rsurf....ct_jac_rsurf.V3, ct_jac_$ground....ct_jac_gr.V2, pair=F, var.equal=F, "two.sided")

	Welch Two Sample t-test

data:  ct_jac_$rsurf....ct_jac_rsurf.V3 and ct_jac_$ground....ct_jac_gr.V2
t = -104.41, df = 1006.1, p-value < 2.2e-16
alternative hypothesis: true difference in means is not equal to 0
95 percent confidence interval:
 -0.4469447 -0.4304549
sample estimates:
 mean of x  mean of y
0.08148026 0.52018005

> t.test(ct_jac_$dsurf....ct_jac_dsurf.V3, ct_jac_$ground....ct_jac_gr.V2, pair=F, var.equal=F, "two.sided")

	Welch Two Sample t-test

data:  ct_jac_$dsurf....ct_jac_dsurf.V3 and ct_jac_$ground....ct_jac_gr.V2
t = -6.2609, df = 980.54, p-value = 5.716e-10
alternative hypothesis: true difference in means is not equal to 0
95 percent confidence interval:
 -0.03564736 -0.01863377
sample estimates:
mean of x mean of y
0.4930395 0.5201801

> t.test(ct_jac_$gs....c.ct_jac_sg.V3., ct_jac_$ground....ct_jac_gr.V2, pair=F, var.equal=F, "two.sided")

	Welch Two Sample t-test

data:  ct_jac_$gs....c.ct_jac_sg.V3. and ct_jac_$ground....ct_jac_gr.V2
t = -3.5287, df = 1174.4, p-value = 0.0004338
alternative hypothesis: true difference in means is not equal to 0
95 percent confidence interval:
 -0.016278768 -0.004644926
sample estimates:
mean of x mean of y
0.5097182 0.5201801

> t.test(ct_jac_$fu....ct_jac_funa.V3.1.600., ct_jac_$ground....ct_jac_gr.V2, pair=F, var.equal=F, "two.sided")

	Welch Two Sample t-test

data:  ct_jac_$fu....ct_jac_funa.V3.1.600. and ct_jac_$ground....ct_jac_gr.V2
t = -110.78, df = 1052.1, p-value < 2.2e-16
alternative hypothesis: true difference in means is not equal to 0
95 percent confidence interval:
 -0.4487157 -0.4330965
sample estimates:
 mean of x  mean of y
0.07927393 0.52018005

> t.test(ct_jac_$el....ct_jac_el.V3, ct_jac_$ground....ct_jac_gr.V2, pair=F, var.equal=F, "two.sided")

	Welch Two Sample t-test

data:  ct_jac_$el....ct_jac_el.V3 and ct_jac_$ground....ct_jac_gr.V2
t = -15.104, df = 684.42, p-value < 2.2e-16
alternative hypothesis: true difference in means is not equal to 0
95 percent confidence interval:
 -0.1465315 -0.1128176
sample estimates:
mean of x mean of y
0.3905055 0.5201801

> t.test(ct_jac_$loc....ct_jac_dist.V3, ct_jac_$ground....ct_jac_gr.V2, pair=F, var.equal=F, "two.sided")

	Welch Two Sample t-test

data:  ct_jac_$loc....ct_jac_dist.V3 and ct_jac_$ground....ct_jac_gr.V2
t = -181.66, df = 1035.7, p-value < 2.2e-16
alternative hypothesis: true difference in means is not equal to 0
95 percent confidence interval:
 -0.4914318 -0.4809286
sample estimates:
 mean of x  mean of y
0.03399986 0.52018005

>


==> image/CT/stat/ct_psnr_t.txt <==
> t.test(p_siftr$V1, p_gr$V1, pair=F, var.equal=F, "two.sided")

	Welch Two Sample t-test

data:  p_siftr$V1 and p_gr$V1
t = -59.508, df = 831.92, p-value < 2.2e-16
alternative hypothesis: true difference in means is not equal to 0
95 percent confidence interval:
 -9.019168 -8.443190
sample estimates:
mean of x mean of y
 23.10125  31.83243


> t.test(p_surfr$V1, p_gr$V1, pair=F, var.equal=F, "two.sided")

	Welch Two Sample t-test

data:  p_surfr$V1 and p_gr$V1
t = -67.457, df = 897.09, p-value < 2.2e-16
alternative hypothesis: true difference in means is not equal to 0
95 percent confidence interval:
 -9.113768 -8.598445
sample estimates:
mean of x mean of y
 22.97632  31.83243


	Welch Two Sample t-test

data:  p_surfd$V1 and p_gr$V1
t = -3.7266, df = 1183.3, p-value = 0.0002033
alternative hypothesis: true difference in means is not equal to 0
95 percent confidence interval:
 -0.5137153 -0.1593554
sample estimates:
mean of x mean of y
 31.49589  31.83243

> t.test(p_gs$V1, p_gr$V1, pair=F, var.equal=F, "two.sided")

	Welch Two Sample t-test

data:  p_gs$V1 and p_gr$V1
t = -7.5712, df = 858.81, p-value = 9.541e-14
alternative hypothesis: true difference in means is not equal to 0
95 percent confidence interval:
 -0.6376744 -0.3751218
sample estimates:
mean of x mean of y
 31.32603  31.83243


> t.test(p_fun$V1, p_gr$V1, pair=F, var.equal=F, "two.sided")

	Welch Two Sample t-test

data:  p_fun$V1 and p_gr$V1
t = -52.179, df = 788.3, p-value < 2.2e-16
alternative hypothesis: true difference in means is not equal to 0
95 percent confidence interval:
 -8.720509 -8.088170
sample estimates:
mean of x mean of y
 23.42809  31.83243


> t.test(p_el$V1, p_gr$V1, pair=F, var.equal=F, "two.sided")

	Welch Two Sample t-test

data:  p_el$V1 and p_gr$V1
t = -17.464, df = 769.43, p-value < 2.2e-16
alternative hypothesis: true difference in means is not equal to 0
95 percent confidence interval:
 -3.281005 -2.617919
sample estimates:
mean of x mean of y
 28.88296  31.83243


> t.test(p_loc$V1, p_gr$V1, pair=F, var.equal=F, "two.sided")

	Welch Two Sample t-test

data:  p_loc$V1 and p_gr$V1
t = -94.31, df = 1001.5, p-value < 2.2e-16
alternative hypothesis: true difference in means is not equal to 0
95 percent confidence interval:
 -11.00969 -10.56087
sample estimates:
mean of x mean of y
 21.04715  31.83243


==> image/CT/stat/ct_psnr_t2.txt <==
>
>
>
> t.test(ct_psnr_rsift$V1, ct_psnr_gr$V1, pair=F, var.equal=F, "two.sided")

	Welch Two Sample t-test

data:  ct_psnr_rsift$V1 and ct_psnr_gr$V1
t = -61.248, df = 789.54, p-value < 2.2e-16
alternative hypothesis: true difference in means is not equal to 0
95 percent confidence interval:
 -9.122268 -8.555700
sample estimates:
mean of x mean of y
 23.10125  31.94023

> t.test(ct_psnr_rsurf$V1, ct_psnr_gr$V1, pair=F, var.equal=F, "two.sided")

	Welch Two Sample t-test

data:  ct_psnr_rsurf$V1 and ct_psnr_gr$V1
t = -69.711, df = 845.27, p-value < 2.2e-16
alternative hypothesis: true difference in means is not equal to 0
95 percent confidence interval:
 -9.216300 -8.711524
sample estimates:
mean of x mean of y
 22.97632  31.94023

> t.test(ct_psnr_dsurf$V1, ct_psnr_gr$V1, pair=F, var.equal=F, "two.sided")

	Welch Two Sample t-test

data:  ct_psnr_dsurf$V1 and ct_psnr_gr$V1
t = -5.1465, df = 1145.7, p-value = 3.121e-07
alternative hypothesis: true difference in means is not equal to 0
95 percent confidence interval:
 -0.6137402 -0.2749409
sample estimates:
mean of x mean of y
 31.49589  31.94023

> t.test(ct_psnr_sg$V1, ct_psnr_gr$V1, pair=F, var.equal=F, "two.sided")

	Welch Two Sample t-test

data:  ct_psnr_sg$V1 and ct_psnr_gr$V1
t = -9.9999, df = 912.43, p-value < 2.2e-16
alternative hypothesis: true difference in means is not equal to 0
95 percent confidence interval:
 -0.7347459 -0.4936607
sample estimates:
mean of x mean of y
 31.32603  31.94023

> t.test(ct_psnr_funa$V1, ct_psnr_gr$V1, pair=F, var.equal=F, "two.sided")

	Welch Two Sample t-test

data:  ct_psnr_funa$V1 and ct_psnr_gr$V1
t = -53.578, df = 753.07, p-value < 2.2e-16
alternative hypothesis: true difference in means is not equal to 0
95 percent confidence interval:
 -8.824035 -8.200254
sample estimates:
mean of x mean of y
 23.42809  31.94023

> t.test(ct_psnr_el$V1, ct_psnr_gr$V1, pair=F, var.equal=F, "two.sided")

	Welch Two Sample t-test

data:  ct_psnr_el$V1 and ct_psnr_gr$V1
t = -18.329, df = 737.44, p-value < 2.2e-16
alternative hypothesis: true difference in means is not equal to 0
95 percent confidence interval:
 -3.384733 -2.729801
sample estimates:
mean of x mean of y
 28.88296  31.94023

> t.test(ct_psnr_distort$V1, ct_psnr_gr$V1, pair=F, var.equal=F, "two.sided")

	Welch Two Sample t-test

data:  ct_psnr_distort$V1 and ct_psnr_gr$V1
t = -97.913, df = 939.35, p-value < 2.2e-16
alternative hypothesis: true difference in means is not equal to 0
95 percent confidence interval:
 -11.11142 -10.67475
sample estimates:
mean of x mean of y
 21.04715  31.94023

>
> summary(ct_psnr)
 rsift....c.ct_psnr_rsift.V1..NA. rsurf....ct_psnr_rsurf.V1
 Min.   :18.62                    Min.   :19.44
 1st Qu.:20.54                    1st Qu.:20.76
 Median :21.80                    Median :21.86
 Mean   :23.10                    Mean   :22.98
 3rd Qu.:25.05                    3rd Qu.:25.10
 Max.   :32.12                    Max.   :32.84
 NA's   :1                        NA's   :1
 dsurf....ct_psnr_dsurf.V1 gs....c.ct_psnr_sg.V1..NA. fu....ct_psnr_funa.V1
 Min.   :22.18             Min.   :25.98              Min.   :19.08
 1st Qu.:31.11             1st Qu.:30.85              1st Qu.:20.69
 Median :31.66             Median :31.39              Median :21.99
 Mean   :31.50             Mean   :31.33              Mean   :23.43
 3rd Qu.:32.25             3rd Qu.:31.85              3rd Qu.:24.95
 Max.   :35.60             Max.   :32.64              Max.   :34.17
 NA's   :1                 NA's   :1                  NA's   :1
 el....ct_psnr_el.V1 loc....ct_psnr_distort.V1 ground....ct_psnr_gr.V1
 Min.   :19.76       Min.   :18.53             Min.   :29.97
 1st Qu.:25.93       1st Qu.:19.38             1st Qu.:30.96
 Median :30.69       Median :20.02             Median :31.46
 Mean   :28.88       Mean   :21.05             Mean   :31.94
 3rd Qu.:31.93       3rd Qu.:21.92             3rd Qu.:32.52
 Max.   :34.39       Max.   :29.50             Max.   :35.45
 NA's   :1
>
> max(ct_psnr_rsift, na.rm=T)
[1] 32.1167
> max(ct_psnr_rsurf, na.rm=T)
[1] 32.8383
> max(ct_psnr_dsurf, na.rm=T)
[1] 35.5956
> max(ct_psnr_sg, na.rm=T)
[1] 32.6414
> max(ct_psnr_funa, na.rm=T)
[1] 34.1742
> max(ct_psnr_el, na.rm=T)
[1] 34.3893
> max(ct_psnr_distort, na.rm=T)
[1] 29.4969
> max(ct_psnr_gr, na.rm=T)
ct_psnr_gr
> max(ct_psnr_gr, na.rm=T)
[1] 35.445
>


==> image/CT/stat/ct_sg_jaccard.csv <==
  0.5358345358345359
  0.5205587770163416
  0.5305474742131712
  0.5249669749009247
  0.5270233933853187
  0.5134625740441573
  0.531139515909709
  0.4896988906497623
  0.5329482803885535
  0.5124176381145463
  0.4798858032701791
  0.5229916897506925
  0.5499587118084228
  0.3870818915801615
  0.46904315196998125
  0.5382083235363273
  0.5934449093444909
  0.5445676274944568
  0.5561810403062374
  0.5278898647044861
  0.5453592029365496
  0.5846110956230833
  0.5579499126383226
  0.5768381192805301
  0.5841584158415841
  0.5804241435562806
  0.559186395465155
  0.5545575515635396
  0.5760292164674635
  0.4923446412488742
  0.5224177071509648
  0.5087029758562606
  0.4921190893169877
  0.5099358974358974
  0.5010176390773405
  0.51193724420191
  0.5314782608695652
  0.5345195729537366
  0.5041591320072333
  0.5166730548102721
  0.46619350018677624
  0.5325920245398773
  0.511531190926276
  0.5140260766495456
  0.5288296041308089
  0.4911738746690203
  0.5025522041763341
  0.48580441640378547
  0.49829205807002563
  0.4948
  0.5044694908666926
  0.5606123293338849
  0.49066777270841977
  0.5066324347454001
  0.5281569965870307
  0.545031712473573
  0.48794489092996557
  0.5327446651949963
  0.5380577427821522
  0.5097744360902255
  0.5513108614232209
  0.523580034423408
  0.5311601150527325
  0.5548744892002335
  0.5687126561651277
  0.605927552140505
  0.5659234792182769
  0.5186754966887417
  0.4929368029739777
  0.5308113252438734
  0.568717127829865
  0.5164350319876462
  0.47693705975914563
  0.5048767967145791
  0.5015847860538827
  0.5043769309989702
  0.544411041268106
  0.5186440677966102
  0.5834411384217335
  0.5531860878395531
  0.5546558704453441
  0.51575
  0.4727085478887745
  0.5255453501722158
  0.5321862948679917
  0.521104903786468
  0.561122244488978
  0.5763425763425764
  0.5640287769784172
  0.4943181818181818
  0.49015614392396467
  0.475963177633822
  0.47097442985487215
  0.4805343511450382
  0.5142857142857142
  0.4531179901301032
  0.5235576923076923
  0.4665071770334928
  0.4781326781326781
  0.5097940733299849
  0.5283492222779729
  0.4477172312223859
  0.39819724284199365
  0.4783878504672897
  0.5273809523809524
  0.5235186316432499
  0.5397310513447433
  0.575107296137339
  0.5439948619139371
  0.5052356020942408
  0.5160256410256411
  0.4806763285024155
  0.501088139281828
  0.5242248062015504
  0.564711585070286
  0.5440956651718983
  0.5560321715817694
  0.4994535519125683
  0.5613832853025936
  0.5207067918277195
  0.4947526236881559
  0.485972850678733
  0.4885081487672378
  0.5354234527687296
  0.5509296685529507
  0.5801713586291309
  0.5001929756850637
  0.5311887014515496
  0.4932221063607925
  0.40906362545018005
  0.5233758348512447
  0.5159757063638765
  0.5545477450239354
  0.5261395827968066
  0.5750421585160203
  0.5769559032716928
  0.5547526403557532
  0.5275440976933514
  0.4613421791273284
  0.5157680569684638
  0.5086013462976814
  0.5030351016099235
  0.4954585408731321
  0.4779993668882558
  0.5350848021283672
  0.5011171401212895
  0.48435988390841667
  0.4905537459283388
  0.4883495145631068
  0.4986979166666667
  0.4596172559195589
  0.4985875706214689
  0.4946944749359678
  0.5070958809276567
  0.5101058710298364
  0.4973924380704042
  0.4977578475336323
  0.5164146071560309
  0.45803804550540844
  0.4383809179616914
  0.41839464882943145
  0.40694954894754426
  0.41511461318051573
  0.4264487369985141
  0.4282990083905416
  0.46131921824104233
  0.47102342786683105
  0.43265465935787
  0.4408179315768777
  0.49358709143566404
  0.46726190476190477
  0.5075584058634907
  0.4835766423357664
  0.4685840707964602
  0.49117247623358984
  0.5123574144486692
  0.45183044315992293
  0.5028248587570622
  0.5076618882847257
  0.4969179706021811
  0.4709480122324159
  0.4916292364230298
  0.49938900203665987
  0.47452370403190075
  0.4781326781326781
  0.46107784431137727
  0.4368092263334935
  0.40902255639097745
  0.421195652173913
  0.4662892434379825
  0.5196463654223968
  0.4975
  0.448024948024948
  0.49404761904761907
  0.48470464135021096
  0.4969450101832994
  0.4563451776649746
  0.48654708520179374
  0.4589003810560697
  0.4754738015607581
  0.5071031500926498
  0.5352564102564102
  0.49159663865546216
  0.49257278669043375
  0.4681948424068768
  0.5209726443768997
  0.45460483344219466
  0.5339233038348082
  0.46907993966817496
  0.5301102629346904
  0.48657445077298617
  0.5075503355704698
  0.5120689655172413
  0.4984375
  0.4789621318373071
  0.4420103092783505
  0.4186649384316267
  0.47128712871287126
  0.4598453301606187
  0.4710185706246483
  0.4723564143853999
  0.5019347705914871
  0.5042964554242749
  0.5084577114427861
  0.5002414292612265
  0.46951512241958715
  0.534219596258001
  0.5133489461358314
  0.49321266968325794
  0.5468460111317254
  0.5038684719535783
  0.5261737722611981
  0.45626598465473145
  0.5036572622779519
  0.48994326972666324
  0.48906107566089335
  0.45527800161160353
  0.4333470903838217
  0.47946428571428573
  0.44377682403433477
  0.4664804469273743
  0.5230712440014765
  0.46106623586429724
  0.4735311227457824
  0.4876609442060086
  0.481421647819063
  0.49277732352139547
  0.5227211616025813
  0.482367758186398
  0.5035017508754377
  0.5042225534028812
  0.5313697318007663
  0.5011241007194245
  0.5354133454793897
  0.5229522952295229
  0.5064216120460585
  0.46670948405052454
  0.50257328261356
  0.4385462555066079
  0.44027531083481347
  0.43344120819848975
  0.4558946488294314
  0.41686413902053715
  0.49207342511472674
  0.44415584415584414
  0.4654150197628458
  0.42771684945164506
  0.4692002505742326
  0.43700252378178994
  0.5193752471332542
  0.5312194167155999
  0.5546890621875625
  0.4970703125
  0.5286812536960378
  0.46851574212893554
  0.5070252910477719
  0.49884186144451464
  0.5037375415282392
  0.5194461413154143
  0.5499066196306288
  0.4605341246290801
  0.5144426362896664
  0.5058752025931929
  0.5302809573361082
  0.49834915394139495
  0.48763621123218776
  0.4706243602865916
  0.4768718149745198
  0.4710728328028459
  0.5037271710771525
  0.4602069950035689
  0.4635809113742375
  0.46392646548733957
  0.4948226107621796
  0.47224080267558527
  0.4906321134652425
  0.5308158873018979
  0.5138716356107661
  0.4989613626921479
  0.49786050492083866
  0.48842691813116157
  0.5168384879725086
  0.47201537352870526
  0.5195272353545735
  0.49297971918876754
  0.5651470191529538
  0.5626806833114323
  0.5193818089688371
  0.49384299640841456
  0.47863247863247865
  0.4463495575221239
  0.49027946537059536
  0.45206710605152783
  0.46797736073875484
  0.4459910913140312
  0.4711431742508324
  0.42792538157150933
  0.48549207298833386
  0.4738749622470553
  0.43162527507073245
  0.45750953867499133
  0.46818923327895595
  0.4572254335260116
  0.47199317600227464
  0.44060657118786856
  0.47434769862210496
  0.464464759657918
  0.487012987012987
  0.5147216274089935
  0.5002678093197643
  0.4830058417419012
  0.4944561774023231
  0.4562647754137116
  0.46368286445012785
  0.4636967757814423
  0.49383932971907346
  0.43546551331664013
  0.4478837650031586
  0.4746784565916399
  0.44050061551087405
  0.45973802877388875
  0.5129986553115194
  0.45359056806002146
  0.47329935741192114
  0.4358736059479554
  0.47044150661012724
  0.40956041316358394
  0.48766788766788766
  0.48452611218568664
  0.4996340570870944
  0.4720336999765972
  0.5047873524827433
  0.5126257442003695
  0.5099206349206349
  0.49882306786975283
  0.514480761274307
  0.48626744709590275
  0.5175988428158148
  0.4777702550214399
  0.5136986301369864
  0.5162241887905604
  0.5112526539278132
  0.5338361190379127
  0.507537688442211
  0.4706352377147423
  0.4646654158849281
  0.42819632397495455
  0.49327354260089684
  0.4730815588589795
  0.4595352564102564
  0.451278928136419
  0.48666940114848234
  0.5253241491085899
  0.548162859980139
  0.5351862803075104
  0.5294842818985
  0.46414216204781045
  0.4365167294482606
  0.4334226988382484
  0.5021498076487894
  0.5030715225976305
  0.5018166274845053
  0.5455957399600622
  0.4705267558528428
  0.47522567703109325
  0.505593719332679
  0.5001960015680126
  0.5127101271012711
  0.5127615062761506
  0.4864357262103506
  0.38723318566250503
  0.46800611487224286
  0.46128822381262197
  0.4994497028395333
  0.5115625675383618
  0.5074882327770646
  0.48962566844919786
  0.5176790571169537
  0.5127860026917901
  0.44294871794871793
  0.4334129915272648
  0.5039701074264362
  0.4509027949542419
  0.4652796541475277
  0.4791056694170881
  0.4608756404285049
  0.4657253939021895
  0.5004076640847941
  0.4522896913455719
  0.45251160827353315
  0.4278233151183971
  0.4520515826494724
  0.4396551724137931
  0.48926850635129215
  0.4515701017249005
  0.4591194968553459
  0.483245521601686
  0.49365047369481957
  0.47550489902019594
  0.4605449398443029
  0.4957620342235727
  0.5240106366338182
  0.5177910159394622
  0.527768649359185
  0.5146067415730337
  0.5394274234053239
  0.49934597776324396
  0.48474945533769065
  0.5043846386452978
  0.5354391371340523
  0.4973416375512684
  0.4959737548464062
  0.46261820330969267
  0.5081320847708231
  0.47424111014744147
  0.498433147632312
  0.48917822117010484
  0.5231223922114048
  0.4870696755065063
  0.5128990648178007
  0.5069422530766804
  0.5596614032231808
  0.4431564868479715
  0.4623913694935571
  0.4574316853577634
  0.4504983388704319
  0.4912023460410557
  0.5177462995384371
  0.46158472410163887
  0.5177004538577912
  0.47003800058462436
  0.47035802290186984
  0.4840815239110164
  0.5437384330660087
  0.5361342619020436
  0.5372185715824626
  0.5114276929384032
  0.4505705341815611
  0.47213822894168467
  0.5006868857656135
  0.5171018012548068
  0.48919249592169656
  0.46559657570893526
  0.5273660205245154
  0.488998899889989
  0.5190576730747861
  0.5212801796743403
  0.5178925282666977
  0.504199772985244
  0.5429701128038144
  0.4928202182653647
  0.5402913726382882
  0.48522372528616026
  0.5152726527265272
  0.47585382853728964
  0.5575935436537051
  0.49199880727561873
  0.5759249609171443
  0.5684476762567183
  0.5975089766606823
  0.5743258815395252
  0.5688723429806654
  0.5508505247918929
  0.5883204633204633
  0.5595555041092719
  0.5772644515248065
  0.5706365047682413
  0.5749369586668128
  0.5609077285377864
  0.5886612869853093
  0.5387645306945912
  0.5372443072172907
  0.528909142694389
  0.5487849779086893
  0.528681620711056
  0.5350828215149823
  0.5217516565831173
  0.5510781539662406
  0.5274776890558948
  0.5572018004501126
  0.4975509840591326
  0.5268896014658726
  0.5180853957030188
  0.5719851576994434
  0.5315282239559431
  0.5252515840477078
  0.48261107064821557
  0.490177909562639
  0.4469332820611421
  0.5076100370218017
  0.5058415841584158
  0.5821154828819621
  0.4869538834951456
  0.5099933377748168
  0.5274112829845314
  0.5398562741846324
  0.5059735904422553
  0.5499467518636848
  0.538090241343127
  0.5511716621253406
  0.489525063068992
  0.5375207789123724
  0.5196126501593528
  0.5566997203152809
  0.5088164404414564
  0.5399148483235764
  0.5292069632495164
  0.57348006978929
  0.518941504178273
  0.5490367775831874
  0.5480599647266314
  0.5449954086317723
  0.5223812423873325
  0.570187265917603
  0.55218715393134
  0.5600656006560065
  0.5312671420735052
  0.5538308174309313
  0.5152487961476726
  0.5652788688138256
  0.5110138805069403
  0.5511945392491467
  0.5549812030075187
  0.5550893550893551
  0.5111583421891605
  0.511090991398823
  0.5326671790930054
  0.5724948388121328
  0.522323497605438
  0.574771598012502
  0.501828710758915
  0.5036945812807881
  0.5060090525987202
  0.526845093268451
  0.5522029830276016
  0.5666116914055341
  0.5371365067605112
  0.5618185178340418
  0.5570301291248206
  0.6155430711610487
  0.56604134762634
  0.621963877932323
  0.5865011636927852
  0.6312191416635017
  0.591724382880483
  0.6279190451478983
  0.5842752659574468
  0.6153716216216216
  0.6082598928633143
  0.6298219584569733
  0.5901012803363271
  0.6508646998982706
  0.5875607385811468
  0.5717514124293785
  0.648392096086788
  0.6723130841121495
  0.6149286904982404
  0.6579883873384529
  0.6362807657247037
  0.6605555555555556
  0.6227600221688527
  0.6275539988324577
  0.5857906194339996
  0.6072417886822319
  0.6150668764752164
  0.6167846309403437
  0.6437750157994523
  0.5950395998332638
  0.5777132185100643
  0.5733988286416021
  0.6405346820809249
  0.6762563729060451
  0.6440841536382937
  0.6121495327102804
  0.5690635038299975
  0.5886740331491712
  0.5928716314111852
  0.6130048696648525
  0.35500836720057377
NA


==> image/CT/stat/ct_sg_psnr.csv <==
31.6059
31.9213
31.6153
31.4002
32.1113
31.744
31.1971
31.3542
31.4951
31.2387
31.1409
31.6624
32.0167
30.4697
31.7813
32.2506
32.2351
31.8515
31.9578
32.1168
32.3069
32.6414
32.6356
32.2987
32.4501
32.3304
32.4757
32.614
32.2986
31.9567
32.1555
32.4671
32.2492
31.9468
31.9577
32.1249
32.3046
32.2997
32.1317
32.227
32.239
32.0453
32.0909
32.5702
32.6281
32.4409
32.3304
32.3132
32.3851
32.4546
32.1954
32.141
31.863
31.7713
32.082
31.9843
32.1578
32.5334
32.4879
32.3084
32.3507
32.1088
32.2402
32.294
31.8286
32.5835
32.263
32.0696
31.8517
32.0146
31.9195
31.467
31.7113
31.9835
32.2383
31.4222
31.9558
31.9189
32.1051
32.2501
31.8492
31.2434
31.7193
31.8212
31.9448
31.996
31.993
32.547
32.1348
31.4537
31.8901
31.4254
31.2255
31.5531
31.6178
31.4517
32.0926
31.7491
31.2784
31.6877
31.3298
30.67
31.1061
31.3798
31.4922
32.294
32.4505
32.5891
32.5302
32.2374
32.1413
32.1871
32.0453
32.0304
32.0216
32.4634
32.3584
32.3256
32.4043
32.4317
32.1162
32.1906
31.9542
31.82
31.7414
32.1572
31.8035
32.1619
31.9003
31.2906
31.7983
31.7374
31.595
31.8364
31.8305
31.948
31.846
31.6556
31.2762
31.7588
31.4208
31.8322
31.9176
31.7034
31.7558
31.7258
31.7584
31.519
31.2401
31.7636
31.6008
31.837
32.1002
32.1574
31.5739
31.5214
31.7526
31.6809
31.1909
31.1032
30.4291
31.0135
31.5648
31.2893
31.6987
31.7868
31.4105
31.5536
31.4282
31.8365
31.4498
31.9111
31.2084
31.3613
31.3286
31.4639
31.4056
31.5853
31.5879
31.4267
31.5128
31.6577
31.7098
31.8531
31.0984
31.6628
31.731
31.9514
31.3987
31.5648
31.9545
31.8058
30.902
31.7536
31.4899
31.8536
31.8272
31.7188
31.2268
31.6572
32.0035
32.2502
32.0495
32.3473
32.0383
32.2595
31.5387
32.1926
32.2587
32.2319
31.9295
31.9121
31.9881
32.1825
31.7022
32.0141
31.7219
32.1738
31.9793
31.8516
31.6346
31.4327
31.7169
31.7496
31.1341
31.8882
31.8398
31.8671
31.4887
31.647
31.124
31.5903
31.483
31.6217
31.7186
31.7889
31.6204
31.3954
31.795
31.8092
31.1241
31.5935
30.9375
31.0357
31.2095
31.4552
30.8688
31.1303
30.8953
31.1621
30.5986
31.1038
30.3697
31.0622
30.718
31.1343
30.3368
30.2625
30.0793
30.5744
29.4619
30.352
30.0928
30.8687
30.1043
30.5184
29.8055
30.0133
30.7476
30.7344
30.8982
30.7421
30.1835
30.6142
29.9536
30.5993
30.7986
30.8824
30.7397
31.0981
30.3983
30.9066
30.938
30.8327
30.2683
30.4743
30.5496
30.5014
30.8902
30.9053
29.8585
30.7704
30.7279
30.9756
30.4324
30.4673
30.7606
31.1716
30.9817
31.2853
30.7384
31.148
30.1382
31.1711
30.2954
31.4254
31.4034
31.6215
31.0116
30.712
30.6834
31.5615
31.1199
30.8773
30.7124
31.166
31.1057
31.1131
31.1017
31.2321
31.1069
31.2825
30.802
31.5381
31.395
31.8519
31.8995
32.2443
31.8272
32.1108
31.8587
31.419
31.3534
31.5468
31.0126
32.1321
31.8346
31.7531
30.9694
31.1098
31.7812
32.0804
31.6525
31.8559
31.5697
31.7856
31.6806
32.4803
32.16
32.1566
31.5429
32.2642
31.7186
32.08
31.974
32.4019
31.9655
32.5512
32.1574
32.27
31.9456
31.8919
31.9658
31.7639
31.7415
31.4636
30.7902
31.3363
31.3041
30.7934
30.6523
31.2261
31.3384
31.7546
31.335
32.124
31.5903
31.8839
31.6635
31.6938
31.6165
31.8743
31.8104
31.6295
31.5315
31.3837
31.302
31.3857
30.8986
31.3413
29.2528
30.6658
30.7957
30.9809
31.5083
31.8853
31.1214
31.5603
31.1191
31.0641
30.5643
31.4175
31.3261
30.9774
30.7697
31.1781
30.9216
31.6175
30.5557
31.1255
30.9029
31.2558
30.3985
31.2974
30.9238
31.0111
31.2099
31.0406
30.8449
31.1054
30.7495
31.1026
31.2128
31.1566
31.0709
31.4819
31.1053
30.8962
30.9621
31.2495
30.7547
30.6847
30.0238
30.7019
30.5313
31.0185
31.0583
30.8761
30.8298
31.1565
30.8614
31.3942
30.1446
30.7967
30.6494
31.1351
30.3517
30.9852
30.6982
30.7941
30.5233
30.9363
30.372
30.7126
30.5614
30.796
30.3873
30.3641
30.0904
30.3136
30.2123
30.6312
30.3583
30.6301
30.2822
30.7052
30.556
31.0595
30.307
30.6218
30.5485
30.8631
30.2487
30.6628
30.0168
30.8072
29.64
30.6658
31.011
31.2631
31.0542
31.1472
31.1009
31.5271
31.1429
31.2608
31.0515
31.3028
30.5351
31.3383
30.3386
30.3697
30.3898
30.8792
30.181
30.2881
30.2191
30.5912
30.4017
30.7297
29.5955
30.3077
30.0039
30.273
29.8283
30.0564
29.5251
30.2904
29.6801
30.24
30.201
30.7859
30.3459
30.7162
30.2845
30.6032
30.2026
30.7254
29.9745
30.5147
29.8293
30.6711
30.2259
30.8007
29.7259
30.5532
30.5905
31.1012
30.6084
30.8824
30.8081
30.9846
30.8789
31.1941
30.9494
30.8614
30.4592
30.8581
30.5864
30.9161
30.2724
30.9278
30.6933
30.9387
30.4026
30.0032
30.6129
30.9189
30.5221
31.3938
30.2161
30.6363
30.2097
30.9036
30.8017
31.3443
30.4428
31.1007
30.6385
31.0673
30.6226
31.498
30.9905
31.5687
31.2703
31.7308
31.3032
31.8623
31.2765
31.6161
31.319
31.7208
31.4162
31.5886
32.0039
32.0497
31.5987
32.1361
31.6806
31.9225
31.4011
31.2834
31.3081
31.4604
31.5335
31.4937
31.4077
31.5843
30.8384
31.2971
31.0331
31.7806
31.0573
31.8947
31.2787
31.9986
31.5103
31.5502
25.9771



==> image/CT/stat/ct_sg_ssim.csv <==
 0.87782
 0.88178
 0.87673
 0.86007
 0.89709
 0.88382
 0.85301
 0.87276
 0.86745
 0.86521
 0.86562
 0.87225
 0.89117
 0.87059
 0.89583
 0.89456
 0.90013
 0.88529
 0.88488
 0.90050
 0.89778
 0.90678
 0.90278
 0.89665
 0.90167
 0.90209
 0.90665
 0.90748
 0.89375
 0.88268
 0.89329
 0.90332
 0.89881
 0.89337
 0.88550
 0.89428
 0.90592
 0.90049
 0.89141
 0.90184
 0.90485
 0.89292
 0.88248
 0.90418
 0.90018
 0.90188
 0.90584
 0.90479
 0.90630
 0.90203
 0.89834
 0.90354
 0.89037
 0.88207
 0.90124
 0.88406
 0.89189
 0.90483
 0.91127
 0.89988
 0.90434
 0.89425
 0.90211
 0.90548
 0.89166
 0.91339
 0.90510
 0.90472
 0.89648
 0.89696
 0.89819
 0.88010
 0.89518
 0.89732
 0.90680
 0.87878
 0.90108
 0.90095
 0.90394
 0.90829
 0.89138
 0.88017
 0.89926
 0.89108
 0.89833
 0.90162
 0.89710
 0.91124
 0.90320
 0.88374
 0.89080
 0.87628
 0.86997
 0.88330
 0.88470
 0.88441
 0.90219
 0.89481
 0.88443
 0.89711
 0.87547
 0.85067
 0.87484
 0.86429
 0.86699
 0.89888
 0.90574
 0.90807
 0.90794
 0.89892
 0.89564
 0.90430
 0.89989
 0.89210
 0.88810
 0.90449
 0.90261
 0.90656
 0.90087
 0.90410
 0.89089
 0.90533
 0.90060
 0.89547
 0.89755
 0.90489
 0.90107
 0.90807
 0.90205
 0.88958
 0.89641
 0.89553
 0.89533
 0.90161
 0.90186
 0.90331
 0.90454
 0.90131
 0.89367
 0.89850
 0.89063
 0.90339
 0.90458
 0.90151
 0.89860
 0.89634
 0.89919
 0.89694
 0.89428
 0.90239
 0.89357
 0.88914
 0.90845
 0.90757
 0.88671
 0.88894
 0.89851
 0.88839
 0.89089
 0.88461
 0.85607
 0.86949
 0.89764
 0.89345
 0.90033
 0.89966
 0.88651
 0.88998
 0.88402
 0.89410
 0.88522
 0.89855
 0.87907
 0.87663
 0.87705
 0.87829
 0.88964
 0.88483
 0.88993
 0.88196
 0.89051
 0.89143
 0.89355
 0.89635
 0.87562
 0.89471
 0.89701
 0.90393
 0.89154
 0.89188
 0.90201
 0.89478
 0.87011
 0.89973
 0.88978
 0.89760
 0.89499
 0.89642
 0.88190
 0.88782
 0.90060
 0.90642
 0.89963
 0.90700
 0.90067
 0.90221
 0.88872
 0.90161
 0.90349
 0.90001
 0.89257
 0.89342
 0.89646
 0.90223
 0.89552
 0.90055
 0.88557
 0.90389
 0.89987
 0.89016
 0.88459
 0.87565
 0.88557
 0.88338
 0.86819
 0.89450
 0.89517
 0.89517
 0.89258
 0.89452
 0.88187
 0.89068
 0.89328
 0.88345
 0.89552
 0.89748
 0.89227
 0.87894
 0.89324
 0.89620
 0.87709
 0.89294
 0.87521
 0.87599
 0.88408
 0.89124
 0.88136
 0.88443
 0.88291
 0.88849
 0.86993
 0.88034
 0.86636
 0.88475
 0.86989
 0.88792
 0.87052
 0.85772
 0.86626
 0.87014
 0.83391
 0.86363
 0.85913
 0.88052
 0.85645
 0.87376
 0.84821
 0.84553
 0.87673
 0.86993
 0.87566
 0.86354
 0.85581
 0.86037
 0.84738
 0.86620
 0.87188
 0.86753
 0.87211
 0.88504
 0.86523
 0.87519
 0.88739
 0.88285
 0.85433
 0.85998
 0.87994
 0.87441
 0.89224
 0.88704
 0.85952
 0.88668
 0.88400
 0.89377
 0.87873
 0.86856
 0.87884
 0.88749
 0.88751
 0.89482
 0.88319
 0.89137
 0.86133
 0.88237
 0.86840
 0.89462
 0.89585
 0.90193
 0.89263
 0.87727
 0.87871
 0.90117
 0.89023
 0.87320
 0.87865
 0.88055
 0.88746
 0.88207
 0.88328
 0.88248
 0.88501
 0.88485
 0.87228
 0.88763
 0.88571
 0.89461
 0.90159
 0.91048
 0.90488
 0.91394
 0.90220
 0.89413
 0.89001
 0.89625
 0.88276
 0.91579
 0.90147
 0.90077
 0.88128
 0.88269
 0.90788
 0.91647
 0.90377
 0.90579
 0.90354
 0.90950
 0.90493
 0.91995
 0.91014
 0.90841
 0.89493
 0.90927
 0.89971
 0.90854
 0.90722
 0.91695
 0.90820
 0.91798
 0.91515
 0.91309
 0.90328
 0.90268
 0.91259
 0.90445
 0.90757
 0.89422
 0.88329
 0.89243
 0.89145
 0.88065
 0.86855
 0.88474
 0.89428
 0.90119
 0.89130
 0.90787
 0.89549
 0.90270
 0.90026
 0.89314
 0.88983
 0.90337
 0.90356
 0.89800
 0.89802
 0.88973
 0.89160
 0.89506
 0.87999
 0.89413
 0.83019
 0.87465
 0.87404
 0.87952
 0.89328
 0.90100
 0.88433
 0.89088
 0.88143
 0.88393
 0.86758
 0.89290
 0.89429
 0.88290
 0.87571
 0.88612
 0.88219
 0.89998
 0.87348
 0.88871
 0.88596
 0.89396
 0.87243
 0.89836
 0.88870
 0.89258
 0.89421
 0.89136
 0.89068
 0.89566
 0.88870
 0.89570
 0.90011
 0.89640
 0.89381
 0.90120
 0.89707
 0.89185
 0.89272
 0.89917
 0.89236
 0.89090
 0.87443
 0.88895
 0.88308
 0.89537
 0.89945
 0.89147
 0.89224
 0.89833
 0.89410
 0.90473
 0.87163
 0.89201
 0.88867
 0.90142
 0.88354
 0.89880
 0.89261
 0.89113
 0.88650
 0.89768
 0.88649
 0.89356
 0.89460
 0.89984
 0.89690
 0.89796
 0.89615
 0.89517
 0.89404
 0.90147
 0.89628
 0.89663
 0.88995
 0.89864
 0.89433
 0.90560
 0.88618
 0.89297
 0.89572
 0.90023
 0.89006
 0.89859
 0.88462
 0.90086
 0.87363
 0.89505
 0.90465
 0.90564
 0.90146
 0.90325
 0.90435
 0.91061
 0.90524
 0.90659
 0.90562
 0.90980
 0.90033
 0.91338
 0.89513
 0.89811
 0.90310
 0.90936
 0.89437
 0.89511
 0.89587
 0.90032
 0.90140
 0.90508
 0.88084
 0.89896
 0.89529
 0.89746
 0.89456
 0.89922
 0.88820
 0.90010
 0.89086
 0.90232
 0.89790
 0.90705
 0.90148
 0.90691
 0.89814
 0.90065
 0.89662
 0.90283
 0.88993
 0.90011
 0.89122
 0.90222
 0.89667
 0.90402
 0.88620
 0.90128
 0.90364
 0.90820
 0.90031
 0.90412
 0.90410
 0.90639
 0.90796
 0.90937
 0.90650
 0.90191
 0.89610
 0.90214
 0.90054
 0.90656
 0.89270
 0.90509
 0.90145
 0.90519
 0.89626
 0.88201
 0.89831
 0.90291
 0.89764
 0.91128
 0.88511
 0.89231
 0.88431
 0.89874
 0.89671
 0.90865
 0.88716
 0.90035
 0.89418
 0.90045
 0.89113
 0.90619
 0.89255
 0.90707
 0.90560
 0.91430
 0.90554
 0.91528
 0.90186
 0.90738
 0.90511
 0.91271
 0.90802
 0.90976
 0.91510
 0.91543
 0.91068
 0.91944
 0.90922
 0.91236
 0.90264
 0.90142
 0.90506
 0.90510
 0.90828
 0.90573
 0.90474
 0.90941
 0.89302
 0.90311
 0.89617
 0.90609
 0.89509
 0.90523
 0.89925
 0.90847
 0.90242
 0.89314
 0.70444
NA


==> image/CT/stat/ct_sift-rigid_jaccard.csv <==
  0.06358595194085027
  0.05653583003240908
  0.16530545573342045
  0.2413108242303873
  0.09083424807903402
  0.09149818558838776
  0.11078286558345643
  0.33427203604618416
  0.22278868213102218
  0.09589662208116073
  0.12213039485766758
  0.0767304189435337
  0.055667789001122334
  0.18282293345613632
  0.04442925495557074
  0.20755278025572405
  0.09914151204652451
  0.051389230390951564
  0.04751027866605756
  0.04444935869084476
  0.05853330343126262
  0.05507929704243463
  0.05537784886045582
  0.1728729406454525
  0.055343894124724284
  0.0993725966403562
  0.2547486033519553
  0.11231281198003328
  0.051590380139643136
  0.06023864511162433
  0.13194730341704405
  0.07125307125307126
  0.0980857191258682
  0.07281553398058252
  0.18771659607239122
  0.036530344927958085
  0.07170795306388526
  0.1650761761258999
  0.12493819020932916
  0.0798472775564409
  0.059204141054674864
  0.10556396032946713
  0.030537974683544303
  0.14842105263157895
  0.04046526867627785
  0.02896391923204237
  0.1276480173818577
  0.15198587819947043
  0.41354864119732176
  0.23196202531645568
  0.4351983002832861
  0.04329896907216495
  0.11636363636363636
  0.22557077625570776
  0.22518537791075843
  0.20493086355335247
  0.35617274530749277
  0.43553101656381943
  0.2414765100671141
  0.05659358462036937
  0.27384696016771487
  0.04748951603762892
  0.19362008105634723
  0.05235376494667672
  0.05495103373231774
  0.07126737142178406
  0.15111989459815547
  0.05816389402341343
  0.04516053157709044
  0.17656031524087962
  0.09881737548328405
  0.06899966985803896
  0.13757104744229207
  0.09626483719917238
  0.0325432999088423
  0.10652512125926604
  0.21574034789987273
  0.2561613144137416
  0.048743591898478864
  0.046750663129973474
  0.08857543367793937
  0.11223074789682906
  0.11954879645482928
  0.24338624338624337
  0.29927349425826105
  0.3206528408393668
  0.04482792819597342
  0.050857252937776924
  0.06893600836740515
  0.15306736166800322
  0.202687338501292
  0.4152322565432681
  0.22106412547151083
  0.1104666726153297
  0.13925096383330274
  0.15744342291371993
  0.10527114144861585
  0.08444821972110143
  0.03666865592467343
  0.06751836896802807
  0.07722877202278447
  0.180974305658696
  0.13879945624955284
  0.0648186173853525
  0.47388059701492535
  0.4044711628780763
  0.12023943135054246
  0.16972196761380995
  0.0696081118114552
  0.0659537771645395
  0.07909481190424215
  0.07504593899301727
  0.10401390883664675
  0.055805003207184095
  0.0654542881403906
  0.06371803731859019
  0.05850578744300246
  0.078118927322192
  0.05942118226600985
  0.4682788944723618
  0.19162194910853383
  0.11638741315897017
  0.14232179226069247
  0.07579227302947478
  0.08130986856760972
  0.3254952786521015
  0.21243388537240962
  0.17215852667689807
  0.11608623548922056
  0.05929072774288881
  0.07407407407407407
  0.019243986254295534
  0.03265486725663717
  0.44587596311734246
  0.13437990580847722
  0.08947479881406184
  0.19864995178399228
  0.06092643051771117
  0.03008983656239853
  0.08243642814902424
  0.039348549690917736
  0.2872858714442873
  0.09163514081546868
  0.05277777777777778
  0.07116548276769272
  0.059938667410091996
  0.03394604209902164
  0.07441784725614721
  0.09359852916597025
  0.24408014571949
  0.022693997071742314
  0.05133897599555987
  0.4027321459450112
  0.18464761334729912
  0.2533290550296807
  0.04859611231101512
  0.04667688449212763
  0.03347517730496454
  0.07413127413127413
  0.05218983671600794
  0.0497134670487106
  0.1224734241652942
  0.0532404181184669
  0.06058570660934981
  0.09528419305766837
  0.30883829929695344
  0.3837530182821663
  0.12425045321433552
  0.22060624617268831
  0.06223002159827214
  0.039336121275483533
  0.09242761692650334
  0.0767880649407635
  0.1513191489361702
  0.04485704896483733
  0.016876293583824233
  0.36027515047291486
  0.091217937829115
  0.025184275184275184
  0.03102078239608802
  0.04680113457295935
  0.05815508021390375
  0.09971883786316776
  0.014360078980434392
  0.0383250532292406
  0.06472551928783382
  0.04273993512688418
  0.013901760889712697
  0.02054794520547945
  0.054692775151924375
  0.0627284972099288
  0.07530888409492058
  0.14331529364602125
  0.031900668576886344
  0.2583052479537795
  0.05874153723616089
  0.06123711340206186
  0.05505952380952381
  0.015956448282335275
  0.06860745410717597
  0.07372928691118973
  0.14027149321266968
  0.10097122961334067
  0.05169100691775557
  0.06603174603174604
  0.043790702896923425
  0.029255931812946327
  0.054078212290502796
  0.049770642201834865
  0.03289150711831124
  0.01623953311342299
  0.027282549972987576
  0.0195971692977681
  0.020700636942675158
  0.059947643979057594
  0.049878345498783457
  0.12496888225043565
  0.04945295404814004
  0.03300546448087432
  0.03031015037593985
  0.1276595744680851
  0.047961630695443645
  0.07071226536384674
  0.056156620298815046
  0.04431599229287091
  0.05790080738177624
  0.06985981308411215
  0.05738095238095238
  0.14630267691492183
  0.08687305015598752
  0.0739658273381295
  0.037621922898281465
  0.07697965187545967
  0.22878323108384457
  0.055993363749481544
  0.01966652415562206
  0.08743169398907104
  0.07832957110609481
  0.12733995840073956
  0.05235156416258779
  0.055360462714315224
  0.10547284546026421
  0.3277000264061262
  0.045208738914125024
  0.10455273392816289
  0.010706638115631691
  0.10002155636990731
  0.07151095732410612
  0.07198683669271905
  0.028345818991698725
  0.02347324447980903
  0.027472527472527472
  0.04247321931967675
  0.046318770226537215
  0.026724673710379118
  0.014394406744807731
  0.2234922178988327
  0.0926094890510949
  0.050278035217794254
  0.018416596104995766
  0.01168858275934043
  0.027551659361302442
  0.08329995995194234
  0.03505034856700232
  0.05385220125786164
  0.04365620736698499
  0.046263345195729534
  0.03556609365737996
  0.04385640266469282
  0.1895598771750256
  0.13497164461247638
  0.057098499223736415
  0.03262786596119929
  0.10002004409701343
  0.04930689594665731
  0.0787387704773648
  0.034451981435201715
  0.01888111888111888
  0.025026624068157616
  0.003386178236108973
  0.033764068361817424
  0.1695042941087841
  0.04544875875238701
  0.0155205047318612
  0.061135982092893115
  0.07657472210786331
  0.160578911095796
  0.04417481446577924
  0.05021216407355021
  0.042500878117316475
  0.1579156722354813
  0.038865045302813546
  0.027577937649880094
  0.042159916926272065
  0.31385834824852976
  0.027420480606241898
  0.08841229893861473
  0.15405892964521947
  0.19310344827586207
  0.12618114772989167
  0.13222680182689095
  0.4114888628370457
  0.0495321272613849
  0.021728633510381457
  0.03725329907742614
  0.07308205066052599
  0.19786096256684493
  0.20986252995333585
  0.1353824495541999
  0.05706182643221781
  0.10244608100999474
  0.03241933040448417
  0.17398945518453426
  0.051929054671786434
  0.04663693794128577
  0.040753424657534246
  0.09682832690048666
  0.25649578651685395
  0.05713890426120642
  0.08194003039933674
  0.03273524174770579
  0.0890125173852573
  0.06417888775954697
  0.08705067128627111
  0.15185244076959772
  0.047959805115712545
  0.024869109947643978
  0.041691219799646434
  0.163737749239608
  0.08044871794871795
  0.01436210847975554
  0.015153932046578401
  0.019381875327396544
  0.08802093066716501
  0.0509131156613171
  0.12466237274049449
  0.04225074037512339
  0.012463033375580903
  0.013597603134362757
  0.027677240791994892
  0.011853022520742789
  0.2610934052463839
  0.0748995983935743
  0.03992015968063872
  0.07517601635248694
  0.013651877133105802
  0.011844331641285956
  0.009159606136936112
  0.030857142857142857
  0.12333791838606144
  0.01192924722336487
  0.00624596166271807
  0.027166882276843468
  0.025526742301458672
  0.029712909054406746
  0.08493589743589744
  0.0338081345460786
  0.024358345594245545
  0.04323886639676113
  0.016823583886402222
  0.32538900925743547
  0.023671216961951787
  0.07477781182960466
  0.08392066874282904
  0.13857938718662952
  0.027099067081297203
  0.03928987194412107
  0.024098083427282976
  0.039714285714285716
  0.044336426572396524
  0.40663390663390664
  0.12116290401169401
  0.11424541607898449
  0.037844205566190545
  0.03115356355620867
  0.010558287532542667
  0.3795119983867715
  0.17353890283255646
  0.040258196025140136
  0.027891156462585033
  0.033924050632911394
  0.06128085620576558
  0.03419226957383548
  0.29697791553661373
  0.13308749580958767
  0.12774037631624374
  0.19305736031186188
  0.059269015475798485
  0.0379746835443038
  0.0582084349947717
  0.04975124378109453
  0.06609979143269694
  0.05628680290959474
  0.023099850968703428
  0.09775211383790472
  0.06366968936909126
  0.04581005586592179
  0.25033890646181656
  0.023787226072298183
  0.027727437477346864
  0.27173676182174766
  0.10047755491881566
  0.01678564537912406
  0.017735615590843475
  0.2904678508881661
  0.02345289712258573
  0.08087291399229782
  0.0027077692147469278
  0.07463031423290203
  0.10573004075761208
  0.021773288439955105
  0.027527180198935925
  0.021587440034888793
  0.05220443079622724
  0.15962815405046482
  0.19942528735632184
  0.04712289841345015
  0.005832793259883344
  0.07207615593834996
  0.0038539553752535496
  0.01144209903333991
  0.1772300469483568
  0.04260432597771466
  0.013635410111181035
  0.016998341625207296
  0.07656015440703409
  0.0689186565715395
  0.03814432989690722
  0.03239703601585387
  0.014691478942213516
  0.06324358171571696
  0.03182640144665461
  0.01593349497748528
  0.062457684495599186
  0.055882821206814204
  0.04780299372283921
  0.02405122598781821
  0.05207667731629393
  0.1286609107838158
  0.21246707638279191
  0.0595529699938763
  0.02772043644942495
  0.03267580183707273
  0.05379202501954652
  0.25615671641791044
  0.07771675819603928
  0.04423191870890616
  0.0549618320610687
  0.07041084520680592
  0.04536943684286331
  0.061465721040189124
  0.05394828791055206
  0.029858429858429857
  0.07867273213807867
  0.06149616553320793
  0.05331005774137237
  0.05645364991159384
  0.039976689976689975
  0.15430047988187523
  0.069906415604916
  0.11846962747510907
  0.060904565194365004
  0.08750899064972428
  0.03959290058334368
  0.025414085219370337
  0.038347320852162685
  0.1431980906921241
  0.09588607594936709
  0.037816995402639775
  0.03332832907971776
  0.013089906992766104
  0.009192712685943507
  0.017679900744416874
  0.13761788333915473
  0.034081731545792276
  0.08657693706802473
  0.04887282739631733
  0.06864988558352403
  0.1151414309484193
  0.06662003846826368
  0.03938294010889292
  0.03538283062645012
  0.049595351732724634
  0.01370127363952142
  0.046951100720826026
  0.023395204949729312
  0.028125641552042703
  0.13955119214586256
  0.013421292083712465
  0.02825278810408922
  0.01949729856706601
  0.016041397153945668
  0.14347202295552366
  0.04595773230459577
  0.030612244897959183
  0.04278693263949118
  0.03361344537815126
  0.055368184373243395
  0.01640735502121641
  0.025078369905956112
  0.022703086200780417
  0.007658202337767029
  0.021444201312910284
  0.01455206912232833
  0.03479177648919346
  0.01669545192861255
  0.02146814404432133
  0.02062780269058296
  0.00422654268808115
  0.0387192851824274
  0.0975609756097561
  0.007152145643693108
  0.012328767123287671
  0.0060189165950128975
  0.002551020408163265
  0.0
  0.002242152466367713
  0.028169014084507043
  0.006289308176100629
  0.010256410256410256
  0.017241379310344827
  0.09912536443148688
  0.02120141342756184
  0.013029315960912053
  0.09116809116809117
  0.19939577039274925
  0.1592920353982301
  0.0
  0.1746987951807229
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.03818615751789976
  0.0
  0.0
  0.04384133611691023
  0.018292682926829267
  0.06060606060606061
  0.0
  0.0
  0.0
  0.08143322475570032
  0.39416058394160586
  0.0
  0.025157232704402517
  0.102803738317757
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.18269230769230768
  0.0
  0.004219409282700422
  0.3
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
NA


==> image/CT/stat/ct_sift-rigid_psnr.csv <==
25.3853
25.3102
26.5201
26.8605
25.05
25.5596
25.2304
27.6458
26.5788
25.0511
25.0497
24.6273
24.5278
26.3136
23.9699
26.464
25.3717
23.5718
24.1729
23.9309
24.2956
23.6875
24.0582
26.1089
24.2527
25.4979
27.6043
25.4588
23.4396
23.162
25.2199
22.9947
24.0471
23.1925
26.0819
22.3192
22.849
24.7001
23.9203
23.4964
23.2689
23.9116
22.76
25.141
23.0684
22.6241
24.7188
24.8655
28.553
26.4238
29.0906
21.8619
22.6108
25.7745
24.3582
25.325
26.8193
29.0012
24.2647
21.7959
25.7133
21.3291
23.584
21.7841
21.7862
22.4911
23.9773
22.4658
21.5749
24.3486
22.9426
22.26
22.7211
21.8335
20.7948
21.6758
25.136
25.4608
20.5522
20.726
21.862
22.6747
22.3081
25.5042
26.4612
26.6209
20.848
20.5792
21.6578
22.9227
23.9912
27.6612
24.005
22.2471
22.0417
22.2039
20.7439
20.5042
19.7847
19.9879
20.2785
22.0497
20.9142
19.9765
27.9154
25.71
21.2349
21.6191
19.9027
19.8444
20.3223
20.4131
20.8939
19.9487
19.6969
19.6665
19.9896
20.03
19.624
28.4554
22.8978
21.1472
21.3375
20.0918
20.2627
25.4131
22.3166
22.3402
22.1552
20.6271
20.8127
19.475
19.7296
27.644
21.9475
20.9951
22.6255
20.3381
19.7007
21.8518
19.8678
25.6156
21.8121
20.8095
20.9201
20.4537
20.445
21.1827
21.8983
25.9168
20.1139
20.2787
27.3755
23.7977
25.6914
20.4762
20.5731
20.0407
21.539
21.135
21.0547
21.8267
20.3523
20.5866
20.9204
24.7786
25.4368
21.6809
24.5371
20.2106
19.9045
20.746
21.1481
23.0421
21.6033
20.4343
27.2516
21.0499
20.2723
20.0948
20.2779
20.862
22.2744
20.478
21.433
21.4438
20.7323
20.3954
20.127
20.3541
20.7474
21.5411
22.7031
20.773
24.4055
21.4225
20.7014
20.9518
20.3864
21.9115
20.9415
22.4102
22.3735
20.7833
21.1414
21.0154
20.5827
20.7133
20.8253
20.4911
20.5079
21.057
21.7429
21.0662
21.4424
21.3303
22.6757
21.5663
20.5683
20.806
23.5002
20.8768
22.0285
20.876
20.5021
21.4967
20.8634
20.8026
22.6937
21.3892
21.1702
21.2564
22.8746
23.7804
21.4268
20.6137
22.3031
21.5085
22.3028
20.9648
20.4686
21.693
25.4473
21.004
21.7952
21.2509
21.3658
21.7412
21.8156
20.7878
20.0708
20.3878
20.5068
20.81
20.7161
20.7254
24.2895
22.9484
21.7802
20.5861
20.2613
20.8316
22.05
21.2394
21.5631
20.9668
20.79
21.031
21.0061
23.6468
23.9438
20.5601
20.4662
21.8331
20.6738
21.1087
20.2051
20.7446
20.1433
18.6203
20.2191
24.2092
20.2729
19.914
20.051
21.0511
23.0561
20.227
20.5262
20.7994
22.9349
20.2549
19.6678
19.6018
24.7042
19.6084
20.6158
22.9826
22.9011
22.2166
21.8141
28.4902
20.4027
19.7424
20.2876
21.0326
23.836
22.8267
20.9939
20.5525
21.4986
20.4974
23.8424
20.498
21.5522
20.7363
22.5753
26.8793
21.1066
20.166
20.1146
22.4944
20.724
22.403
22.6941
20.9035
20.2021
21.236
23.7676
21.7678
19.9301
20.16
21.081
22.6585
21.5296
24.4572
21.4262
20.5842
20.3696
20.1954
20.9848
25.4172
21.6656
21.333
21.5759
20.1805
20.3151
20.5927
21.6002
22.804
19.9635
19.8686
20.1708
20.2349
20.4138
22.7391
20.7246
20.1023
20.4656
19.8329
26.893
20.137
21.3993
21.0949
23.7751
20.8101
20.3121
20.4818
19.7053
19.9021
28.1396
22.8315
22.4221
20.1489
19.9415
19.7635
28.3526
23.7217
20.0486
19.7977
19.7943
20.9526
19.8044
26.0708
21.2636
22.4597
23.7997
20.4501
19.5811
20.8327
19.5237
20.0168
20.0242
19.7538
21.4522
21.2428
20.0981
23.9189
19.5368
19.4565
23.95
21.357
20.4154
20.0969
26.2353
19.278
21.1027
19.3607
20.0384
21.3583
19.7547
20.3566
19.8106
20.736
24.2559
23.9648
19.8544
19.5398
20.7802
19.612
19.4125
23.0402
19.9535
19.4601
19.615
21.251
20.8191
19.7802
19.5801
19.7304
20.4927
19.8324
19.5209
20.5906
19.9328
19.9794
19.7829
20.0757
22.4361
24.1955
21.1925
19.7968
19.8889
20.7881
23.4486
21.1798
19.9973
20.7304
20.0758
20.0387
19.9894
20.2318
20.2429
20.2421
20.5487
20.1834
20.0302
19.8806
21.5766
20.2738
21.2213
20.0555
20.8099
20.4336
20.1863
20.2521
21.8754
21.9595
20.7661
20.7885
20.3038
20.372
20.3573
22.3849
21.3181
22.6068
21.7965
22.1349
22.4073
21.6333
22.082
21.9565
22.4025
21.9626
23.2717
22.2873
22.6798
26.9177
22.5956
22.8602
22.3695
22.0753
26.23
24.2785
24.0606
23.8478
24.1691
24.5137
24.0722
24.4213
23.7073
24.8392
24.8039
24.7465
25.6013
26.9287
25.8832
25.7912
26.568
25.6786
27.1123
27.2189
26.7998
27.2443
27.2309
27.4539
27.8568
28.2178
27.4712
29.661
28.5295
30.7344
28.616
29.1321
29.7978
29.861
29.8004
29.6981
31.8247
29.9435
30.3641
29.8794
30.5871
30.1046
29.0679
29.4386
30.0637
30.8339
30.6491
30.5527
30.4836
29.0344
29.6607
30.0233
29.1438
28.7463
27.6939
28.0051
29.1948
28.0039
28.7411
27.883
28.3909
27.9312
28.1176
28.0366
28.5082
31.1267
28.4465
29.139
27.9711
30.7343
30.0477
28.3879
27.5737
27.7806
29.1052
28.331
28.0328
28.6846
28.5896
28.5713
29.0416
32.1167
28.5913
30.7513
28.5451
28.4682
31.0646
29.906
28.8123
29.9266
29.007
30.1694
29.7439
28.9542
29.1437
31.1835
30.0395
30.1875
29.8928
30.0621
30.0515
30.3069
32.0478
30.4396
30.432
29.7876
29.9086



==> image/CT/stat/ct_sift-rigid_ssim.csv <==
 0.56652
 0.60588
 0.60834
 0.61574
 0.58812
 0.59090
 0.57492
 0.62498
 0.62580
 0.58580
 0.59383
 0.59002
 0.58702
 0.61399
 0.58518
 0.63512
 0.61756
 0.58730
 0.58386
 0.59199
 0.58881
 0.56070
 0.56247
 0.59810
 0.56255
 0.60426
 0.64225
 0.58552
 0.55466
 0.55715
 0.58891
 0.56187
 0.54823
 0.55911
 0.60979
 0.55095
 0.55467
 0.59251
 0.55669
 0.55240
 0.53565
 0.52727
 0.53326
 0.56651
 0.54422
 0.53811
 0.56344
 0.56449
 0.71426
 0.65234
 0.72420
 0.51694
 0.50902
 0.59908
 0.56376
 0.59047
 0.64484
 0.77013
 0.57584
 0.49393
 0.61696
 0.48365
 0.54542
 0.50114
 0.49994
 0.49502
 0.54407
 0.49027
 0.47350
 0.55451
 0.48659
 0.47453
 0.51276
 0.49083
 0.46723
 0.46965
 0.61959
 0.61267
 0.44099
 0.44599
 0.45821
 0.47172
 0.49866
 0.60569
 0.67385
 0.69433
 0.42224
 0.41682
 0.43946
 0.50116
 0.56237
 0.72032
 0.60436
 0.48188
 0.43839
 0.45771
 0.40553
 0.40526
 0.40606
 0.38174
 0.40046
 0.45809
 0.41618
 0.38665
 0.76523
 0.64184
 0.44884
 0.41006
 0.37848
 0.37263
 0.36556
 0.37144
 0.37843
 0.35891
 0.36748
 0.36732
 0.37199
 0.36051
 0.35486
 0.81395
 0.49233
 0.39733
 0.38635
 0.35896
 0.35666
 0.65663
 0.46203
 0.45721
 0.43319
 0.36717
 0.37007
 0.34443
 0.34449
 0.75395
 0.40449
 0.38106
 0.47629
 0.35364
 0.33787
 0.41556
 0.33651
 0.65754
 0.40721
 0.37638
 0.35090
 0.33433
 0.33973
 0.36884
 0.40173
 0.66294
 0.33486
 0.32179
 0.74715
 0.54938
 0.66513
 0.32793
 0.33907
 0.34371
 0.36523
 0.40063
 0.33965
 0.38296
 0.32350
 0.34331
 0.37123
 0.60770
 0.62877
 0.36332
 0.57382
 0.33373
 0.32392
 0.33204
 0.35026
 0.47044
 0.37424
 0.31914
 0.73950
 0.33813
 0.32255
 0.32605
 0.32201
 0.31192
 0.39174
 0.31555
 0.39981
 0.35892
 0.34071
 0.33847
 0.33283
 0.33241
 0.34364
 0.36431
 0.41788
 0.31974
 0.55716
 0.34067
 0.34241
 0.33656
 0.33744
 0.37480
 0.35604
 0.40913
 0.41394
 0.34984
 0.34594
 0.32961
 0.36580
 0.34548
 0.33803
 0.35963
 0.34107
 0.33776
 0.37026
 0.34033
 0.35761
 0.35346
 0.40674
 0.35788
 0.35726
 0.35361
 0.49194
 0.35126
 0.40961
 0.33932
 0.34295
 0.34912
 0.34495
 0.34734
 0.41206
 0.35089
 0.35706
 0.36864
 0.48920
 0.49249
 0.36305
 0.37633
 0.41882
 0.36241
 0.40465
 0.38179
 0.36093
 0.38936
 0.63506
 0.36517
 0.37400
 0.38553
 0.36740
 0.41196
 0.39222
 0.37558
 0.35789
 0.36142
 0.35610
 0.38566
 0.37494
 0.37289
 0.52855
 0.43460
 0.38267
 0.37774
 0.36947
 0.38745
 0.42704
 0.38549
 0.41746
 0.38733
 0.39253
 0.40059
 0.38974
 0.49669
 0.54318
 0.37897
 0.40026
 0.39951
 0.39869
 0.40422
 0.39697
 0.40489
 0.38994
 0.35546
 0.38356
 0.56677
 0.40115
 0.39752
 0.39652
 0.40122
 0.49776
 0.38600
 0.39954
 0.38744
 0.49931
 0.39838
 0.38970
 0.39331
 0.56603
 0.38268
 0.40307
 0.50255
 0.49092
 0.47626
 0.46076
 0.76350
 0.41737
 0.41343
 0.40761
 0.45526
 0.58129
 0.49804
 0.42796
 0.44715
 0.44205
 0.45054
 0.54641
 0.43847
 0.46709
 0.43078
 0.51691
 0.71643
 0.43292
 0.43268
 0.42819
 0.51386
 0.44906
 0.48300
 0.51467
 0.43794
 0.42378
 0.42856
 0.58157
 0.45343
 0.42864
 0.42414
 0.41595
 0.50114
 0.43344
 0.60348
 0.43779
 0.42400
 0.42131
 0.40323
 0.39475
 0.66033
 0.42598
 0.41109
 0.43198
 0.38057
 0.39406
 0.39421
 0.41818
 0.48598
 0.38874
 0.38431
 0.37872
 0.38827
 0.39807
 0.47060
 0.38723
 0.39192
 0.35704
 0.37273
 0.72925
 0.35498
 0.43409
 0.40156
 0.58836
 0.38867
 0.37778
 0.33824
 0.36817
 0.37033
 0.79011
 0.49729
 0.48702
 0.32793
 0.34036
 0.33630
 0.79290
 0.53521
 0.36211
 0.33299
 0.33858
 0.37629
 0.32257
 0.70499
 0.36278
 0.45430
 0.56026
 0.32855
 0.30630
 0.30760
 0.32561
 0.31799
 0.32360
 0.32334
 0.37824
 0.38475
 0.31841
 0.53286
 0.27472
 0.27313
 0.55961
 0.38217
 0.30751
 0.31679
 0.70126
 0.29035
 0.35179
 0.31247
 0.28666
 0.35757
 0.30099
 0.33418
 0.30185
 0.32292
 0.57473
 0.54851
 0.29216
 0.30531
 0.29867
 0.29531
 0.27203
 0.45392
 0.32337
 0.28550
 0.26972
 0.36488
 0.34198
 0.31580
 0.26053
 0.25796
 0.32068
 0.31157
 0.31128
 0.32383
 0.32576
 0.29411
 0.34131
 0.31426
 0.44436
 0.56192
 0.36081
 0.33950
 0.33131
 0.35214
 0.49551
 0.36466
 0.34691
 0.34631
 0.30976
 0.35175
 0.35574
 0.36328
 0.36345
 0.36315
 0.36237
 0.37233
 0.31023
 0.35563
 0.39596
 0.32678
 0.36219
 0.36712
 0.38257
 0.39456
 0.38190
 0.39123
 0.41340
 0.40384
 0.40195
 0.40425
 0.41100
 0.40615
 0.40589
 0.43896
 0.42078
 0.45245
 0.43503
 0.42367
 0.42836
 0.45561
 0.46689
 0.47839
 0.49178
 0.48015
 0.48693
 0.47832
 0.49585
 0.71557
 0.50583
 0.50927
 0.48667
 0.49756
 0.59969
 0.52703
 0.52729
 0.54437
 0.54861
 0.54274
 0.56189
 0.55898
 0.54877
 0.57283
 0.58547
 0.58832
 0.60749
 0.61423
 0.61481
 0.62524
 0.61625
 0.62024
 0.62518
 0.64814
 0.64811
 0.64061
 0.64617
 0.64565
 0.64291
 0.65432
 0.66678
 0.66714
 0.65998
 0.67631
 0.65827
 0.65938
 0.65704
 0.66726
 0.66667
 0.65543
 0.71308
 0.66012
 0.65679
 0.66574
 0.67147
 0.65989
 0.65462
 0.66570
 0.67575
 0.68000
 0.68490
 0.68245
 0.66718
 0.67130
 0.67313
 0.67244
 0.66360
 0.64305
 0.63535
 0.64505
 0.66508
 0.66547
 0.66559
 0.65131
 0.64884
 0.65423
 0.66032
 0.65700
 0.64483
 0.68981
 0.65044
 0.64692
 0.63509
 0.68340
 0.69507
 0.63149
 0.62783
 0.63808
 0.66480
 0.66208
 0.64915
 0.64571
 0.65643
 0.64177
 0.64989
 0.74649
 0.65067
 0.67089
 0.65077
 0.64914
 0.71922
 0.70452
 0.64161
 0.64965
 0.65006
 0.69817
 0.66470
 0.65888
 0.66654
 0.68819
 0.66108
 0.67572
 0.66640
 0.67321
 0.66590
 0.66904
 0.70943
 0.65999
 0.67428
 0.65245
 0.65954
NA


==> image/CT/stat/ct_ssim_t.txt <==
> t.test(ss_siftr$V1, ss_gr$V1, pair=F, var.equal=F, "two.sided")

	Welch Two Sample t-test

data:  ss_siftr$V1 and ss_gr$V1
t = -73.149, df = 680.24, p-value < 2.2e-16
alternative hypothesis: true difference in means is not equal to 0
95 percent confidence interval:
 -0.4096060 -0.3881915
sample estimates:
mean of x mean of y
0.4765567 0.8754555

> t.test(ss_surfr$V1, ss_gr$V1, pair=F, var.equal=F, "two.sided")

	Welch Two Sample t-test

data:  ss_surfr$V1 and ss_gr$V1
t = -72.609, df = 684.69, p-value < 2.2e-16
alternative hypothesis: true difference in means is not equal to 0
95 percent confidence interval:
 -0.3966894 -0.3758004
sample estimates:
mean of x mean of y
0.4892105 0.8754555

> t.test(ss_surfd$V1, ss_gr$V1, pair=F, var.equal=F, "two.sided")

	Welch Two Sample t-test

data:  ss_surfd$V1 and ss_gr$V1
t = -7.8709, df = 897.46, p-value = 1.011e-14
alternative hypothesis: true difference in means is not equal to 0
95 percent confidence interval:
 -0.02963738 -0.01780714
sample estimates:
mean of x mean of y
0.8517332 0.8754555

> t.test(ss_sg$V1, ss_gr$V1, pair=F, var.equal=F, "two.sided")
ss_sg
> t.test(ss_sg$V1, ss_gr$V1, pair=F, var.equal=F, "two.sided")

	Welch Two Sample t-test

data:  ss_sg$V1 and ss_gr$V1
t = 11.314, df = 832.54, p-value < 2.2e-16
alternative hypothesis: true difference in means is not equal to 0
95 percent confidence interval:
 0.01421770 0.02018656
sample estimates:
mean of x mean of y
0.8926576 0.8754555

> t.test(ss_fun$V1, ss_gr$V1, pair=F, var.equal=F, "two.sided")

	Welch Two Sample t-test

data:  ss_fun$V1 and ss_gr$V1
t = -70.729, df = 677.65, p-value < 2.2e-16
alternative hypothesis: true difference in means is not equal to 0
95 percent confidence interval:
 -0.4024403 -0.3807000
sample estimates:
mean of x mean of y
0.4838853 0.8754555

> t.test(ss_el$V1, ss_gr$V1, pair=F, var.equal=F, "two.sided")

	Welch Two Sample t-test

data:  ss_el$V1 and ss_gr$V1
t = -20.148, df = 665.2, p-value < 2.2e-16
alternative hypothesis: true difference in means is not equal to 0
95 percent confidence interval:
 -0.1327003 -0.1091323
sample estimates:
mean of x mean of y
0.7545392 0.8754555

> t.test(ss_ld$V1, ss_gr$V1, pair=F, var.equal=F, "two.sided")

	Welch Two Sample t-test

data:  ss_ld$V1 and ss_gr$V1
t = -115, df = 742.22, p-value < 2.2e-16
alternative hypothesis: true difference in means is not equal to 0
95 percent confidence interval:
 -0.4929650 -0.4764167
sample estimates:
mean of x mean of y
0.3907646 0.8754555



==> image/CT/stat/ct_ssim_t2.txt <==
>
>
> t.test(ct_ssim_$rsift....c.ct_ssim_rsift.V2.m ct_ssim_$ground....ct_ssim_gr.V1, pair=F, var.equal=F, "two.sided")
Error: unexpected symbol in "t.test(ct_ssim_$rsift....c.ct_ssim_rsift.V2.m ct_ssim_"
> t.test(ct_ssim_$rsift....c.ct_ssim_rsift.V2. ct_ssim_$ground....ct_ssim_gr.V1, pair=F, var.equal=F, "two.sided")
ct_ssim_$rsift....c.ct_ssim_rsift.V2.
> t.test(ct_ssim_$rsift....c.ct_ssim_rsift.V2. ct_ssim_$ground....ct_ssim_gr.V1, pair=F, var.equal=F, "two.sided")
ct_ssim_$rsift....c.ct_ssim_rsift.V2.
> t.test(ct_ssim_$rsift....c.ct_ssim_rsift.V2., ct_ssim_$ground....ct_ssim_gr.V1, pair=F, var.equal=F, "two.sided")

	Welch Two Sample t-test

data:  ct_ssim_$rsift....c.ct_ssim_rsift.V2. and ct_ssim_$ground....ct_ssim_gr.V1
t = -75.953, df = 605.54, p-value < 2.2e-16
alternative hypothesis: true difference in means is not equal to 0
95 percent confidence interval:
 -0.4122382 -0.3914574
sample estimates:
mean of x mean of y
0.4765567 0.8784045

> t.test(ct_ssim_$rsurf....ct_ssim_rsurf.V2, ct_ssim_$ground....ct_ssim_gr.V1, pair=F, var.equal=F, "two.sided")

	Welch Two Sample t-test

data:  ct_ssim_$rsurf....ct_ssim_rsurf.V2 and ct_ssim_$ground....ct_ssim_gr.V1
t = -75.531, df = 605.95, p-value < 2.2e-16
alternative hypothesis: true difference in means is not equal to 0
95 percent confidence interval:
 -0.3993134 -0.3790746
sample estimates:
mean of x mean of y
0.4892105 0.8784045

> t.test(ct_ssim_$dsurf....ct_ssim_dsurf.V2, ct_ssim_$ground....ct_ssim_gr.V1, pair=F, var.equal=F, "two.sided")

	Welch Two Sample t-test

data:  ct_ssim_$dsurf....ct_ssim_dsurf.V2 and ct_ssim_$ground....ct_ssim_gr.V1
t = -9.8464, df = 627.28, p-value < 2.2e-16
alternative hypothesis: true difference in means is not equal to 0
95 percent confidence interval:
 -0.03199063 -0.02135199
sample estimates:
mean of x mean of y
0.8517332 0.8784045

> t.test(ct_ssim_$gs....c.ct_ssim_sg.V2., ct_ssim_$ground....ct_ssim_gr.V1, pair=F, var.equal=F, "two.sided")

	Welch Two Sample t-test

data:  ct_ssim_$gs....c.ct_ssim_sg.V2. and ct_ssim_$ground....ct_ssim_gr.V1
t = 18.952, df = 1045.6, p-value < 2.2e-16
alternative hypothesis: true difference in means is not equal to 0
95 percent confidence interval:
 0.01277738 0.01572877
sample estimates:
mean of x mean of y
0.8926576 0.8784045

> t.test(ct_ssim_$fu....ct_ssim_funa.V2, ct_ssim_$ground....ct_ssim_gr.V1, pair=F, var.equal=F, "two.sided")

	Welch Two Sample t-test

data:  ct_ssim_$fu....ct_ssim_funa.V2 and ct_ssim_$ground....ct_ssim_gr.V1
t = -73.383, df = 605.3, p-value < 2.2e-16
alternative hypothesis: true difference in means is not equal to 0
95 percent confidence interval:
 -0.4050774 -0.3839610
sample estimates:
mean of x mean of y
0.4838853 0.8784045

> t.test(ct_ssim_$el....ct_ssim_el.V2, ct_ssim_$ground....ct_ssim_gr.V1, pair=F, var.equal=F, "two.sided")

	Welch Two Sample t-test

data:  ct_ssim_$el....ct_ssim_el.V2 and ct_ssim_$ground....ct_ssim_gr.V1
t = -21.159, df = 604.15, p-value < 2.2e-16
alternative hypothesis: true difference in means is not equal to 0
95 percent confidence interval:
 -0.1353622 -0.1123685
sample estimates:
mean of x mean of y
0.7545392 0.8784045

> t.test(ct_ssim_$loc....ct_ssim_local.V2, ct_ssim_$ground....ct_ssim_gr.V1, pair=F, var.equal=F, "two.sided")

	Welch Two Sample t-test

data:  ct_ssim_$loc....ct_ssim_local.V2 and ct_ssim_$ground....ct_ssim_gr.V1
t = -121.84, df = 612.26, p-value < 2.2e-16
alternative hypothesis: true difference in means is not equal to 0
95 percent confidence interval:
 -0.4954995 -0.4797802
sample estimates:
mean of x mean of y
0.3907646 0.8784045

>


==> image/CT/stat/ct_surf-distort_jaccard.csv <==
  0.5311601150527325
  0.5968612064737616
  0.6013133208255159
  0.5845814977973568
  0.5542976939203355
  0.5406698564593302
  0.5770705521472392
  0.5499072356215213
  0.5938798639969777
  0.5854716299241055
  0.5812633073101491
  0.575552387740556
  0.5735507246376812
  0.5256548259777538
  0.5442797415431395
  0.5500998003992016
  0.5798249270529388
  0.548745372274784
  0.5377138413685848
  0.5182859253786479
  0.5023888276368982
  0.52697967764541
  0.5683428957138036
  0.55800388852884
  0.5349922239502333
  0.5102843315184513
  0.5238237938267906
  0.5206991720331187
  0.5154576063666972
  0.5392921415716857
  0.5300515168860904
  0.5121753246753247
  0.5714285714285714
  0.5464421510048887
  0.5559855521155831
  0.5340191723170447
  0.5765402843601896
  0.5595440213436818
  0.53125
  0.5612086776859504
  0.5626441199077633
  0.5048884432188518
  0.5290728129910948
  0.5326172386691118
  0.5609821190285562
  0.5660220994475138
  0.5499858397054659
  0.5203166226912929
  0.5657282741738066
  0.5579726396052926
  0.5353450094956742
  0.5366803278688524
  0.5581349206349207
  0.5488151658767773
  0.5425753840318605
  0.548159749412686
  0.531114612051989
  0.5632115038945477
  0.550047664442326
  0.5490888806247676
  0.5607047108387591
  0.5087982029202546
  0.5361252593850216
  0.5384196185286103
  0.5579312865497076
  0.5275395464074709
  0.5068816358631537
  0.5116913484021823
  0.4939550949913644
  0.5101049358725224
  0.4931506849315068
  0.5296449810776717
  0.5303480846597866
  0.4983750406239844
  0.5199443413729128
  0.5323113916441239
  0.5357412724799758
  0.5311312481730488
  0.5343187472559637
  0.48
  0.5184927697441601
  0.5343244425010931
  0.5210485736314572
  0.5211838006230529
  0.5389480178929508
  0.4969173859432799
  0.5204307887234717
  0.4678983833718245
  0.5054202670856245
  0.539492132730955
  0.5817864508963986
  0.5585318928518573
  0.5346423562412342
  0.5548840477863668
  0.5301613121865257
  0.5147284836065574
  0.5302348217544713
  0.5375294117647059
  0.5432741260323566
  0.5744800449690838
  0.5750981491867638
  0.5708105646630237
  0.5558112773302647
  0.53970436576143
  0.5826809015421115
  0.5738839818572452
  0.5744885679903731
  0.5298550062792556
  0.5591302418460173
  0.5520326999558108
  0.5535837750633786
  0.5101878201479795
  0.5134852359916299
  0.5254178272980501
  0.5397565692185189
  0.5514092446448704
  0.5463403580330841
  0.5322138859116351
  0.5558233950773915
  0.5480526049570056
  0.5743865030674846
  0.5346871846619576
  0.5255688769268412
  0.5142257462686567
  0.5153846153846153
  0.5316966343937298
  0.5538148768237264
  0.49826259617771157
  0.5460517120894479
  0.5229067930489731
  0.5287616888637008
  0.5014164305949008
  0.5307584269662922
  0.5254286544609126
  0.512646058275403
  0.5367931835786213
  0.5648617699983641
  0.5463934699317008
  0.5165508109897385
  0.49007807417046195
  0.4954128440366973
  0.5034676663542643
  0.48517573139603376
  0.49275638581776593
  0.5050045495905369
  0.5243833553003201
  0.5275827482447342
  0.46906066139176306
  0.5028705081862641
  0.4802910855063675
  0.5175899716942984
  0.46810524323301156
  0.5413548263289196
  0.5584693084693084
  0.555877243775333
  0.5357211631041787
  0.5583384239462431
  0.5378755818874312
  0.5102925243770314
  0.451158940397351
  0.4901050080775444
  0.5073441842000794
  0.5242412297989751
  0.45890788747931605
  0.5481510015408321
  0.5738625363020329
  0.5472618154538634
  0.4891125343092406
  0.506481128478841
  0.5102344622255304
  0.5141180784745141
  0.4145467574346112
  0.5445813322196701
  0.5174184903974989
  0.4884651600753296
  0.4873524451939292
  0.5671254219683199
  0.5141533710756562
  0.5073928043371119
  0.4761012183692596
  0.5337804272230502
  0.5218726016884113
  0.518870486016834
  0.4665596575708935
  0.5042485395645246
  0.5121352604308699
  0.46356715606307775
  0.45794141359849505
  0.4799793335055541
  0.5295974743488555
  0.5509153318077803
  0.5273587695947944
  0.513731343283582
  0.5204204204204205
  0.5590867016352977
  0.5134800123954137
  0.5157540532272866
  0.5748591758078861
  0.5769675925925926
  0.5290581162324649
  0.550186942766753
  0.5487671232876712
  0.5563149261891744
  0.39660657476139977
  0.5354406130268199
  0.5614154474310991
  0.5302440749911567
  0.4566225165562914
  0.5437092903668153
  0.49009200283085635
  0.4686373467916366
  0.5046869141357331
  0.5027279812938426
  0.4665911664779162
  0.47229551451187335
  0.44649840028439386
  0.5576579792931096
  0.5481967213114755
  0.5624796084828712
  0.5268376068376068
  0.5257586450247
  0.5644036697247706
  0.5644546147978642
  0.5529366306027821
  0.5073206442166911
  0.5240158902130733
  0.462707182320442
  0.457233368532207
  0.5003654970760234
  0.5116938341601701
  0.5529616724738676
  0.44625623960066557
  0.5343154868846568
  0.5406324379462768
  0.5787705744037622
  0.5195822454308094
  0.501626545217957
  0.5631101813110181
  0.5037162162162162
  0.44437634079068344
  0.5158371040723982
  0.5392685851318945
  0.529067979083359
  0.47334754797441364
  0.5474095796676441
  0.5060956548921538
  0.5576697892271663
  0.4510112949829262
  0.5208271787296898
  0.5300729040097205
  0.478622668579627
  0.3864057127743983
  0.5654725138974676
  0.5232188295165394
  0.47963659147869675
  0.4066827212522577
  0.4364314578800124
  0.4600875715729202
  0.4542111070246414
  0.2910495814552479
  0.4002016129032258
  0.4167497507477567
  0.46533713200379867
  0.2974232456140351
  0.4927581863979849
  0.48132780082987553
  0.45955018462571334
  0.3045231921636416
  0.46302921884317233
  0.4997124784358827
  0.49696802646085997
  0.46700372538584356
  0.4160681032189412
  0.43295232785057153
  0.4597143627054702
  0.2744122965641953
  0.4515703351807865
  0.4658623526185906
  0.4392764857881137
  0.43562653562653564
  0.5369940706367621
  0.5383094414236282
  0.5387173396674584
  0.3004318322023442
  0.5665439242503946
  0.5571503131524008
  0.547607421875
  0.18514588859416445
  0.5135015493581231
  0.5153320097065961
  0.5101949361416088
  0.4345173240357376
  0.4773760554232518
  0.5180113756056457
  0.5387016229712859
  0.48832646654895034
  0.574306269270298
  0.5689763449863932
  0.5263377056006663
  0.3753199268738574
  0.5462572747340959
  0.5197002141327624
  0.5022474568251715
  0.34296028880866425
  0.5345352376492625
  0.5118384401114207
  0.5284170972287459
  0.4873019318428478
  0.5593257443082311
  0.542234931808183
  0.49432739059967584
  0.42208462332301344
  0.4726398075766687
  0.45784615384615385
  0.5025575447570333
  0.42852897473997026
  0.49245338857650195
  0.529011168618905
  0.5442905670237784
  0.46263520157325466
  0.5541884816753927
  0.5431898185756837
  0.5322890904094532
  0.30190902663209995
  0.5786452353616532
  0.5270114942528735
  0.5079033701163137
  0.4270367054610564
  0.5195717631314821
  0.5190995907230559
  0.47171074656846335
  0.4702953866578161
  0.5721220527045769
  0.4929113089350478
  0.4876396884524213
  0.4168658245134858
  0.46060606060606063
  0.4600585529067336
  0.44051304732419283
  0.38480594549958713
  0.5048915355168013
  0.5068041237113402
  0.4674444862627023
  0.35438233264320224
  0.518365662401981
  0.48655256723716384
  0.49492488834754367
  0.2696969696969697
  0.47529751172015866
  0.5344171566931858
  0.4948108470036826
  0.16888768017405495
  0.5258711721224921
  0.4738756613756614
  0.5005008347245409
  0.20376974019358127
  0.529868578255675
  0.5089974293059126
  0.5281397283060715
  0.46848958333333335
  0.4921135646687697
  0.523989898989899
  0.5474930713025951
  0.4821474441304906
  0.4584505241626183
  0.5003661215523554
  0.5296470588235294
  0.4971297359357061
  0.5244527247321844
  0.5587535680304472
  0.5383123181377304
  0.35862808145766345
  0.5421027592768791
  0.5244623020562514
  0.5139451728247915
  0.2694145758661888
  0.545631540520808
  0.5412515964240102
  0.5363082039911308
  0.29554079696394686
  0.5108130303859841
  0.5171548117154812
  0.5242583864707513
  0.3331043956043956
  0.5123799898938858
  0.533249686323714
  0.5370141124040604
  0.31807385014035844
  0.5447954427757639
  0.5448401351702625
  0.5242301867743564
  0.42479141835518475
  0.5546241211465657
  0.5084548104956268
  0.4891304347826087
  0.15191256830601094
  0.48413793103448277
  0.5441664154356346
  0.49984980474617
  0.4608646510313648
  0.5319953461314718
  0.48450622646973646
  0.4850675888085508
  0.22767123287671232
  0.5272965021248774
  0.5095748133722817
  0.5008375209380235
  0.18890952507296366
  0.5036447978793903
  0.5113107119095143
  0.5470407115976736
  0.29661266568483063
  0.5298013245033113
  0.5230024213075061
  0.47902714134649277
  0.08581205580415899
  0.49045020463847205
  0.4761753494282084
  0.5270100502512562
  0.14205941478668752
  0.5184449489216799
  0.5101180438448567
  0.5341854934601664
  0.34145050291159346
  0.49119201409277746
  0.5268564719694746
  0.5230727470141151
  0.10772025431425976
  0.5228805394990366
  0.5009760858955588
  0.49952335557673977
  0.25524089738874584
  0.5336668751302898
  0.534968384748036
  0.5545014880952381
  0.5586245772266065
  0.5464788732394367
  0.5073179656055616
  0.5496506068407503
  0.4481029583820826
  0.5278169014084507
  0.548489666136725
  0.5639727701169489
  0.5154587765957447
  0.5818275684047496
  0.5571647640143125
  0.5613023571307445
  0.47918992186254183
  0.5668800539083558
  0.5487516869095816
  0.55284269271015
  0.4768233387358185
  0.5180496952648851
  0.5215871085436303
  0.5397615814093858
  0.26156086903750453
  0.5302789420436479
  0.5465383510485493
  0.513902337806059
  0.4256723716381418
  0.568790870624439
  0.6097497051500459
  0.5935089119446662
  0.4518739882953555
  0.5759687761360468
  0.5652238144482198
  0.5612673779502102
  0.5523727351164798
  0.5293499211494656
  0.509642389065718
  0.4920372285418821
  0.37886147270254517
  0.5262839879154079
  0.5270869481395797
  0.5524583817266744
  0.35264194289465045
  0.5998098859315589
  0.5734252702199031
  0.5807868601986249
  0.468284611141754
  0.5519918283963228
  0.5334628670120898
  0.5537658802177858
  0.5381999546588075
  0.5577787769784173
  0.5876379690949227
  0.5684186678749433
  0.4086994921616251
  0.49227141734346347
  0.436353372847869
  0.4675480769230769
  0.3878133925737861
  0.42840421381193916
  0.44072697232548536
  0.48981161091887737
  0.45240567670474213
  0.4981733643307871
  0.557622052474261
  0.5253036437246964
  0.3756210665783372
  0.5077782209812525
  0.5274921770227984
  0.4886251236399604
  0.4782372143634385
  0.5144175317185697
  0.5077591558038486
  0.4180327868852459
  0.23324742268041238
  0.4503311258278146
  0.46472184531886024
  0.5185909980430529
  0.19990128331688056
  0.5300127713920817
  0.4943977591036415
  0.3796369376479874
  0.12324929971988796
  0.4176991150442478
  0.3309053069719043
  0.40625
  0.3726618705035971
  0.35988620199146515
  0.385049365303244
  0.39405684754521964
  0.3688340807174888
  0.4002267573696145
  0.44902634593356244
  0.5050505050505051
  0.5069767441860465
  0.5494791666666666
  0.47277556440903057
  0.4985754985754986
  0.5015290519877675
  0.46488294314381273
  0.45811051693404636
  0.46218487394957986
  0.3858520900321543
  0.5865724381625441
  0.5112359550561798
  0.5594936708860759
  0.4077025232403719
  0.5542168674698795
  0.5913173652694611
  0.5754437869822485
  0.35990338164251207
  0.5498721227621484
  0.5977859778597786
  0.54524089306698
  0.30916414904330314
  0.537621359223301
  0.5912806539509536
  0.5615050651230101
  0.3778409090909091
  0.5277777777777778
  0.6198198198198198
  0.6618181818181819
  0.26229508196721313
  0.6266094420600858
  0.5560859188544153
  0.47
  0.12658227848101267
  0.5141843971631206
  0.5416666666666666
  0.6606060606060606
  0.2914572864321608
  0.480225988700565
  0.4205607476635514
  0.5637860082304527
  0.17438692098092642
  0.6704119850187266
  0.6275303643724697
  0.49282296650717705
  0.203125
  0.26717557251908397
  0.4375
  0.32894736842105265
  0.4117647058823529
  0.4840989399293286
  0.32525951557093424
  0.3617021276595745
  0.35323383084577115
  0.5633802816901409
  0.6442953020134228
  0.5316455696202531
  0.17553191489361702
  0.34806629834254144
  0.4358974358974359
  0.43775100401606426
  0.19736842105263158
  0.4734042553191489
  0.40384615384615385
  0.49206349206349204
  0.16981132075471697
  0.5663716814159292
  0.5943396226415094
  0.5913978494623656
  0.3333333333333333
  0.23684210526315788
  0.0
  0.16666666666666666
NA


==> image/CT/stat/ct_surf-distort_psnr.csv <==
33.2979
33.2926
33.5286
32.957
33.4159
32.5753
32.3877
31.0312
33.0875
32.765
33.5334
33.1498
31.4263
31.2833
32.4942
32.2293
31.9685
31.8436
31.9824
31.872
31.49
31.3801
31.9427
32.2086
31.4241
31.9386
32.5556
33.4801
31.457
31.3164
32.5169
31.8086
32.7954
31.9143
33.5334
31.6226
31.5451
31.3492
31.4813
32.0942
31.7324
30.5508
31.3278
32.5351
31.8489
31.9061
31.9639
32.3069
32.2268
31.4746
32.6174
31.7083
31.9178
32.3038
30.9831
32.4551
31.2802
31.943
31.9746
31.9368
32.6504
31.7204
31.5545
31.4292
31.7524
32.2419
32.5152
32.2451
32.3938
32.436
32.548
32.3599
31.6701
31.6441
31.8175
31.913
31.9669
32.0424
31.18
31.0456
31.2715
31.032
31.4728
31.4096
31.1402
31.5239
31.0685
30.7418
32.041
32.0574
32.4157
31.937
31.7691
31.5711
31.5251
31.1077
31.4664
31.3511
31.1652
30.8761
31.2046
31.5114
30.9867
30.9816
31.382
31.3248
31.3984
30.4642
30.601
30.4429
31.0332
30.8902
31.0144
30.8807
30.8028
31.0685
30.9187
30.8684
31.2222
31.4204
31.4919
31.2545
30.988
30.4395
30.9572
31.0707
31.108
30.956
31.5363
31.3579
31.1509
30.4002
31.2108
31.4846
31.3839
30.744
31.1781
30.9059
31.0728
30.5946
31.0435
31.26
31.2513
30.9893
31.061
31.2059
31.4877
30.5713
31.4693
31.5488
31.4214
30.7207
31.7525
31.5645
31.6049
30.9575
31.6915
31.4324
31.6703
30.477
31.5667
31.432
31.3937
29.7584
31.3884
31.5349
31.2209
29.7506
31.4654
31.2238
31.0897
28.1996
31.1792
31.4107
31.4362
30.8583
31.6709
31.6737
31.7225
29.9884
31.424
31.6244
31.5584
30.2786
31.8406
31.759
31.3926
30.601
31.3845
31.8002
31.7584
31.4391
31.9031
31.8864
31.864
31.0964
31.7667
31.8742
31.9021
30.6899
31.827
31.8845
31.9491
29.665
31.9651
32.0877
32.0515
31.1104
32.0082
31.8578
31.7455
31.6533
32.148
32.0369
32.1921
30.6295
32.5316
32.2219
32.0978
31.5922
32.2818
32.1234
32.1899
31.1537
31.7665
31.7937
31.6874
29.5654
31.7069
31.685
31.6894
30.4126
31.9279
31.8663
31.6265
30.982
31.6571
31.6905
31.6035
30.04
31.4912
31.8132
31.8016
30.2002
31.6829
31.7169
31.7053
29.8625
31.7677
31.4186
31.0839
27.7315
31.3332
31.5511
31.6099
29.6192
31.5164
31.6864
31.47
28.1203
30.6879
31.0089
31.1546
27.4861
31.55
31.4754
31.4399
27.6613
31.5799
31.5272
31.6408
30.4617
31.2994
31.4854
31.1695
26.3257
30.8137
31.091
30.9585
29.3399
31.5711
31.8403
31.8072
26.8697
31.9335
31.895
31.8599
24.0407
31.8102
31.972
32.0898
29.1646
31.6138
31.5666
32.102
30.4831
31.8926
32.1554
32.1579
28.5062
32.5347
32.4614
32.3821
27.4602
32.1462
32.5116
32.5364
30.7542
32.5251
32.3395
32.1634
29.7691
32.2451
32.4976
32.6942
30.5698
32.6561
33.0899
33.0839
30.977
33.1354
33.1209
33.1769
28.4484
32.7577
32.5459
32.6396
31.6901
33.1713
33.1609
32.8877
32.3806
33.1709
33.1458
33.0891
31.2997
33.0514
32.9862
32.631
30.685
32.7954
33.1131
32.8822
30.1304
33.1663
32.9405
32.9668
27.1165
32.9681
32.9153
32.2273
25.2008
32.6739
32.2944
32.5209
26.325
32.7538
32.4104
32.2797
31.3993
32.6681
32.2278
32.2579
31.066
32.0589
32.3888
32.1243
31.295
31.8538
32.0547
32.563
28.3505
32.0154
32.1008
32.1294
26.6312
32.3072
32.3064
31.7693
26.6477
31.6896
31.9437
31.9618
27.6305
31.7956
31.741
31.8297
27.7544
31.4556
31.7888
31.411
28.9348
31.6048
31.4936
31.5605
24.7147
31.6437
31.5798
31.4481
30.7524
31.7892
31.583
31.7096
25.833
31.9746
31.5907
31.7163
24.2156
31.7843
31.8247
31.7095
26.3287
31.7602
31.9078
31.7032
22.403
31.6658
31.4354
31.7641
22.7421
31.483
31.4851
31.5048
27.197
31.4653
31.6585
31.4776
22.182
31.2315
31.2644
31.2604
24.7602
31.19
31.0942
30.9535
30.905
31.1634
31.1787
31.2803
29.5338
31.3045
31.1611
31.1695
30.0254
31.4844
31.4239
31.3587
29.9255
31.2095
31.1541
31.1205
28.5594
30.889
30.8164
30.9985
24.1444
30.7496
30.666
30.416
28.097
30.5279
30.941
30.9159
27.9336
30.7614
30.5832
30.9831
30.8482
31.2448
31.2077
31.1897
28.2197
31.0094
31.5144
31.4301
27.1392
31.6934
31.6297
31.749
29.8172
31.5039
31.2668
31.4248
31.0769
31.6316
31.4377
31.6791
30.189
31.2777
30.9545
30.9189
29.7571
31.6646
31.5257
31.8301
30.7879
31.7987
31.8284
31.938
30.1112
31.9594
32.212
32.1432
32.178
32.8231
32.8682
32.7089
30.3176
32.3524
32.3552
32.222
28.1434
33.0778
32.7653
32.8044
28.0693
32.8365
33.9839
32.6568
32.2333
33.5948
32.0856
32.9794
31.8542
33.6095
31.6518
32.2636
32.0519
33.2738
32.4185
33.2047
32.4779
33.5136
33.8556
33.1707
31.1828
33.6442
32.8617
33.1511
32.973
32.8082
32.8322
32.6545
29.6287
32.5785
33.7639
33.0174
29.5093
32.1313
32.5596
34.3361
30.6835
33.412
33.8404
33.6152
28.9348
34.2797
34.0763
34.3598
27.3744
34.3606
34.9408
32.9346
28.587
33.2969
33.3866
32.9665
29.7465
33.7448
34.7937
34.0971
30.0574
34.886
35.2652
33.7268
32.5664
32.1322
33.8266
34.2075
33.9141
33.8335
34.5691
33.8655
32.1519
33.6026
33.7739
33.6534
32.2144
33.2273
32.5513
33.0538
31.7964
31.8801
33.0827
35.5956
33.7696
35.3646
32.4478
32.6115
NA


==> image/CT/stat/ct_surf-distort_ssim.csv <==
 0.83567
 0.83304
 0.84178
 0.82293
 0.85117
 0.81673
 0.82190
 0.74483
 0.84552
 0.82345
 0.85907
 0.83971
 0.76713
 0.75392
 0.81047
 0.80044
 0.79021
 0.79073
 0.78844
 0.79002
 0.77668
 0.77855
 0.79594
 0.80056
 0.77346
 0.79832
 0.82265
 0.87983
 0.78741
 0.78893
 0.83196
 0.79842
 0.84498
 0.80200
 0.87787
 0.79071
 0.79192
 0.77655
 0.78885
 0.80945
 0.79799
 0.75763
 0.79284
 0.85703
 0.82092
 0.80941
 0.82638
 0.84367
 0.83730
 0.79774
 0.86359
 0.82089
 0.83073
 0.86045
 0.78573
 0.86329
 0.80207
 0.83100
 0.83663
 0.83911
 0.87586
 0.82785
 0.81415
 0.82064
 0.83652
 0.85759
 0.87068
 0.85202
 0.86766
 0.87006
 0.88075
 0.86989
 0.84171
 0.85065
 0.85042
 0.85828
 0.86303
 0.88201
 0.82588
 0.83850
 0.84724
 0.83736
 0.85543
 0.86038
 0.83195
 0.85515
 0.83514
 0.85144
 0.88394
 0.87895
 0.89779
 0.89082
 0.87601
 0.87850
 0.88162
 0.87582
 0.88345
 0.88202
 0.87524
 0.86291
 0.87972
 0.89101
 0.87780
 0.87501
 0.88662
 0.88573
 0.88848
 0.86495
 0.87500
 0.85172
 0.88087
 0.87519
 0.87966
 0.87900
 0.86266
 0.87895
 0.87060
 0.87070
 0.87320
 0.88544
 0.88865
 0.88831
 0.87630
 0.87218
 0.87374
 0.88402
 0.88601
 0.88653
 0.89626
 0.88653
 0.88231
 0.86261
 0.87979
 0.89074
 0.88763
 0.86684
 0.88266
 0.87264
 0.88384
 0.86813
 0.87962
 0.88491
 0.87939
 0.87580
 0.87991
 0.88381
 0.89294
 0.86979
 0.89242
 0.89183
 0.88605
 0.87417
 0.89826
 0.89218
 0.89387
 0.87728
 0.89361
 0.88542
 0.89482
 0.86551
 0.89390
 0.88771
 0.88826
 0.84394
 0.88598
 0.89284
 0.88599
 0.83646
 0.89086
 0.88525
 0.88189
 0.78607
 0.88446
 0.88746
 0.89227
 0.87863
 0.89043
 0.89144
 0.89547
 0.84533
 0.88910
 0.89213
 0.88946
 0.85445
 0.89605
 0.89406
 0.88854
 0.86753
 0.88537
 0.89215
 0.89076
 0.88497
 0.89739
 0.89349
 0.89184
 0.87665
 0.89028
 0.89060
 0.88876
 0.85828
 0.89061
 0.89122
 0.89189
 0.82638
 0.89408
 0.89485
 0.89192
 0.86989
 0.89218
 0.89095
 0.88646
 0.88591
 0.89786
 0.89545
 0.89790
 0.85345
 0.90116
 0.89736
 0.89312
 0.88298
 0.90011
 0.89406
 0.89576
 0.87000
 0.88835
 0.89290
 0.89132
 0.81898
 0.89077
 0.88949
 0.88853
 0.85146
 0.89515
 0.89522
 0.89054
 0.87690
 0.88991
 0.89332
 0.89152
 0.84092
 0.88498
 0.89048
 0.88927
 0.84356
 0.88649
 0.88831
 0.88230
 0.82784
 0.88353
 0.87346
 0.86922
 0.73219
 0.87752
 0.88501
 0.88694
 0.82151
 0.88485
 0.88887
 0.88280
 0.77217
 0.86602
 0.87582
 0.88100
 0.73868
 0.88454
 0.88058
 0.87787
 0.72612
 0.88368
 0.87963
 0.88327
 0.85081
 0.87665
 0.88053
 0.87140
 0.65955
 0.87088
 0.87225
 0.86407
 0.79940
 0.87316
 0.88464
 0.88241
 0.69813
 0.87883
 0.88027
 0.87838
 0.51386
 0.88159
 0.88267
 0.88617
 0.79742
 0.87646
 0.86189
 0.88864
 0.84990
 0.88168
 0.88842
 0.89233
 0.77221
 0.89803
 0.89388
 0.89574
 0.70994
 0.88175
 0.89250
 0.89839
 0.86255
 0.89849
 0.89464
 0.89265
 0.81277
 0.88880
 0.89392
 0.89292
 0.84294
 0.88652
 0.90833
 0.90335
 0.85467
 0.90629
 0.90628
 0.90703
 0.78123
 0.88528
 0.88354
 0.88660
 0.87344
 0.90553
 0.90842
 0.90659
 0.88832
 0.90516
 0.91077
 0.91077
 0.86926
 0.91160
 0.90852
 0.88769
 0.85873
 0.88995
 0.91279
 0.89589
 0.82695
 0.91400
 0.90715
 0.90381
 0.70929
 0.90955
 0.91198
 0.88390
 0.61849
 0.90178
 0.88944
 0.90032
 0.68011
 0.91054
 0.89507
 0.88296
 0.87825
 0.91469
 0.89971
 0.89664
 0.87288
 0.89702
 0.90538
 0.89848
 0.88585
 0.88849
 0.88519
 0.90780
 0.78995
 0.89466
 0.89612
 0.90134
 0.69087
 0.90591
 0.90335
 0.88419
 0.69932
 0.88738
 0.88980
 0.89222
 0.76352
 0.89460
 0.88659
 0.89140
 0.75687
 0.87678
 0.89303
 0.87706
 0.80045
 0.87597
 0.88362
 0.88895
 0.59014
 0.88907
 0.89106
 0.88736
 0.86933
 0.89730
 0.88904
 0.89362
 0.66242
 0.90283
 0.89319
 0.89114
 0.54285
 0.89875
 0.89544
 0.89622
 0.68486
 0.89310
 0.89855
 0.89535
 0.40461
 0.89296
 0.88880
 0.89772
 0.42903
 0.89458
 0.89313
 0.89568
 0.72568
 0.89407
 0.89953
 0.89543
 0.38855
 0.89103
 0.89207
 0.89307
 0.59854
 0.89207
 0.89129
 0.88784
 0.88626
 0.89358
 0.89530
 0.89659
 0.84603
 0.89745
 0.89671
 0.89862
 0.86748
 0.90200
 0.90106
 0.89862
 0.85826
 0.89348
 0.88860
 0.89329
 0.80624
 0.89254
 0.88638
 0.88922
 0.56763
 0.88828
 0.88565
 0.88273
 0.80511
 0.88475
 0.88340
 0.88600
 0.77150
 0.88026
 0.86680
 0.88388
 0.87882
 0.88649
 0.88962
 0.88430
 0.77924
 0.87748
 0.89460
 0.88411
 0.71893
 0.88864
 0.88366
 0.89896
 0.82908
 0.88968
 0.87075
 0.88027
 0.88182
 0.89399
 0.87454
 0.89123
 0.84540
 0.85676
 0.84473
 0.83430
 0.78102
 0.87739
 0.86028
 0.87695
 0.83923
 0.86601
 0.86284
 0.86172
 0.78546
 0.86095
 0.86075
 0.84450
 0.86411
 0.86963
 0.86870
 0.87343
 0.79732
 0.84026
 0.84874
 0.84065
 0.65667
 0.85569
 0.83977
 0.84341
 0.68318
 0.83024
 0.87896
 0.82039
 0.80138
 0.85787
 0.77397
 0.83017
 0.78663
 0.87285
 0.77310
 0.80180
 0.79448
 0.84297
 0.79776
 0.83820
 0.81502
 0.84963
 0.86761
 0.84015
 0.79057
 0.85968
 0.81849
 0.83413
 0.84819
 0.81913
 0.82195
 0.81372
 0.70074
 0.81017
 0.87402
 0.83661
 0.71032
 0.79082
 0.80211
 0.87983
 0.74274
 0.84135
 0.85929
 0.84814
 0.66626
 0.87168
 0.86098
 0.86887
 0.58374
 0.86150
 0.88010
 0.81331
 0.65325
 0.85063
 0.84135
 0.79780
 0.69682
 0.83251
 0.87210
 0.84566
 0.70606
 0.87842
 0.89099
 0.83247
 0.78486
 0.75856
 0.83712
 0.85775
 0.85826
 0.83430
 0.86399
 0.83273
 0.78049
 0.82081
 0.82861
 0.82137
 0.79562
 0.79952
 0.77039
 0.79801
 0.76161
 0.73404
 0.77909
 0.87815
 0.82298
 0.87482
 0.76059
 0.77367
NA


==> image/CT/stat/ct_surf-rigid_jaccard.csv <==
  0.05982905982905983
  0.058977230309817094
  0.15737926376224248
  0.21535326086956522
  0.09181636726546906
  0.10932905640203154
  0.13074565883554648
  0.3270839342370926
  0.2400746069810818
  0.11189634864546526
  0.1301141769743102
  0.076163610719323
  0.057468590041879944
  0.18550515958723302
  0.04501531934951685
  0.2260380892912894
  0.1057217542840546
  0.050241055569652374
  0.04219409282700422
  0.038901601830663615
  0.05741176470588235
  0.05233728472377544
  0.0560514843263442
  0.18171049514333096
  0.055521027553345766
  0.09687565527364227
  0.2507638072855464
  0.11384414453635176
  0.05349959774738536
  0.05207501995211492
  0.13710201429499674
  0.07095950383071871
  0.09367886534757486
  0.0741475735161465
  0.16572541382667966
  0.03422109805088529
  0.06810408921933085
  0.16390328151986183
  0.132276954874268
  0.07869812295505424
  0.06846543001686341
  0.09516407599309154
  0.03016815034619189
  0.14535201018737492
  0.04355995900239153
  0.029513289609941318
  0.1356831533068031
  0.17259918427882834
  0.33543337151584574
  0.2143543735982057
  0.4141378079257408
  0.04238657551274083
  0.10969991283775371
  0.23684927773235215
  0.23718728870858688
  0.2494413407821229
  0.36231652839821316
  0.3857537811026183
  0.248854325788085
  0.05655126349771791
  0.3247647141452451
  0.048911771589047505
  0.18848804215646534
  0.051
  0.054371948513093654
  0.05701389713742725
  0.18505239933811363
  0.054037111334002005
  0.04261260167536725
  0.17739153509353855
  0.1024236774644605
  0.06507639881279542
  0.1725882211248946
  0.09525895105660791
  0.03532658693652254
  0.09128743327603366
  0.21386054421768708
  0.2687832989018158
  0.04659895877784416
  0.0459983150800337
  0.11067696501590187
  0.12030218992062733
  0.13243640950178684
  0.24671288548888357
  0.30605544747081714
  0.3172335314199014
  0.040682817131759176
  0.03582264852696486
  0.04422651668108836
  0.11624171853041558
  0.20407727612338564
  0.4084066000240877
  0.2180229604795286
  0.10862179781470939
  0.13932206555233914
  0.1789879695105152
  0.09098646034816248
  0.0743807655988959
  0.0369132096069869
  0.07173795343800758
  0.06906503792200819
  0.17171793515229386
  0.11205907657011759
  0.06634507829977629
  0.46084396467124633
  0.37409939035654904
  0.08895412844036697
  0.1613400077011937
  0.067046480928229
  0.07204793796263659
  0.0831791608081107
  0.0667604174376434
  0.11306027820710973
  0.047392015939657015
  0.07242974030594095
  0.05828704656106425
  0.06104834748438706
  0.0769821168163328
  0.05557247259439708
  0.46542664985287935
  0.15468483816013628
  0.1058000822706705
  0.13882083945778212
  0.06863322053847286
  0.0815868263473054
  0.25946139393397155
  0.25107827842525465
  0.15114573785517874
  0.09699812382739212
  0.06346793349168646
  0.06440456160029912
  0.021876351059230435
  0.030607705311860484
  0.4224811163743439
  0.17933198834342076
  0.09348659003831418
  0.19053596083845864
  0.07142024933007107
  0.02731760833790455
  0.09713206656438098
  0.048539000241487565
  0.2708299627891927
  0.08854088239722933
  0.04740406320541761
  0.0662574975589343
  0.06856714178544636
  0.045915976885834764
  0.07204174381417269
  0.09183853340384276
  0.2589758681577399
  0.01998438719750195
  0.05353192744432975
  0.40014445648248465
  0.18534212178279974
  0.19663919857812248
  0.051190134786349296
  0.04704301075268817
  0.02815622161671208
  0.07215826171558294
  0.047103755569700825
  0.049004825090470445
  0.11214953271028037
  0.04868591124515295
  0.051587301587301584
  0.10069790628115653
  0.318000347161951
  0.40595728737354814
  0.09015403201449713
  0.15089599732038184
  0.03664053075995175
  0.026695217701641686
  0.08348540145985402
  0.06469175340272218
  0.1340782122905028
  0.02909155809387828
  0.014154281670205236
  0.3408876298394712
  0.0701949860724234
  0.014651397777029302
  0.025564901863763815
  0.04193439296584376
  0.05552550928429782
  0.09100204498977506
  0.015771611100019962
  0.042359461599366585
  0.05351373182552504
  0.056981840951784594
  0.016518936341659952
  0.020985401459854013
  0.06329346826126955
  0.058238341968911915
  0.07558778290485607
  0.09951845906902086
  0.02965625702089418
  0.12862862862862862
  0.04270038167938931
  0.05038572806171649
  0.05326137963397466
  0.019705500216543957
  0.05366922234392114
  0.051381692573402415
  0.10889132821075741
  0.06893561673531325
  0.053945818610129564
  0.06206180212931706
  0.05543237250554324
  0.01595598349381018
  0.041763942931258104
  0.038580246913580245
  0.02933038184836746
  0.016114854966305305
  0.031309297912713474
  0.019516728624535316
  0.019340159271899887
  0.052763819095477386
  0.05922120064899946
  0.12281659388646288
  0.04075761208343323
  0.030932817786370227
  0.029351184346035016
  0.1352549889135255
  0.04824677036646454
  0.060084541062801936
  0.05220754108926845
  0.031392868028040234
  0.047954866008462625
  0.050069156293222686
  0.04109178164367126
  0.1
  0.06071313845165435
  0.04528624323554543
  0.020975056689342405
  0.04699017199017199
  0.1982421875
  0.043737060041407864
  0.019266791544019266
  0.06490749165908402
  0.04861910241657077
  0.09054325955734406
  0.04550499445061043
  0.03659550873301913
  0.07101409229068803
  0.28334461746784023
  0.046789989118607184
  0.07723250201126307
  0.00414722654224987
  0.09711846318036287
  0.09234892787524367
  0.06403940886699508
  0.02571497236241288
  0.017028224865873572
  0.03165117308543603
  0.041209995615957916
  0.03928819043217009
  0.024395910780669144
  0.014194139194139194
  0.24134139637163277
  0.08749040675364543
  0.06031233171782445
  0.02163344676713661
  0.010661497455779016
  0.0250061289531748
  0.06403055493147607
  0.02987962166809974
  0.040639861651534805
  0.05330964015992892
  0.04661618551822054
  0.024219943268601354
  0.046935847509735604
  0.11986446421008047
  0.08243512974051896
  0.05396161884856546
  0.03561853695901953
  0.10158454525721727
  0.04625928041119361
  0.07677579934903313
  0.036561264822134384
  0.01558891454965358
  0.03255813953488372
  0.12615255658005028
  0.015960276644795178
  0.14917753828701077
  0.046125461254612546
  0.009275163174166953
  0.04241620905131604
  0.05605979711692472
  0.16798092792958005
  0.01832620647525962
  0.023809523809523808
  0.03310411002718695
  0.21361867704280155
  0.04372687521022536
  0.024228743416102334
  0.04314352120859965
  0.27465041233417
  0.031412182463807704
  0.08618573571525978
  0.20112079701120797
  0.2086685273354129
  0.1350185873605948
  0.13548203080433543
  0.4412875024836082
  0.05188834154351396
  0.026332190713617948
  0.03546205860255447
  0.05749263908259724
  0.18450560652395515
  0.15282181357006974
  0.09213547646383467
  0.04804244944787036
  0.10932642487046632
  0.02516411378555799
  0.1663230240549828
  0.04838709677419355
  0.05875522526706921
  0.0395419187554019
  0.07427274602847123
  0.2635409976450439
  0.06147950683105632
  0.06749956619816068
  0.028821843923815944
  0.06449893390191898
  0.05712219812002892
  0.09262020126723816
  0.14342868573714743
  0.036853160206224936
  0.020574534161490684
  0.04288377874456184
  0.1690926734594857
  0.05911778080945884
  0.019329896907216496
  0.018907563025210083
  0.014938113529662825
  0.08558456299659478
  0.052594670406732116
  0.08073727933541018
  0.0465237846314689
  0.014302059496567507
  0.01344
  0.02322119678475737
  0.00733841377363816
  0.22237474262182566
  0.047897521581732105
  0.025490196078431372
  0.061205564142194746
  0.01015228426395939
  0.001607717041800643
  0.009086050240513094
  0.032356687898089175
  0.10983237428071053
  0.00882752376641014
  0.006997900629811057
  0.023578363384188627
  0.021067094114953056
  0.03322565759113982
  0.12029899556178462
  0.035186625194401244
  0.022543678376855156
  0.035941594908274054
  0.015005359056806002
  0.29460861718926235
  0.0205896886839071
  0.04846980976013234
  0.06573451970219721
  0.083443959795183
  0.015749309952914434
  0.0335003130870382
  0.010216529429704179
  0.042642924086223055
  0.041419168405843636
  0.41978733240869165
  0.10688965642610435
  0.09376095338240449
  0.031094113734619223
  0.031286795626576956
  0.011312217194570135
  0.29961009644982556
  0.16782541521823097
  0.03549295774647887
  0.0274442538593482
  0.03115501519756839
  0.06500607533414338
  0.02053467648198373
  0.3559690671822136
  0.12985744971685217
  0.10522273425499232
  0.18764593504563787
  0.02998472116119175
  0.028016436309301458
  0.06833333333333333
  0.04751011789547774
  0.09157778595071718
  0.061518324607329845
  0.027756059421422986
  0.10875737060493558
  0.07616908311210946
  0.03798449612403101
  0.22005703422053233
  0.02245570663370416
  0.026362735381565906
  0.289681589657649
  0.09437461364104678
  0.004735433395099856
  0.022044088176352707
  0.3219917012448133
  0.0325043630017452
  0.07748989778939862
  0.0029318899413622013
  0.08994708994708994
  0.10547523109741645
  0.025418060200668897
  0.024026125495684628
  0.014000459031443653
  0.03033811949976841
  0.15104166666666666
  0.26467903863705505
  0.08188824662813102
  0.013189189189189189
  0.08707671043538355
  0.001835236541598695
  0.011305037683458944
  0.17916374678813363
  0.05060599617265575
  0.01120896717373899
  0.04019995834201208
  0.08138048572645931
  0.06943141302308126
  0.03858784893267652
  0.04727213857859802
  0.01849050260547991
  0.05135692201992442
  0.04225568531038722
  0.030965128056721167
  0.09636650868878358
  0.07244414353419093
  0.052503052503052504
  0.03769220302081916
  0.07364672364672364
  0.14670837056896038
  0.2760306338601923
  0.0566515595841109
  0.03516396681153694
  0.046637013074538346
  0.10091492557694934
  0.3924115535805845
  0.09675567039908126
  0.04902499313375446
  0.05117801047120419
  0.06337020169160702
  0.03963655517513827
  0.0593607305936073
  0.05
  0.030054315027157514
  0.0738643358365136
  0.06567564274399902
  0.05860349127182045
  0.07035944499071342
  0.04329681794470527
  0.14143448584536197
  0.08988650182407783
  0.11583011583011583
  0.05585331452750353
  0.08436625349860057
  0.04531573244015368
  0.054658509678066396
  0.04043578462183113
  0.1435739096873794
  0.07781950019422504
  0.03823193191921758
  0.031334780249593054
  0.014575903240812529
  0.009444356996694474
  0.016289991194599354
  0.1423487544483986
  0.03436918229987111
  0.08032013720165786
  0.07073735859343055
  0.09797951840575699
  0.1393049294750618
  0.061931818181818185
  0.03288229303069984
  0.01885910224438903
  0.048905835543766575
  0.011649874055415618
  0.03284962525912932
  0.03247652762813606
  0.028580552450902123
  0.12243346007604562
  0.012904506650784197
  0.025268336314847942
  0.020112456747404844
  0.014616321559074299
  0.15142065142065142
  0.03630573248407643
  0.03184713375796178
  0.03762586115527292
  0.04132640435535759
  0.05926481620405101
  0.01352015732546706
  0.04155423637344846
  0.015537965406039285
  0.009986684420772303
  0.014672686230248307
  0.010712814173877214
  0.03146551724137931
  0.05084745762711865
  0.016611295681063124
  0.015181518151815182
  0.022757697456492636
  0.030797101449275364
  0.06307339449541284
  0.010384215991692628
  0.019261637239165328
  0.04484304932735426
  0.003236245954692557
  0.0
  0.0034662045060658577
  0.014018691588785047
  0.010398613518197574
  0.05588822355289421
  0.026515151515151516
  0.1643835616438356
  0.01584786053882726
  0.03784570596797671
  0.09905660377358491
  0.1073170731707317
  0.09399075500770417
  0.010903426791277258
  0.11363636363636363
  0.0
  0.015789473684210527
  0.08050847457627118
  0.024725274725274724
  0.02185792349726776
  0.04269972451790634
  0.022401433691756272
  0.03773584905660377
  0.05517241379310345
  0.07482993197278912
  0.0
  0.05128205128205128
  0.0
  0.0
  0.0
  0.0
  0.01896551724137931
  0.0
  0.031294452347083924
  0.006570302233902759
  0.0
  0.037241379310344824
  0.012311901504787962
  0.031746031746031744
  0.0
  0.0
  0.055674518201284794
  0.03837953091684435
  0.46808510638297873
  0.0
  0.014336917562724014
  0.04950495049504951
  0.032
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.01
  0.0
  0.0
  0.0
  0.16666666666666666
  0.0
  0.05555555555555555
  0.0
  0.006060606060606061
  0.20987654320987653
  0.0
  0.06486486486486487
  0.0
  0.028708133971291867
  0.0
  0.0
  0.0
  0.0
  0.23247232472324722
  0.12663755458515283
  0.004784688995215311
  0.0
  0.0
  0.0
  0.0
  0.35789473684210527
  0.0
  0.0
  0.0
  0.0
NA


==> image/CT/stat/ct_surf-rigid_psnr.csv <==
25.4435
25.5953
26.6536
26.8687
25.1784
26.0086
25.6856
27.7798
26.8607
25.3603
25.3675
24.7302
24.7663
26.447
24.1085
26.7707
25.5816
23.6325
24.1945
23.9922
24.3459
23.7663
24.2097
26.3714
24.3119
25.625
27.8694
25.7854
23.5682
23.3051
25.3463
23.0919
23.9159
23.3639
25.8807
22.3841
22.9079
24.8714
24.2714
23.5829
23.618
23.9463
22.8602
25.3164
23.1825
22.699
24.9808
25.331
27.7056
26.0097
28.6634
21.9335
22.624
26.2468
24.5497
26.0487
27.204
28.3099
24.5767
21.9113
26.3717
21.4246
23.5115
21.774
21.8555
22.0387
24.4246
22.3473
21.5565
24.4197
22.9327
22.1465
22.8548
21.8521
20.8357
21.4944
24.8972
25.5483
20.5978
20.7791
21.9813
22.8241
22.2486
25.6969
26.5886
26.7396
20.9879
20.5778
21.2581
22.4158
24.0287
27.7924
24.1426
22.0565
22.126
22.6477
20.5693
20.4452
19.8649
20.1232
20.2275
21.9935
20.629
20.1294
27.3507
25.2567
20.5833
21.6208
19.9501
19.8671
20.4736
20.3879
21.1668
19.9182
19.8854
19.5727
19.9325
20.0537
19.614
28.3376
22.0277
20.7692
21.3378
20.0214
20.3093
24.5286
23.0847
22.1037
21.7969
20.8076
20.5212
19.4906
19.762
27.4732
23.0753
21.1887
22.6523
20.6343
19.7474
22.0189
20.024
25.5349
21.7845
20.6726
20.8688
20.8204
20.8506
21.1846
21.8494
26.4591
20.2055
20.3871
27.3656
23.9204
24.526
20.7236
20.7093
20.0688
21.5683
20.979
21.0854
21.6983
20.238
20.4226
21.0053
25.184
25.8212
21.565
24.1523
20.3404
20.0528
20.6944
21.0813
23.0975
21.4427
20.3912
27.385
20.9232
20.3237
20.2589
20.4843
21.0382
22.3674
20.671
21.9484
21.4141
20.9709
20.6218
20.421
20.5551
20.8412
21.6004
22.2903
20.8881
22.905
21.2738
20.8361
21.0959
20.5929
22.3081
20.9814
22.3801
22.1405
21.0834
21.572
21.4989
20.7693
20.7952
21.0563
20.6782
20.6897
21.2704
21.7226
21.232
21.3645
21.3412
22.4844
21.6126
20.6568
21.0412
23.6832
21.2603
21.9701
21.1477
20.75
21.7347
21.0893
21.0672
22.5804
21.5392
21.2068
21.5652
23.2794
24.1773
21.493
20.9434
22.616
21.9491
21.9671
21.1402
20.6542
21.9567
25.4793
21.1508
21.8075
21.2902
21.4932
22.4016
21.9246
21.0909
20.2059
20.6584
20.7657
20.9598
20.847
20.9208
24.8857
23.0091
22.2657
20.7904
20.5256
21.0606
21.9122
21.5498
21.6349
21.3622
20.9104
21.0082
21.2897
22.8077
23.0219
20.6524
20.633
21.9129
20.732
21.1968
20.3208
20.867
20.6146
22.3125
20.6355
24.6861
21.0397
20.7429
20.6058
21.509
23.5525
20.7875
20.83
21.4945
24.7495
21.1744
20.2428
20.2137
25.0408
20.1466
21.0719
24.0765
23.5442
22.7097
22.8248
29.6579
20.9848
20.4227
20.9366
21.6468
24.3923
23.0048
21.2832
21.3604
22.4389
21.272
24.4105
21.0061
21.8834
21.163
22.7724
27.2873
21.743
20.7808
20.5437
22.2956
21.0951
23.497
23.6521
21.3357
20.7223
22.2529
25.4768
22.88
20.6078
20.8468
21.6547
23.1989
21.8588
24.0257
22.2245
21.4026
20.8634
20.726
21.5315
25.8058
22.3987
22.1026
22.0611
20.8602
20.9171
21.1754
22.0519
23.0384
20.449
20.355
20.771
20.835
21.0816
24.4465
21.2506
20.7386
21.0283
20.3436
26.9107
20.5282
21.1392
21.2982
23.1142
20.9462
20.5095
20.4902
20.3265
20.5209
29.3786
22.7491
22.4469
20.7195
20.5279
20.2019
27.0992
24.001
20.2857
20.1907
20.1572
21.3763
20.2241
27.4898
21.4981
22.3538
23.83
20.5721
20.0189
21.5772
20.1147
20.6507
20.3789
20.1472
22.1587
21.7323
20.3626
23.853
20.0197
19.7801
24.5244
21.3231
20.3344
20.471
27.0886
19.7308
21.3245
19.6801
20.5413
21.4409
19.848
20.4532
19.9245
20.6557
23.8058
25.9076
20.538
19.8692
21.1266
19.7995
19.5238
23.3138
20.2024
19.5876
20.0041
21.2812
20.9725
19.7944
19.7835
19.5863
20.1792
19.6178
19.4373
20.8373
19.8522
19.8075
19.4968
19.8999
22.1533
25.2691
20.5123
19.6185
19.6247
20.8895
24.9668
21.0458
19.6594
20.2841
19.8224
19.7259
19.6743
19.8987
20.0444
19.9399
19.9933
19.7313
20.1247
19.5105
21.1477
20.4947
20.8872
19.5876
20.2573
19.6831
19.7862
19.6398
21.5309
21.1479
20.131
20.1128
19.7308
19.8228
19.7836
21.9392
20.6234
21.6302
21.2899
21.9523
22.3562
20.9092
21.0816
21.0573
21.6846
21.0682
22.066
21.5674
21.6806
25.1529
21.4798
21.7536
21.6641
21.2472
26.4316
23.7478
23.3292
22.9238
23.5975
24.0712
23.2687
23.9562
22.9505
24.0881
24.1418
24.1479
24.7714
26.542
25.0237
24.808
25.4868
24.6465
26.0159
26.0571
25.7091
26.4275
25.8896
26.1144
26.766
27.2552
26.5956
28.6637
27.3164
30.3813
27.5223
27.8266
29.5617
28.853
28.6363
28.3089
30.6453
28.6103
29.2317
28.063
28.5647
28.162
26.119
26.6902
26.8522
28.4658
28.1329
27.8221
27.5911
26.5412
27.7168
27.8147
26.8435
26.3703
25.4096
26.453
26.8827
26.0457
27.1179
26.2999
26.8527
26.3839
26.4665
26.7765
27.3414
31.7286
27.1934
27.6699
26.8253
31.0768
28.1266
27.2796
26.464
26.5046
27.8136
26.9554
26.8458
27.2713
27.1536
27.1176
27.8103
32.0296
27.2152
29.4604
26.8803
27.3287
30.0939
27.5918
27.0053
28.0827
27.3289
27.5499
29.0573
27.0253
26.8806
30.7832
29.469
28.5107
28.139
28.3463
28.2692
29.0688
32.8383
29.2197
28.9663
28.623
29.108
NA


==> image/CT/stat/ct_surf-rigid_ssim.csv <==
 0.57380
 0.62405
 0.62630
 0.63086
 0.60770
 0.61477
 0.59859
 0.64360
 0.64573
 0.60672
 0.61479
 0.60838
 0.60648
 0.63248
 0.60225
 0.65062
 0.63543
 0.60305
 0.60091
 0.60933
 0.60467
 0.57731
 0.58007
 0.61755
 0.57992
 0.61445
 0.66190
 0.60628
 0.57137
 0.57294
 0.60220
 0.57858
 0.56270
 0.57629
 0.60977
 0.56755
 0.56961
 0.61006
 0.57916
 0.56797
 0.55074
 0.54167
 0.54775
 0.58310
 0.55908
 0.55547
 0.58591
 0.59102
 0.68353
 0.63716
 0.75894
 0.53060
 0.52473
 0.62907
 0.58173
 0.62673
 0.66506
 0.77190
 0.59549
 0.50695
 0.65837
 0.49677
 0.55461
 0.51627
 0.51183
 0.48869
 0.57423
 0.49596
 0.48597
 0.56864
 0.50256
 0.47565
 0.53355
 0.50651
 0.47695
 0.47660
 0.61026
 0.61959
 0.45014
 0.45611
 0.47101
 0.48361
 0.49923
 0.62317
 0.70095
 0.70147
 0.43101
 0.42836
 0.43750
 0.48097
 0.56522
 0.73491
 0.61314
 0.46703
 0.44882
 0.49233
 0.41171
 0.41085
 0.41538
 0.39023
 0.40661
 0.45917
 0.40675
 0.39563
 0.73714
 0.62211
 0.40474
 0.41600
 0.38736
 0.38036
 0.37852
 0.37783
 0.39993
 0.37583
 0.38061
 0.37423
 0.37505
 0.36809
 0.36436
 0.81160
 0.42902
 0.37264
 0.39175
 0.36703
 0.36286
 0.60545
 0.52134
 0.43972
 0.41216
 0.37964
 0.36121
 0.34970
 0.35064
 0.74669
 0.48895
 0.39562
 0.48164
 0.37587
 0.34632
 0.43890
 0.34537
 0.65373
 0.40431
 0.36551
 0.35285
 0.35480
 0.37249
 0.37175
 0.40704
 0.69670
 0.34776
 0.33580
 0.74524
 0.55785
 0.58608
 0.34931
 0.35217
 0.35195
 0.37119
 0.39437
 0.35044
 0.38416
 0.32890
 0.34396
 0.37750
 0.63145
 0.66071
 0.35842
 0.54625
 0.34229
 0.33328
 0.34084
 0.35307
 0.47503
 0.36761
 0.32633
 0.74653
 0.33954
 0.33915
 0.33951
 0.33283
 0.32949
 0.39892
 0.32637
 0.44292
 0.35990
 0.35164
 0.34941
 0.34948
 0.34221
 0.35690
 0.37965
 0.39155
 0.33842
 0.43983
 0.33792
 0.35626
 0.35024
 0.35333
 0.41207
 0.37019
 0.41630
 0.39487
 0.36821
 0.36862
 0.35139
 0.38115
 0.35838
 0.35599
 0.36842
 0.35907
 0.35985
 0.36556
 0.35523
 0.36090
 0.37013
 0.40066
 0.36678
 0.37148
 0.37318
 0.50004
 0.36638
 0.41642
 0.36116
 0.35501
 0.36892
 0.36002
 0.36487
 0.41188
 0.36673
 0.36821
 0.38248
 0.51531
 0.51866
 0.36891
 0.39032
 0.44773
 0.38747
 0.39740
 0.39740
 0.37583
 0.40936
 0.63512
 0.38634
 0.38500
 0.39675
 0.37856
 0.46235
 0.40013
 0.39182
 0.37497
 0.37986
 0.37229
 0.40173
 0.39114
 0.38907
 0.56957
 0.44783
 0.41429
 0.39280
 0.38610
 0.40424
 0.42365
 0.40485
 0.42836
 0.40487
 0.40786
 0.40915
 0.40951
 0.45403
 0.46747
 0.39061
 0.41470
 0.41554
 0.41256
 0.41320
 0.41028
 0.41953
 0.41166
 0.45571
 0.41290
 0.59970
 0.44009
 0.43892
 0.42764
 0.42546
 0.50409
 0.42374
 0.43206
 0.42300
 0.57918
 0.44527
 0.43051
 0.43013
 0.56512
 0.42898
 0.45023
 0.55589
 0.52447
 0.50812
 0.52264
 0.78441
 0.47711
 0.46885
 0.46897
 0.51219
 0.59848
 0.52087
 0.47897
 0.51301
 0.50030
 0.50845
 0.58010
 0.49609
 0.51220
 0.47693
 0.53204
 0.72158
 0.49026
 0.48806
 0.48314
 0.51688
 0.49812
 0.55359
 0.57705
 0.48852
 0.48278
 0.49829
 0.67586
 0.53117
 0.48780
 0.48199
 0.47516
 0.54268
 0.46704
 0.56755
 0.50209
 0.49174
 0.47557
 0.45777
 0.45279
 0.66457
 0.48406
 0.48119
 0.47314
 0.43901
 0.45468
 0.45698
 0.46982
 0.51754
 0.44443
 0.43787
 0.44317
 0.44900
 0.46176
 0.58780
 0.44088
 0.45971
 0.43859
 0.43699
 0.71637
 0.41271
 0.42829
 0.44349
 0.53946
 0.40986
 0.40912
 0.37570
 0.42733
 0.43126
 0.82664
 0.49327
 0.48425
 0.39460
 0.40761
 0.40640
 0.71758
 0.55057
 0.40024
 0.38458
 0.39043
 0.41868
 0.37682
 0.75050
 0.39298
 0.44819
 0.54828
 0.36194
 0.36606
 0.38334
 0.36660
 0.37823
 0.36954
 0.37219
 0.43171
 0.41606
 0.36445
 0.52883
 0.32910
 0.33026
 0.58940
 0.38211
 0.31895
 0.35924
 0.73942
 0.33110
 0.38009
 0.34881
 0.33026
 0.37462
 0.33102
 0.36546
 0.34468
 0.32708
 0.54641
 0.67016
 0.34362
 0.33130
 0.33797
 0.32986
 0.28881
 0.48243
 0.32309
 0.31210
 0.29181
 0.39304
 0.35902
 0.32353
 0.26828
 0.26543
 0.31144
 0.31684
 0.32159
 0.37566
 0.32025
 0.27643
 0.32828
 0.30373
 0.42979
 0.64419
 0.30720
 0.32931
 0.30955
 0.35820
 0.62136
 0.36039
 0.32794
 0.32408
 0.30255
 0.34146
 0.33983
 0.34953
 0.35127
 0.34748
 0.33917
 0.35232
 0.29625
 0.33520
 0.36525
 0.32001
 0.34109
 0.33465
 0.34622
 0.35000
 0.34452
 0.36177
 0.39515
 0.36059
 0.35336
 0.36840
 0.37910
 0.37312
 0.36864
 0.41534
 0.37743
 0.41210
 0.39820
 0.41452
 0.43479
 0.41337
 0.42215
 0.43119
 0.44733
 0.43220
 0.43998
 0.43826
 0.44822
 0.67455
 0.47035
 0.48137
 0.46304
 0.46650
 0.63915
 0.51831
 0.50737
 0.52460
 0.53744
 0.54124
 0.54985
 0.55336
 0.53817
 0.56091
 0.57399
 0.57888
 0.59763
 0.61027
 0.60888
 0.61367
 0.61382
 0.61430
 0.62273
 0.64026
 0.63302
 0.62668
 0.64439
 0.64504
 0.64651
 0.65478
 0.66544
 0.66820
 0.66118
 0.69723
 0.66627
 0.66522
 0.69039
 0.67590
 0.67509
 0.66539
 0.69888
 0.67065
 0.67381
 0.67304
 0.67212
 0.66676
 0.65125
 0.65801
 0.66788
 0.67645
 0.67857
 0.67323
 0.65960
 0.65630
 0.66518
 0.66638
 0.65262
 0.63684
 0.62884
 0.64511
 0.65547
 0.65203
 0.65781
 0.64805
 0.64998
 0.65025
 0.65100
 0.65070
 0.64899
 0.74883
 0.64965
 0.62128
 0.63158
 0.74222
 0.64553
 0.63120
 0.62272
 0.63392
 0.66594
 0.65758
 0.64929
 0.64300
 0.65508
 0.63509
 0.64096
 0.78964
 0.65050
 0.65990
 0.64895
 0.64544
 0.73686
 0.65004
 0.64116
 0.65347
 0.64253
 0.63854
 0.67815
 0.65831
 0.66315
 0.71909
 0.67987
 0.67078
 0.67335
 0.67177
 0.67039
 0.68013
 0.77003
 0.67050
 0.67746
 0.66487
 0.67554
NA


==> image/EM/eval/em_distort-only/jaccard_CROP__em-LOCAL_ONLY_500-501_100.txt <==
threshold: 100
reading crop_gray_local_0500.png
reading crop_gray_local_0501.png
Jaccard:  0.9098030739673391


==> image/EM/eval/em_distort-only/jaccard_CROP__em-LOCAL_ONLY_500-501_150.txt <==
threshold: 150
reading crop_gray_local_0500.png
reading crop_gray_local_0501.png
Jaccard:  0.9064435973320805


==> image/EM/eval/em_distort-only/psnr__em-LOCAL_ONLY_500-501_.txt <==
13.8757

==> image/EM/eval/em_distort-only/ssim_CROP__em-LOCAL_ONLY_500-501_.txt <==
crop_gray_local_0500.png
crop_gray_local_0501.png
ssim_CROP__em-LOCAL_ONLY_500-501_.png
 0.77175


==> image/EM/eval/em_el_prerigid_ol/jaccard_CROP__em-el_500-501_100.txt <==
threshold: 100
reading crop_gray_el_0500.png
reading crop_gray_el_0501.png
Jaccard:  0.978667106853811


==> image/EM/eval/em_el_prerigid_ol/jaccard_CROP__em-el_500-501_150.txt <==
threshold: 150
reading crop_gray_el_0500.png
reading crop_gray_el_0501.png
Jaccard:  0.9814930078003433


==> image/EM/eval/em_el_prerigid_ol/psnr__em-el_500-501_.txt <==
23.4023

==> image/EM/eval/em_el_prerigid_ol/ssim_CROP__em-el_500-501_.txt <==
crop_gray_el_0500.png
crop_gray_el_0501.png
ssim_CROP__em-el_500-501_.png
 0.90006


==> image/EM/eval/em_funatomi/jaccard_CROP__em-funatomi_1499-1500__500-501_.txt <==
threshold: 150
reading crop_gray_out1499.png
reading crop_gray_out1500.png
Jaccard:  0.9192509609315263


==> image/EM/eval/em_funatomi/jaccard_CROP__em-funatomi_1499-1500__500-501_100.txt <==
threshold: 100
reading crop_gray_out1499.png
reading crop_gray_out1500.png
Jaccard:  0.9250378431658511


==> image/EM/eval/em_funatomi/jaccard_CROP__em-funatomi_1499-1500__500-501_150.txt <==
threshold: 150
reading crop_gray_out1499.png
reading crop_gray_out1500.png
Jaccard:  0.9192509609315263


==> image/EM/eval/em_funatomi/psnr__em-funatomi_1499-1500__500-501_.txt <==
16.3058

==> image/EM/eval/em_funatomi/ssim_CROP__em-funatomi_1499-1500__500-501_.txt <==
crop_gray_out1499.png
crop_gray_out1500.png
ssim_CROP__em-funatomi_1499-1500__500-501_.png
 0.81581


==> image/EM/eval/em_orig-16bit/jaccard_CROP__em-FULL-ORIG-16bit__500-501_100.txt <==
threshold: 100
reading crop_gray_17-837b_bi3_rs+1+150_smROI_ROI01_adg_0500.png
reading crop_gray_17-837b_bi3_rs+1+150_smROI_ROI01_adg_0501.png
Jaccard:  0.9995468762972292


==> image/EM/eval/em_orig-16bit/jaccard_CROP__em-FULL-ORIG-16bit__500-501_150.txt <==
threshold: 150
reading crop_gray_17-837b_bi3_rs+1+150_smROI_ROI01_adg_0500.png
reading crop_gray_17-837b_bi3_rs+1+150_smROI_ROI01_adg_0501.png
Jaccard:  0.9816452794000238


==> image/EM/eval/em_orig-16bit/jaccard_CROP__em-FULL-ORIG-16bit__500-501_5k.txt <==
threshold: 5000
reading crop_gray_17-837b_bi3_rs+1+150_smROI_ROI01_adg_0500.png
reading crop_gray_17-837b_bi3_rs+1+150_smROI_ROI01_adg_0501.png
Jaccard:  0.0


==> image/EM/eval/em_orig-16bit/psnr__em-FULL-ORIG-16bit__500-501_.txt <==
37.0671

==> image/EM/eval/em_orig-16bit/ssim_CROP__em-FULL-ORIG-16bit__500-501_.txt <==
crop_gray_17-837b_bi3_rs+1+150_smROI_ROI01_adg_0500.png
crop_gray_17-837b_bi3_rs+1+150_smROI_ROI01_adg_0501.png
ssim_CROP__em-FULL-ORIG-16bit__500-501_.png
 0.86913


==> image/EM/eval/em_orig-norm/jaccard_CROP__em-orig-NORM-8bit_500-501_.txt <==
threshold: 150
reading crop_gray_norm_0500.png.dump.png
reading crop_gray_norm_0501.png.dump.png
Jaccard:  0.9742027371979077


==> image/EM/eval/em_orig-norm/jaccard_CROP__em-orig-NORM-8bit_500-501_100.txt <==
threshold: 100
reading crop_gray_norm_0500.png.dump.png
reading crop_gray_norm_0500.png.dump.png
Jaccard:  1.0


==> image/EM/eval/em_orig-norm/jaccard_CROP__em-orig-NORM-8bit_500-501_150.txt <==
threshold: 150
reading crop_gray_norm_0500.png.dump.png
reading crop_gray_norm_0500.png.dump.png
Jaccard:  1.0


==> image/EM/eval/em_orig-norm/jaccard_CROP__em-orig-NORM-8bit_500-501__100.txt <==
threshold: 100
reading crop_gray_norm_0500.png.dump.png
reading crop_gray_norm_0501.png.dump.png
Jaccard:  0.9739544464013851


==> image/EM/eval/em_orig-norm/jaccard_CROP__em-orig-NORM-8bit_500-501__150.txt <==
threshold: 150
reading crop_gray_norm_0500.png.dump.png
reading crop_gray_norm_0501.png.dump.png
Jaccard:  0.9742027371979077


==> image/EM/eval/em_orig-norm/jaccard_CROP__em-orig-norm_499-500_150.txt <==
threshold: 150
reading crop_gray_norm_0499.png.dump.png
reading crop_gray_norm_0500.png.dump.png
Jaccard:  0.9776167641266931


==> image/EM/eval/em_orig-norm/psnr__em-orig-NORM-8bit_500-501_.txt <==
20.6755

==> image/EM/eval/em_orig-norm/psnr__em-orig-norm_499-500_.txt <==
21.8014

==> image/EM/eval/em_orig-norm/ssim_CROP__em-orig-NORM-8bit_500-501_.txt <==
crop_gray_norm_0500.png.dump.png
crop_gray_norm_0501.png.dump.png
ssim_CROP__em-orig-NORM-8bit_500-501_.png
 0.91251


==> image/EM/eval/em_orig-norm/ssim_CROP__em-orig-norm_499-500_.txt <==
crop_gray_norm_0499.png.dump.png
crop_gray_norm_0500.png.dump.png
ssim_CROP__em-orig-norm_499-500_.png
 0.92483


==> image/EM/eval/em_sg/jaccard_CROP__em-sg_500-501__100.txt <==
threshold: 100
reading crop_gray_rigid2_0_0500_def.png
reading crop_gray_rigid2_0_0501_def.png
Jaccard:  0.9644736716429315


==> image/EM/eval/em_sg/jaccard_CROP__em-sg_500-501__150.txt <==
threshold: 150
reading crop_gray_rigid2_0_0500_def.png
reading crop_gray_rigid2_0_0501_def.png
Jaccard:  0.9671098323246354


==> image/EM/eval/em_sg/psnr__em-sg_500-501_.txt <==
21.843

==> image/EM/eval/em_sg/ssim_CROP__em-sg_500-501_.txt <==
crop_gray_rigid2_0_0500_def.png
crop_gray_rigid2_0_0501_def.png
ssim_CROP__em-sg_500-501_.png
 0.88490


==> image/EM/eval/em_sift/jaccard_CROP__em-sift-rigid_500-501_100.txt <==
threshold: 100
reading crop_gray_rigid2_0_500.png
reading crop_gray_rigid2_0_501.png
Jaccard:  0.9276081431119362


==> image/EM/eval/em_sift/jaccard_CROP__em-sift-rigid_500-501_150.txt <==
threshold: 150
reading crop_gray_rigid2_0_500.png
reading crop_gray_rigid2_0_501.png
Jaccard:  0.9225060245713806


==> image/EM/eval/em_sift/psnr__em-sift-rigid_500-501_.txt <==
15.5516

==> image/EM/eval/em_sift/ssim_CROP__em-sift-rigid_500-501_.txt <==
crop_gray_rigid2_0_500.png
crop_gray_rigid2_0_501.png
ssim_CROP__em-sift-rigid_500-501_.png
 0.81254


==> image/EM/eval/em_surf_dist-NORM/jaccard_CROP__em-surf-dist-norm_500-501__100.txt <==
threshold: 100
reading crop_gray_warped2_3_0500.png
reading crop_gray_warped2_3_0501.png
Jaccard:  0.9745534130998824


==> image/EM/eval/em_surf_dist-NORM/jaccard_CROP__em-surf-dist-norm_500-501__150.txt <==
threshold: 150
reading crop_gray_warped2_3_0500.png
reading crop_gray_warped2_3_0501.png
Jaccard:  0.9761642655434835


==> image/EM/eval/em_surf_dist-NORM/psnr__em-surf-dist-norm_500-501_.txt <==
22.3554

==> image/EM/eval/em_surf_dist-NORM/ssim_CROP__em-surf-dist-norm_500-501_.txt <==
crop_gray_warped2_3_0500.png
crop_gray_warped2_3_0501.png
ssim_CROP__em-surf-dist-norm_500-501_.png
 0.88543


==> image/EM/eval/em_surf_rigid/jaccard_CROP__em-surf-rigid_500-501__100.txt <==
threshold: 100
reading crop_gray_rigid2_0_0500.png
reading crop_gray_rigid2_0_0501.png
Jaccard:  0.924928999536801


==> image/EM/eval/em_surf_rigid/jaccard_CROP__em-surf-rigid_500-501__150.txt <==
threshold: 150
reading crop_gray_rigid2_0_0500.png
reading crop_gray_rigid2_0_0501.png
Jaccard:  0.9254346345398599


==> image/EM/eval/em_surf_rigid/psnr__em-surf-rigid_500-501_.txt <==
16.4699

==> image/EM/eval/em_surf_rigid/ssim_CROP__em-surf-rigid_500-501_.txt <==
crop_gray_rigid2_0_0500.png
crop_gray_rigid2_0_0501.png
ssim_CROP__em-surf-rigid_500-501_.png
 0.77089


==> image/EM/input/global_0495.png.global.json <==
[
    [
        [
            -0.39061352450928283,
            0.9205547645145485,
            352.54406999605067
        ],
        [
            -0.9205547645145485,
            -0.39061352450928283,
            1733.3762167678735
        ]
    ],
    208.66639234634164,
    -232.0855341263351
]

==> image/EM/input/global_0496.png.global.json <==
[
    [
        [
            0.5972263396827625,
            -0.802072751805676,
            903.6348090921852
        ],
        [
            0.802072751805676,
            0.5972263396827625,
            -299.4743186163289
        ]
    ],
    -61.69496946925585,
    -229.32688453381144
]

==> image/EM/input/global_0497.png.global.json <==
[
    [
        [
            0.0736820199245931,
            -0.9972817856252223,
            1442.6998242754719
        ],
        [
            0.9972817856252223,
            0.0736820199245931,
            -53.2228541623615
        ]
    ],
    -52.09410034996688,
    -20.851872242802216
]

==> image/EM/input/global_0498.png.global.json <==
[
    [
        [
            0.8139617815165219,
            0.5809184264855521,
            -296.1601560015555
        ],
        [
            -0.5809184264855521,
            0.8139617815165219,
            575.2174837267727
        ]
    ],
    100.92240031374138,
    -124.29856364320563
]

==> image/EM/input/global_0499.png.global.json <==
[
    [
        [
            0.5026490578720573,
            0.864490557854933,
            -275.3547117952427
        ],
        [
            -0.864490557854933,
            0.5026490578720573,
            1021.3811249871568
        ]
    ],
    14.945597432063039,
    79.90148269610035
]

==> image/EM/input/global_0500.png.global.json <==
[
    [
        [
            -0.6170873445947535,
            0.786894662036156,
            622.644511918948
        ],
        [
            -0.786894662036156,
            -0.6170873445947535,
            1802.986504973182
        ]
    ],
    -122.68612915687189,
    -82.62602110454702
]

==> image/EM/input/global_0501.png.global.json <==
[
    [
        [
            0.2849377418137234,
            0.9585460256503575,
            -182.61282559806057
        ],
        [
            -0.9585460256503575,
            0.2849377418137234,
            1255.2062128774755
        ]
    ],
    -124.24777079051808,
    152.06793965745214
]

==> image/EM/input/global_0502.png.global.json <==
[
    [
        [
            -0.6663875063082577,
            0.7456055870473757,
            690.5864394456615
        ],
        [
            -0.7456055870473757,
            -0.6663875063082577,
            1808.994820016725
        ]
    ],
    120.05644974992703,
    109.5361560172824
]

==> image/EM/input/global_0503.png.global.json <==
[
    [
        [
            0.3654061558403304,
            -0.930848183794754,
            1174.0815209658176
        ],
        [
            0.930848183794754,
            0.3654061558403304,
            -222.1907547263133
        ]
    ],
    -88.21884730742468,
    94.60987754780712
]

==> image/EM/input/global_0504.png.global.json <==
[
    [
        [
            -0.8884129763797375,
            0.4590450777430208,
            1072.0259239775376
        ],
        [
            -0.4590450777430208,
            -0.8884129763797375,
            1760.5935405920688
        ]
    ],
    -57.24474568832849,
    -49.49392773934986
]

==> image/EM/input/global_0505.png.global.json <==
[
    [
        [
            0.3922002177696751,
            0.9198798775826219,
            -234.06007151422267
        ],
        [
            -0.9198798775826219,
            0.3922002177696751,
            1145.75974485971
        ]
    ],
    -28.37561623554774,
    21.67373933577852
]

==> image/EM/input/global_0506.png.global.json <==
[
    [
        [
            0.5096207491906842,
            0.8603991469046943,
            -277.5149220715339
        ],
        [
            -0.8603991469046943,
            0.5096207491906842,
            1013.0837982855076
        ]
    ],
    67.66003941475361,
    -186.7434933435384
]

==> image/EM/input/global_0507.png.global.json <==
[
    [
        [
            0.18383891721450915,
            0.9829563838326688,
            -125.09647578538352
        ],
        [
            -0.9829563838326688,
            0.18383891721450915,
            1349.3380999636197
        ]
    ],
    222.7699567271914,
    -244.07133547343324
]

==> image/EM/stat/em_distort_jaccard.csv <==
  0.9116618266774383
  0.9492081121304338
  0.8996624147932345
  0.8745224486645714
  0.8951214746303654
  0.9009826250496057
  0.8871765633841459
  0.9231329690346084
  0.9162575725924379
  0.9318523817208757
  0.9103731950811945
  0.9152406474434559
  0.9738069116840373
  0.9292009007101087
  0.9592920431848377
  0.9435081121266454
  0.9172252962386087
  0.9214743728047086
  0.9568163283299169
  0.8984668468376591
  0.9295415521978022
  0.9403014001886443
  0.931121539868529
  0.9262320368132857
  0.9270877072710914
  0.9091197348339118
  0.8984740008739202
  0.8944220528349169
  0.9391787419204934
  0.9803357747060037
  0.933113574059436
  0.9488827254617969
  0.9704171663525784
  0.9445430721109138
  0.9183946153139536
  0.9251194701920303
  0.9450748481555427
  0.9517148071500525
  0.976389220128786
  0.9611385939935703
  0.9709886954046671
  0.9426584630354274
  0.9190940795482853
  0.9766158955418701
  0.9560659519609174
  0.928343842791846
  0.9273801439064733
  0.9376351475937442
  0.9665320939069073
  0.9270724637681159
  0.9498994813152274
  0.9548207191392503
  0.9649161406062248
  0.9620506921212788
  0.9433385851780961
  0.9758330049198459
  0.9211085477130301
  0.9373673570391994
  0.9713113705557782
  0.957358223922214
  0.9772680720320901
  0.9223261739929988
  0.9226979651066918
  0.9468961050976038
  0.9671680008166529
  0.9676264803148937
  0.9496451220024359
  0.9588239263182754
  0.9489690938988911
  0.9442533967162267
  0.9419498509115156
  0.9692849266265162
  0.9519520784538393
  0.9431350291738746
  0.9513659271225086
  0.9563095318516517
  0.9684686403983087
  0.9737817819182939
  0.9547194496613138
  0.9308576066673919
  0.9496897492121793
  0.9828474447775595
  0.9812566963421299
  0.9605095975918615
  0.9207452059398038
  0.9274968279862243
  0.9602255468612964
  0.936876443857734
  0.9675130999025822
  0.950985678681063
  0.960916115025223
  0.9740875755886264
  0.931004484835176
  0.9082692179589662
  0.9162805079327938
  0.9375227872035544
  0.949831008366471
  0.9573137563123472
  0.9285540470236796
  0.9720400075163567
  0.9534883720930233
  0.9376795140095063
  0.9373186623004225
  0.9669132846413561
  0.9463417961090556
  0.9165605847292593
  0.9439160239931448
  0.9282767174606389
  0.9446029340805391
  0.9552638162720978
  0.9346017795777074
  0.973199250833362
  0.965143322906487
  0.9601855070497766
  0.9310616077256523
  0.9583960219303838
  0.959620616878989
  0.9503252711993246
  0.9807891827536355
  0.9480681398394735
  0.963189819976008
  0.9789296447068352
  0.9750252978341652
  0.9522803020714677
  0.9805455826018243
  0.9537518275317124
  0.9565068348216175
  0.9747404161915133
  0.9741052857296022
  0.956018263135115
  0.9493805264998167
  0.9552859091696196
  0.9860625978629317
  0.9565865095689122
  0.9769136419776829
  0.9532794326000458
  0.9483255166813978
  0.9783633806309291
  0.9403314499041469
  0.9497391488013518
  0.9811277231952157
  0.9734900269175576
  0.9592054533336708
  0.9457370501265188
  0.9757331707358383
  0.9618358850446006
  0.9463685706901008
  0.9580301526062023
  0.9763752538930264
  0.9833225910409281
  0.9880412563905333
  0.9667505618734165
  0.9706622385373687
  0.98553764534391
  0.971640127053577
  0.9763996256986537
  0.9795842644516591
  0.9723051814212523
  0.9590505867866208
  0.9584206453771671
  0.9484152113051593
  0.9616927944469889
  0.9830866269901826
  0.967080294725718
  0.9717932793984356
  0.9738498464223971
  0.9515083835989488
  0.9727015778488003
  0.9616251692884675
  0.9537617164129495
  0.9624132662007465
  0.9688939080243428
  0.9612058212058212
  0.9663808447933037
  0.9835984744727028
  0.9642876524192976
  0.9593910741930651
  0.9608615205505083
  0.9625103096648422
  0.9702681012213779
  0.9865565770298477
  0.9702282610957365
  0.9569863093094212
  0.9787104801243355
  0.9778295895173151
  0.9890435992656613
  0.9797196702100597
  0.987792220836507
  0.9863903818126392
  0.9800988407616308
  0.9757356502158625
  0.980366557246593
  0.977155343663091
  0.9826688192303064
  0.9800592832120723
  0.9755026061057335
  0.9681403110249668
  0.9720200069330956
  0.9775190386420071
  0.9733331676751111
  0.9723272049115395
  0.9884687305215043
  0.9787859345571952
  0.9817841278260293
  0.9872961950879174
  0.9686436247936809
  0.9870738937556388
  0.9819972628872392
  0.9800598618699787
  0.9831895368282678
  0.9742441116681916
  0.9770623926161406
  0.9749759784367473
  0.986189397752055
  0.9662502857855465
  0.9541268462206777
  0.9552832531236115
  0.962730691929848
  0.9735769288841915
  0.9788971430496597
  0.9669152320712247
  0.9683026670813405
  0.9726634666486701
  0.9741647824525073
  0.950784227957258
  0.9730721948097877
  0.989015755565478
  0.9746725630012061
  0.9607689141628378
  0.9391381515630013
  0.9588776759701051
  0.971523499159835
  0.9527581270001685
  0.9843102465532685
  0.9841900625702735
  0.9518302310912808
  0.9853289243941661
  0.9858396773706571
  0.9855625758472215
  0.9806577987945101
  0.95762428810003
  0.9815870365781019
  0.9446370301309488
  0.968873355438628
  0.9713546999795208
  0.9600804245192981
  0.9581354195771631
  0.9671364093767382
  0.9806865298290101
  0.9611696885877541
  0.9854657489235864
  0.9655951655494617
  0.9670995156953716
  0.9713719566527211
  0.986252371754329
  0.9767642362054906
  0.970900911166538
  0.9625547512757783
  0.9766255158009136
  0.9537308364669929
  0.9314774983111819
  0.9532427786861192
  0.9762618817668887
  0.9718154069583352
  0.9632212023401251
  0.9712185565791585
  0.979081396779078
  0.951703583565675
  0.9507295685284493
  0.9685237898151042
  0.9656883236427971
  0.9700618853848763
  0.938161513459455
  0.9683420296478733
  0.9478008923427572
  0.9729591095228732
  0.9583952199485669
  0.9622595020327361
  0.9770092347664814
  0.9748464500797135
  0.9819411344649879
  0.9756495948763136
  0.9776065795190103
  0.966172279018962
  0.9356174269761082
  0.951308496157506
  0.9675147660154475
  0.9678227914382959
  0.9604413890115923
  0.9498800081696566
  0.9740849919311457
  0.9723662752068755
  0.9665018605292172
  0.9677502936502452
  0.9637703063330714
  0.9565590489044894
  0.9658092617071532
  0.9680458792805768
  0.946010137082964
  0.9568671767094877
  0.9515263644773359
  0.9554030284655115
  0.9711778194523611
  0.9770844837106571
  0.9621149349494389
  0.9570180224652931
  0.9831958299948051
  0.9537073429880748
  0.9420193899266966
  0.9756889807041449
  0.9533683699309675
  0.9506108420694027
  0.9761506276150628
  0.9691179921263264
  0.9601801077708206
  0.9835469209362377
  0.9642031036923236
  0.9565417426301125
  0.9594304334164094
  0.9497528231991557
  0.9546022990081031
  0.9653898444075185
  0.9480948594974908
  0.957722928912269
  0.9457822859843887
  0.9485500786911256
  0.9372681310349821
  0.9641373580725561
  0.955257443835322
  0.9394603291427398
  0.9599174899576594
  0.9448645906333435
  0.968688267651924
  0.9457078423440096
  0.9404064967426221
  0.9564327977523726
  0.9661207694413425
  0.9843769194321114
  0.9625023847928266
  0.9680398468766312
  0.9572128305158214
  0.9401340564308012
  0.9325826333891576
  0.9398236343731952
  0.9748825085897082
  0.9365522985248914
  0.9377717064453495
  0.9561507600158219
  0.95506529919575
  0.9626121396173637
  0.9746826559525585
  0.9698333019689537
  0.9499480384515459
  0.97080142172231
  0.9285230816683231
  0.9485162192806781
  0.9625245341248366
  0.9573521910300958
  0.9499069613759282
  0.9462069505526772
  0.925725556252632
  0.9378131498061119
  0.9657008261619419
  0.9078210497944306
  0.9134499306173126
  0.9410757453666398
  0.9359964600684328
  0.9485441400809179
  0.9522112540536688
  0.9360756492801532
  0.9578928539486629
  0.9610733131245088
  0.9245008623785687
  0.9164786845954567
  0.9636837376460018
  0.9729103948799653
  0.9464664752153827
  0.9668085528511007
  0.9262703802844944
  0.9590503835786854
  0.9198510817645406
  0.9090222280448927
  0.874144936259862
  0.9502898311805775
  0.9648428759386719
  0.9650005821295193
  0.9339017126165243
  0.9205366266933349
  0.939192560571204
  0.9031517601247463
  0.8997418452566814
  0.9197348746903524
  0.9157937671162267
  0.9494221856676169
  0.8813959342941657
  0.8670039754246477
  0.8493232574907136
  0.8443892084612133
  0.837079614456492
  0.8810146681141884
  0.8705979129453794
  0.9028628786725529
  0.9441085032967784
  0.941972298088178
  0.9285299075742603
  0.881804124937555
  0.8535752860369101
  0.8283635576832056
  0.8050796812749004
  0.8358045567403143
  0.866305050448273
  0.8711365196396085
  0.8893240513348649
  0.8935507383850386
  0.9151671980499817
  0.8819769749900754
  0.8683762127361513
  0.8720455675513349
  0.8953657538232408
  0.870832825562407
  0.9272144504383693
  0.8874289451179637
  0.8867518329711396
  0.9460041490717241
  0.8352285199982439
  0.8400025347677519
  0.8808720282038147
  0.8362755210312545
  0.8554333373625045
  0.8572089667355012
  0.8706496346736915
  0.8608039397844307
  0.8601409836724038
  0.8769814735677837
  0.9154625934590156
  0.885412238897029
  0.8802071661562212
  0.8312301455828185
  0.8724298689006585
  0.8779059198965886
  0.9406348084557983
  0.8847951331533782
  0.918844671872133
  0.9131463126813778
  0.9503524506414293
  0.8291126339493711
  0.9265765811948287
  0.9293390608920041
  0.868722349106006
  0.8042268397694279
  0.8346642459658927
  0.8209009178188306
  0.9240286846839624
  0.8664411857077283
  0.925730505432122
  0.9005231517822753
  0.8836078958743576
  0.9400416207614151
  0.8302573602811788
  0.8570733757372281
  0.8591354243472671
  0.8881655664241315
  0.8739866030698541
  0.8499008607618559
  0.8848388117217382
  0.888103107365018
  0.8970817908375752
  0.8599049157972409
  0.7961192655581433
  0.9421089851883865
  0.824171552441668
  0.9086491416410948
  0.9070872288973094
  0.925214434593847
  0.8726048607204132
  0.8843141841317366
  0.9000744587602145
  0.8144804783041942
  0.8275154473328215
  0.9152917017241133
  0.9027571880458902
  0.9315634076670107
  0.9131054198927934
  0.9032319238409497
  0.8251144841081111
  0.8379565239200522
  0.9491118462538441
  0.8281779429445841
  0.9457911722598336
  0.8147022866198778
  0.8776152685774251
  0.8764043891843307
  0.8303941435273929
  0.8718054102525781
  0.8972925557136083
  0.8481651714844759
  0.8839710327811732
  0.8600378100000932
  0.7998050400750957
  0.9098030739673391
  0.8394872509405044
  0.7834786723450281
  0.799271057698024
  0.8069644314220014
  0.8854029673359246
  0.9183341914650057
  0.8013979875021239
  0.8045184360717077
  0.896662697839397
  0.8096261199091267
  0.8831958122615562
  0.8009501388556043
  0.7712261207585891
  0.8450288584607211
  0.897814451382694
  0.8731712081257935
  0.7830773821821271
  0.8450517391140149
  0.8399624060150376
  0.7911473292198601
  0.8434302689774302
  0.8893950481470533
  0.8272593791766278
  0.8119178978866655
  0.9558767343655741
  0.8969937032242995
  0.9402017506298483
  0.8650527610755344
  0.885230755905436
  0.9201740156319127
  0.9034211219640714
  0.9205521639459521
  0.8878844610858518
  0.9477981321120733
  0.8374673019431988
  0.9560970553685478
  0.9410751189149653
  0.9676241977005313
  0.9094234141709702
  0.869589861555248
  0.909175081739533
  0.8303043418941742
  0.8596620521564887
  0.9357529767105165
  0.9151719877237036
  0.8930533596837945
  0.8505014915785427
  0.7988772535895499
  0.875988909695307
  0.901269650525984
  0.8876144540517225
  0.8046923984804337
  0.9498993306585676
  0.8889233115676088
  0.8735353535353535
  0.8787137331664486
  0.9639873622409633
  0.9028812919202398
  0.8465486178092413
  0.8684553891390242
  0.9684063451119481
  0.9315125348853851
  0.886291513347552
  0.9274590183676713
  0.9032457510725562
  0.8934108894021431
  0.9218080703945172
  0.9403131877763279
  0.9386526011083427
  0.9392504028391029
  0.8780071453224256
  0.8772806437492433
  0.9301982734452791
  0.924939397575903
  0.8703287717799246
  0.9375734936458988
  0.903253321465988
  0.9153644985062681
  0.948688679111229
  0.9396817990948537
  0.9058251175977834
  0.945331791034206
  0.9236448967263772
  0.9087924333683299
  0.9312246408725883
  0.9612719903456433
  0.9575039828019731
  0.873787979636259
  0.9210934931131489
  0.9413440900007402
  0.9312667965755765
  0.9202979101823032
  0.8908312182741117
  0.9277381605412324
  0.9070628397796123
  0.9262311108628251
  0.96136683171343
  0.8831594043836551
  0.920944602373845
  0.9792852066886787
  0.9203231232084903
  0.9102727217243112
  0.9463640907540886
  0.9139168722192766
  0.938560760353021
  0.9378180869111314
  0.9738265581384439
  0.962668386689621
  0.9295868051952739
  0.9589137790488508
  0.9568169930181256
  0.9435876277563761
  0.9243218255926109
  0.9741178079693626
  0.9843775627357717
  0.9638119895539764
  0.965990881840863
  0.9774852445288829
  0.9462295515092802
  0.9616643332553076
  0.9575648854287254
  0.9678340142365262
  0.9257702656447008
  0.9844426843891453
  0.9837911566457582
  0.9747998229413647
  0.9555430819169952
  0.9629380671575667
  0.9752826094564799
  0.9734960198355735
  0.943886690809738
  0.9846966958473824
  0.947839829132702
  0.9654852349685448
  0.9829234619035292
  0.9555138781491245
  0.9685047541217522
  0.9727879973004309
  0.9820062469861984
  0.9821188274897986
  0.9675727229375298
  0.9776165658364543
  0.9528735829464416
  0.9587274068132124
  0.9459292122309377
  0.9655194657194339
  0.9797126906554897
  0.9824531759751485
  0.9859832092781721
  0.9679314115817713
  0.957730594248603
  0.9896504979231477
  0.9777224825624997
  0.9685108036350293
  0.959989650265212
  0.9753587242255661
  0.9676615626430379
  0.9783492495997431
  0.9638170478527924
  0.9583451232583066
  0.9512150471714179
  0.9749821362097958
  0.9742251766392463
  0.9371941203723203
  0.9679358717434869
  0.9911994193431319
  0.9872776168804303
  0.9929040315645271
  0.9784144695248023
  0.9887810094097519
  0.9916869849894373
  0.9892463428554263
  0.9937318795314634
  0.967681194297029
  0.963425843937899
  0.9642481908901032
  0.9799861827521754
  0.9937400180691681
  0.9804728212515358
  0.9751380047847295
  0.9599854477331081
  0.9896721062490508
  0.9517930186453863
  0.9627012303618563
  0.9933157184858039
  0.9906579808992491
  0.9790995292648771
  0.9814750604671617
  0.9902185931785319
  0.9790871059758998
  0.9767542244848731
  0.987635813912243
  0.9879060255261132
  0.9850783334876713
  0.988489354340543
  0.9853430850394626
  0.9674851056901065
  0.9886464958687511
  0.9858836338775906
  0.9949082127235573
  0.9893398072932855
  0.9766490361864559
  0.9851713652788423
  0.9846722292428591
  0.9892014884095137
  0.9941531045332369
  0.9900532978852774
  0.9866074034540557
  0.9866900248180358
  0.990058607197434
  0.990155992880411
  0.9953778143485069
  0.9894804484892489
  0.9955926176345379
  0.9914175260956416
  0.9939146124481051
  0.9957958810489005
  0.9832794583288552
  0.985142233665756
  0.9852479468579077
  0.9895678647214305
  0.993167874491324
  0.9953782837418477
  0.9953450323480802
  0.9922014824657932
  0.9891848712366414
  0.9975135305379891
  0.9943305785123967
  0.9897347807595271
  0.9953637468224249
  0.9975615521467049
  0.9940800928612884
  0.9838167349019221
  0.9889810109654988
  0.9960471199854303
  0.9934122486741892
  0.9958195846875233
  0.9956196356032713
  0.9910229317660266
  0.995897924126084
  0.9919913366438553
  0.9979755916549847
  0.996673564109117
  0.9951075029288979
  0.9884054521052826
  0.9976194196153245
  0.9957277960526316
  0.9947887938486363
  0.9879538291514879
  0.9980350491442823
  0.9946601045832052
  0.9986217451586228
  0.9957452220936626
  0.995680106335844
  0.9977681415565466
  0.9964607438186193
  0.9969474919379323
  0.9957956876118114
  0.9959876189384386
  0.992719952963465
  0.9948754802961196
  0.993891192217289
  0.9908190679641732
  0.9916024992658814
  0.9952868685219947
  0.9957395406539233
  0.9978089770738215
  0.9923770177883166
  0.9896204467437812
  0.9971757053604542
  0.9982219684766429
  0.9973096254264855
  0.9963525389429707
  0.9949422495374257
  0.9957237432126144
  0.9976421455249802
  0.9873685149590845
  0.9955945346219184
  0.995145710143511
  0.9979892925742777
  0.9951986815750935
  0.9948105969645045
  0.9968424697997514
  0.9940408209880571
  0.9925174836574671
  0.9977308067471767
  0.9972783778151013
  0.9976783159615777
  0.9951689640564408
  0.997649052898347
  0.9938456020509225
  0.9931537813038361
  0.997668570124275
  0.9961382238278937
  0.9946459518421106
  0.9992209264856442
  0.9990784763054239
  0.9984014875952175
  0.9975506378122835
  0.9913451826268287
  0.9938571177841542
  0.9984699685425532
  0.9990656112289864
  0.9983650737347668
  0.9964620627394207
  0.9961644682521282
  0.9964934547200052
  0.998913839394679
  0.9984248186709865
  0.9983433600078151
  0.9992468837269892
  0.9991045845272206
  0.9983722832389936
  0.9992626810708641
  0.9990184179014507
  0.9973648467300513
  0.9976241329509163
  0.9992420784978485
  0.9990793659846099
  0.9955502685672758
  0.9969622021597605
  0.9984014252940889
  0.9961575994144913
  0.9982063657709366
  0.996514430907551
  0.99798196790678
  0.9962824371593589
  0.996975962360296
  0.9982350692552318
  0.9971253268060226
  0.9991202166873715
  0.9962956795112896
  0.9976390367595068
  0.9973669347137963
  0.9957788593576066
  0.9946707904114815
  0.9982604182295194
  0.996298053335604
  0.9978002943783494
  0.9983772241992882
  0.9993857668761568
  0.9979241987244587
  0.9994473880960895
  0.9991548254186255
  0.998573530248474
  0.9977017468348263
  0.9959844086239799
  0.9965466807507922
  0.9988470142133917
  0.9993466015162091
  0.9985591362935303
  0.9989119269854287
  0.9979816402212901
  0.9981928540749925
  0.9989540512271655
  0.9979318020843874
  0.9975351514121276
  0.9983516728293313
  0.9985784927162938
  0.9980083632551117
  0.9990123456790123
  0.9985676830452515
  0.998480046568786
  0.9992479257306442
  0.9992883713407731
  0.9991392165658378
  0.9991999321154522
  0.998440120425936
  0.9992151817825082
  0.9982540093119503
  0.9968079002448623
  0.9963530328792463
  0.9975560394103794
  0.9992430988423865
  0.9991946352183186
  0.9986334379144161
  0.9991508186512574
  0.999243472421131
  0.9989687136016565
  0.9985215824722695
  0.9989012764582323
  0.9993206823907128
  0.9986099549851701
  0.9988199922410449
  0.9994701911760543
  0.9992275462663388
  0.9984964958653636
  0.9985813252281601
  0.9993323973409184
  0.9995062567788516
  0.9982514368979195
  0.9993555081757234
  0.9987674792924358
  0.9972791319135152
  0.9983481647624677
  0.9989873909926403
  0.9978930255506038
  0.9980140994891665
  0.9966225109241927
  0.9967320923113057
  0.9990444841226461
  0.9993156259997328
  0.9992428475410765
  0.9988460230309508
  0.999112943730659
  0.9964578250965314
  0.9995636610454358
  0.9995716946748718
  0.9992888716494137
  0.9987068042303666
  0.9979001098404083
  0.9990513099995963
  0.997783859717109
  0.9986901946516281
  0.9967120789746527
  0.9979504476335336
  0.9987521856941523
  0.9985433680880597
  0.9992576394548491
  0.9982830196283906
  0.9993751864363053
  0.9979765244590629
  0.996814594072165
  0.9973577579609625
  0.9980536044585756
  0.9988562084922492
  0.998457250118828
  0.9984555268347172
  0.9991240392688755
  0.9992531318000331
  0.9984837853749808
  0.998713860072814
  0.9990280612039135
  0.9989472537844412
  0.9979285636563673
  0.999278720232099
  0.9987588602468579
  0.998477316855055
  0.9981268353991855
  0.998231443247054
  0.9976069712071098
  0.9991040113653333
  0.9990116344741895
  0.9995037961610767
  0.999132424329243
  0.9975382160729107
  0.9979772256561928
  0.9990400245237433
  0.9988798091646116
  0.9984728087424648
  0.9988631874289492
  0.9975852324264182
  0.9990228973113525
  0.9987495260300275
  0.9983506401855026
  0.9975337895016804
  0.9990772417183451
  0.9988031577293041
  0.9988715592632894
  0.9992867361125103
  0.9979210146737685
  0.9991084827263486
  0.9985769342406553
  0.9981640368642072
  0.9964456645560703
  0.9976785987764281
  0.9989599751683994
  0.9974402215254831
  0.9970496963159441
  0.998902579744527
  0.9987093443469283
  0.9992984097287184
  0.9986089214504312
  0.9986731998467525
  0.9971068144779993
  0.9991346208029109
  0.9991144351102327
  0.9974080543503634
  0.9981795920997519
  0.9994080671984666
  0.9994322208620579
  0.9992671101589807
  0.9990497243798042
  0.9990859084942054
  0.9991946070890684
  0.998304443084061
  0.9989234652323622
  0.9983078708180236
  0.9987281194279758
  0.9986115079828229
  0.9989935911886896
  0.9993680134287083
  0.9995852961307726
  0.9985682456182685
  0.9934542501135857
  0.9955206445115811
  0.998312144502989
  0.9973438185425613
  0.9913362601455895


==> image/EM/stat/em_distort_psnr.csv <==
14.4787
17.1318
13.5898
12.4686
13.3566
13.7721
13.2685
14.807
14.349
15.2639
13.9988
14.2436
20.3423
14.957
17.746
16.0156
14.1743
14.4421
17.4063
13.203
14.8125
15.6011
14.9595
14.6362
14.6954
13.6573
13.1237
12.9331
15.4747
21.382
15.1313
16.4823
18.9267
15.8888
14.1103
14.4955
16.0627
16.6648
20.278
17.6802
19.1457
15.8859
14.1788
20.703
17.2859
14.9957
14.9351
15.3817
18.4332
14.6101
16.352
16.8709
18.2178
17.8877
15.8628
20.2406
14.2909
15.2824
19.2558
17.1319
20.5279
14.4117
14.379
16.0936
18.5817
18.6725
16.439
17.3706
16.3591
15.9842
15.6912
18.7148
16.517
15.617
16.3206
16.9149
18.5355
19.6194
16.8661
14.9273
16.4935
22.2587
21.7969
17.7086
14.3025
14.7578
17.5972
15.3263
18.6832
16.5744
17.669
19.9073
14.8769
13.7807
14.1427
15.3289
16.5087
17.4534
14.7314
19.1771
16.6348
15.2422
15.4165
18.4663
16.0035
13.8619
15.7923
14.5237
15.8213
16.7426
14.9484
19.5212
18.0628
17.3532
14.7111
17.1547
17.2746
16.2073
21.065
15.9789
17.6262
20.6507
19.6394
16.521
21.0236
16.5427
16.8761
19.6995
19.4898
16.8373
16.197
16.7712
23.221
16.8176
19.9315
16.4431
15.8773
20.2487
14.4792
17.6138
18.7986
19.175
17.0448
15.7023
19.6192
17.2453
15.5958
16.7986
19.5858
21.2896
23.2775
17.6552
18.1579
22.1906
18.3431
19.3521
20.2144
18.5303
16.6546
16.5868
15.6398
17.0733
20.7114
17.6227
18.4202
18.7899
15.8616
18.4615
16.7161
15.8934
16.7957
17.1663
17.4905
16.9169
20.9748
17.0892
16.4706
16.6048
16.7933
17.9631
22.3467
18.092
16.4313
19.8519
19.6368
23.633
20.0882
18.3097
19.1623
20.1172
18.9838
17.0249
21.8845
15.2699
19.9465
18.7403
15.3744
20.0046
16.2107
18.3021
17.8719
22.7032
19.2838
19.8672
21.3216
17.059
21.7188
20.4343
19.5124
20.398
18.1416
18.7267
18.5634
21.2113
16.8302
15.4072
15.5107
16.3247
18.0809
19.2961
17.2272
17.4686
18.2363
18.79
15.2809
18.3069
23.4807
18.7271
16.5631
14.4523
16.0847
17.8736
15.3971
21.4081
21.0332
15.3944
21.6116
19.6827
23.0474
18.7813
16.1762
20.6081
14.788
17.7747
18.0602
16.3897
16.3408
17.4174
20.4258
16.6418
21.8909
17.1113
17.3747
18.0463
21.9085
19.0745
17.8014
16.5486
19.1196
15.4159
13.6121
15.7651
19.0278
18.2055
16.7662
18.3141
20.3102
15.5347
15.4745
17.7264
17.2272
17.6863
14.0114
17.4463
14.9594
18.2912
16.0753
16.762
19.5179
18.542
20.4807
18.821
18.2791
16.7246
13.8975
15.2961
17.3052
17.3467
16.3228
14.9934
18.4169
18.114
17.1732
16.905
16.7343
15.9815
17.1718
17.5208
14.8416
15.627
15.5982
16.0817
18.5612
19.319
16.7053
15.8443
21.1355
15.8549
15.0063
19.3243
16.039
15.6211
19.0975
17.7836
16.6081
21.1492
17.6943
16.5486
16.7772
15.7186
15.6456
17.1518
15.0479
16.0352
14.4957
15.0732
14.3059
17.2087
15.8934
14.3554
15.6464
15.1962
18.1416
15.5604
14.6957
16.3099
18.0419
19.5661
16.6506
17.9129
16.3816
14.6787
14.0901
14.6216
19.3208
14.3047
14.3951
16.221
16.067
16.2818
17.1552
18.1577
15.4961
18.2655
14.0318
15.7982
17.5097
17.3078
16.5315
15.6395
14.0308
15.0085
18.2383
12.9202
13.4347
15.6219
15.1386
16.173
16.5613
15.8117
17.6309
18.0085
14.5301
14.3175
18.1994
19.8924
15.7283
18.188
14.5043
17.6089
14.1385
13.9062
11.8549
16.1373
18.0459
18.3931
14.696
13.7659
15.3558
13.1054
13.1518
14.3312
13.7773
16.5734
12.6406
12.1251
11.5251
11.6668
11.5416
12.8827
12.3565
13.6762
16.7088
16.7174
15.6743
13.1499
11.9748
10.8197
10.1115
11.0143
12.035
12.0266
12.9197
14.1348
14.6201
13.0462
12.6957
12.6817
13.5508
12.5984
15.5307
13.5983
13.5258
16.995
11.268
11.3319
12.7763
11.8855
12.4701
12.637
13.2451
12.6191
12.3549
12.9608
14.6075
13.0218
13.1649
11.7826
13.1816
12.7666
16.1824
12.7569
14.834
14.8097
17.8234
11.6874
15.5145
15.749
12.9338
10.717
11.559
11.3411
15.4826
12.7879
15.5669
13.6255
12.6914
16.1808
11.3811
12.1991
12.2379
13.7172
12.7464
11.8243
13.1108
13.1412
13.7947
12.1638
10.1738
16.3962
11.2021
13.8673
13.7175
14.8715
12.491
13.0519
13.7288
10.8487
11.2174
14.5343
13.7919
15.5814
14.305
13.6911
10.7804
11.2963
17.3486
10.9112
16.144
10.4572
12.5853
12.4181
10.9873
12.5372
13.9674
11.6466
12.6483
11.737
10.242
13.8757
11.3256
10.3932
10.4039
10.3996
12.7936
14.507
10.6159
10.5831
13.5376
10.8027
13.2448
10.393
9.59483
11.3652
13.3932
12.4593
10.1155
11.9432
11.7282
10.2832
11.3263
13.0305
11.3127
10.9736
18.0504
13.6078
16.4437
12.3382
12.8893
14.6341
13.851
15.0231
13.4245
17.2284
11.2812
17.3656
15.9116
19.2446
13.8879
12.2658
14.149
11.5933
12.2596
15.881
14.4456
13.2394
11.7547
10.5262
12.8941
13.9879
13.4191
10.5703
16.7219
12.9091
12.4634
12.598
18.8792
14.3188
11.8762
12.1267
19.4511
15.3173
12.8057
15.2207
14.0219
13.6324
15.4265
16.171
16.0229
16.4487
12.7565
12.7204
15.6134
15.2902
12.5855
15.8166
13.7725
14.5087
16.7787
15.9893
14.0788
16.4479
14.8794
13.8461
15.0938
18.234
17.8428
12.5763
14.9527
16.444
15.5611
14.7986
13.1707
15.0722
14.0205
15.2212
18.3728
13.3567
15.4975
20.8149
14.622
14.2722
16.4274
14.3005
15.9097
15.8229
20.0195
18.3821
15.0314
17.393
17.4991
16.3916
14.9372
20.2202
22.0333
18.0091
18.543
20.4957
16.1222
17.5009
16.7966
19.1369
15.1223
22.1669
21.7966
19.6365
16.8194
17.6188
19.7844
19.2164
15.8426
22.2083
16.0176
17.8219
21.464
16.9204
18.633
19.3625
21.1386
21.817
18.4818
20.1797
16.6454
17.1516
16.0689
18.3356
20.6319
20.7635
21.9266
18.2971
16.9548
23.2073
19.9862
19.0206
17.9296
19.7478
18.1299
19.6605
17.3197
16.8628
16.4862
18.895
18.7817
15.5316
18.4945
24.5498
22.5367
24.5561
19.4798
23.6842
24.9152
23.3133
26.2681
18.3299
17.8287
17.8866
20.3379
26.7905
20.2855
19.2938
17.3811
23.4886
16.4751
17.4697
25.8794
24.7611
20.3974
20.3181
23.4705
19.9598
19.4554
23.1309
22.9462
21.9992
22.7937
21.5079
18.2086
23.1598
21.7752
26.7121
22.8106
19.0066
21.7977
21.4431
23.3361
26.0877
23.2489
21.9232
21.7681
22.7896
23.6952
27.6
23.3567
27.99
23.9494
25.4701
27.7423
21.1551
21.7267
21.3717
22.9935
24.6526
26.617
26.8133
24.3903
23.1313
28.6401
24.9915
22.3984
25.9007
29.5484
25.4227
20.7045
22.3335
27.7748
25.3017
27.6204
26.9336
23.5125
27.0823
24.2341
30.9896
28.8237
26.4471
22.0301
29.1883
27.0634
26.0792
21.9554
28.6909
25.2684
32.995
26.3816
26.2902
26.7918
27.6801
28.5459
26.6812
27.1687
24.2686
26.1062
25.5586
23.7658
23.776
26.9225
27.4856
29.628
23.8027
22.8049
29.045
30.2564
28.8829
28.0596
26
26.6567
29.9945
21.6894
25.4399
26.1584
29.8876
25.9207
25.8674
27.7862
24.7489
23.8047
26.8819
25.9347
27.7383
24.3688
28.2451
24.6527
24.0422
28.749
26.0744
24.6782
32.3094
33.7577
31.1787
26.6099
22.6656
23.9569
30.5685
32.1647
29.7602
26.1695
26.0668
26.9854
28.966
28.1369
29.5872
34.6678
32.7417
30.413
30.8285
33.3913
28.6054
28.6628
32.408
33.2468
25.0553
27.4185
30.3474
27.0407
27.5031
26.8964
28.7902
26.3283
27.3753
28.7996
27.9351
34.6663
26.4256
28.2427
27.4048
26.085
25.2216
30.0752
26.7882
28.0728
30.9947
35.8628
28.2244
30.5502
30.6383
29.9926
28.4032
26.6868
27.3019
30.294
34.8002
30.3997
31.6225
29.0692
28.3671
31.3692
28.8235
28.652
29.2622
30.6953
28.8941
32.9891
31.543
30.741
34.3305
29.0716
33.4676
32.1158
30.8923
34.0598
30.3985
27.6542
25.8685
27.6578
34.4248
34.8698
30.4218
33.1821
33.6862
33.6735
30.0434
31.4073
28.5642
30.1876
30.7114
33.5621
28.5335
31.6136
28.4981
34.2369
37.0057
29.7397
35.4197
31.5164
28.1468
30.6322
31.7536
29.0112
28.6859
27.3
26.54
31.8978
35.0413
34.2429
30.8174
32.5712
26.8625
37.7173
36.7052
33.1427
29.2704
29.7633
34.0831
29.6091
28.4241
24.7918
27.5953
32.0018
31.3495
29.3118
29.6306
34.2254
29.0193
26.8026
27.504
29.1335
31.1384
30.0483
30.2914
34.6147
29.2954
29.2512
31.2978
31.1988
33.6777
29.417
30.2376
29.9017
29.9656
28.9212
28.8838
27.8077
31.91
28.9808
35.5977
33.0021
27.5315
28.8603
31.5392
28.3159
27.126
29.7207
27.6118
31.6999
30.9673
29.8324
27.8007
32.998
30.455
24.2627
24.4088
28.3358
33.3884
31.4687
29.3864
26.4648
27.9092
32.4169
27.7
27.0033
26.3828
30.4303
34.3539
31.1748
31.6432
26.3587
32.856
32.9495
26.6972
29.3194
31.6783
29.8348
33.9886
26.2862
31.7745
34.495
30.4588
30.0329
29.3408
30.7422
31.1971
33.2454
35.479
33.4956
28.8824
24.1133
21.8262
21.7325
26.088
23.5838


==> image/EM/stat/em_distort_ssim.csv <==
 0.79679
 0.84064
 0.78558
 0.76287
 0.78918
 0.79392
 0.77935
 0.80939
 0.81266
 0.82467
 0.79533
 0.80705
 0.91230
 0.82757
 0.87291
 0.84241
 0.81257
 0.81674
 0.86594
 0.78900
 0.82509
 0.83740
 0.82953
 0.81930
 0.82129
 0.80558
 0.78594
 0.78241
 0.84123
 0.92165
 0.83528
 0.85462
 0.89900
 0.84909
 0.82104
 0.83062
 0.85311
 0.86613
 0.91096
 0.87709
 0.89713
 0.84936
 0.82110
 0.91866
 0.86913
 0.83151
 0.82965
 0.84214
 0.89044
 0.83472
 0.86177
 0.86539
 0.88581
 0.87824
 0.85067
 0.91060
 0.82680
 0.83953
 0.90196
 0.86927
 0.91721
 0.83570
 0.83693
 0.85616
 0.89262
 0.88968
 0.86698
 0.87902
 0.86104
 0.85415
 0.85467
 0.89799
 0.86885
 0.85734
 0.87084
 0.87744
 0.89930
 0.91145
 0.87310
 0.84548
 0.86606
 0.93609
 0.93386
 0.88211
 0.82974
 0.83568
 0.87908
 0.84597
 0.89375
 0.86470
 0.87858
 0.90527
 0.83365
 0.81199
 0.82224
 0.84308
 0.85754
 0.86834
 0.83510
 0.89812
 0.86153
 0.84494
 0.84430
 0.88994
 0.85938
 0.82556
 0.85121
 0.83890
 0.86195
 0.87277
 0.84790
 0.90736
 0.88772
 0.88268
 0.84723
 0.87618
 0.87881
 0.86980
 0.93050
 0.86912
 0.88661
 0.92296
 0.91312
 0.87669
 0.92982
 0.87831
 0.88609
 0.90976
 0.90928
 0.88179
 0.87785
 0.88796
 0.94967
 0.89048
 0.91965
 0.88203
 0.87891
 0.92148
 0.85887
 0.88237
 0.91921
 0.91414
 0.89260
 0.88194
 0.91945
 0.89523
 0.87756
 0.89306
 0.92373
 0.93678
 0.95404
 0.90096
 0.90664
 0.94289
 0.90567
 0.91404
 0.92325
 0.90579
 0.88392
 0.88507
 0.87394
 0.89004
 0.93664
 0.89989
 0.90900
 0.90872
 0.87858
 0.90841
 0.89284
 0.88300
 0.89332
 0.90125
 0.89985
 0.89644
 0.93448
 0.89793
 0.89502
 0.89614
 0.89487
 0.90548
 0.94702
 0.90549
 0.88831
 0.92479
 0.92147
 0.95663
 0.92489
 0.93110
 0.93599
 0.92875
 0.91313
 0.91150
 0.92582
 0.90524
 0.92633
 0.91430
 0.88906
 0.91617
 0.90016
 0.90898
 0.90621
 0.95382
 0.92294
 0.93095
 0.94776
 0.90047
 0.94670
 0.93192
 0.92453
 0.92960
 0.90652
 0.91911
 0.91083
 0.94745
 0.89139
 0.87555
 0.87714
 0.88696
 0.90872
 0.92037
 0.89465
 0.89413
 0.90347
 0.91128
 0.87344
 0.90780
 0.95580
 0.90833
 0.88496
 0.85992
 0.87775
 0.89891
 0.87217
 0.93640
 0.93783
 0.86915
 0.94494
 0.93372
 0.94421
 0.91791
 0.87474
 0.92730
 0.85864
 0.89499
 0.90308
 0.87862
 0.87597
 0.89162
 0.92545
 0.88263
 0.94487
 0.88820
 0.88998
 0.89990
 0.94605
 0.91467
 0.90265
 0.88517
 0.91424
 0.86727
 0.84260
 0.86777
 0.91210
 0.89694
 0.88097
 0.90197
 0.92518
 0.86648
 0.86584
 0.89586
 0.88387
 0.89365
 0.84298
 0.89531
 0.86306
 0.90901
 0.87746
 0.88401
 0.92020
 0.91164
 0.93023
 0.91604
 0.91407
 0.89098
 0.85329
 0.86949
 0.89638
 0.89864
 0.88518
 0.87070
 0.91101
 0.90674
 0.89690
 0.89255
 0.88278
 0.87739
 0.89514
 0.89840
 0.86441
 0.87064
 0.86958
 0.87598
 0.90662
 0.91570
 0.88615
 0.87679
 0.93779
 0.87222
 0.86258
 0.91736
 0.87232
 0.86991
 0.91356
 0.89660
 0.87846
 0.93799
 0.88961
 0.87707
 0.87343
 0.86058
 0.86574
 0.88260
 0.85495
 0.86545
 0.84480
 0.85336
 0.84293
 0.88280
 0.86982
 0.84867
 0.86720
 0.85472
 0.89341
 0.86376
 0.85087
 0.86974
 0.89589
 0.93580
 0.87742
 0.89028
 0.87463
 0.84824
 0.84083
 0.84861
 0.91291
 0.84102
 0.84409
 0.87160
 0.86932
 0.88186
 0.89853
 0.89793
 0.85775
 0.90005
 0.82916
 0.85450
 0.87904
 0.86906
 0.85666
 0.84604
 0.82296
 0.83828
 0.88785
 0.79939
 0.80287
 0.83966
 0.82646
 0.84441
 0.85826
 0.83588
 0.86650
 0.87561
 0.80970
 0.80135
 0.87867
 0.90479
 0.84293
 0.89120
 0.81543
 0.87448
 0.80370
 0.79048
 0.75281
 0.84542
 0.87633
 0.88402
 0.81489
 0.79686
 0.82230
 0.76721
 0.76519
 0.78354
 0.77571
 0.84434
 0.72369
 0.70662
 0.68637
 0.68190
 0.67805
 0.72734
 0.71664
 0.75314
 0.82076
 0.81745
 0.78432
 0.71618
 0.68593
 0.66371
 0.64761
 0.68004
 0.70645
 0.71015
 0.72846
 0.74822
 0.77162
 0.73640
 0.72549
 0.72241
 0.75875
 0.71628
 0.80615
 0.73982
 0.74205
 0.83846
 0.68361
 0.68569
 0.73721
 0.68255
 0.70130
 0.70597
 0.71965
 0.71171
 0.72413
 0.74284
 0.77879
 0.74492
 0.75068
 0.69366
 0.73825
 0.74092
 0.82208
 0.74441
 0.78803
 0.78053
 0.83995
 0.68912
 0.79804
 0.80601
 0.73851
 0.66583
 0.69636
 0.68049
 0.79327
 0.72674
 0.80878
 0.76053
 0.74147
 0.82079
 0.68981
 0.71848
 0.71549
 0.74676
 0.72077
 0.70574
 0.74397
 0.74815
 0.75453
 0.71372
 0.65467
 0.82214
 0.68340
 0.77107
 0.77500
 0.79381
 0.72536
 0.74748
 0.76467
 0.67164
 0.69310
 0.78806
 0.76930
 0.81268
 0.78312
 0.77091
 0.69299
 0.69780
 0.85021
 0.70288
 0.83671
 0.68255
 0.74401
 0.74136
 0.70148
 0.73683
 0.76574
 0.71985
 0.75250
 0.72583
 0.67829
 0.77175
 0.69559
 0.66553
 0.67119
 0.68208
 0.76092
 0.78939
 0.68203
 0.68195
 0.76890
 0.68901
 0.75109
 0.68197
 0.64737
 0.70917
 0.76056
 0.73227
 0.64592
 0.70959
 0.70517
 0.65313
 0.70057
 0.75243
 0.69418
 0.69150
 0.85396
 0.76855
 0.82794
 0.74777
 0.75356
 0.79637
 0.77882
 0.79819
 0.75592
 0.83559
 0.72228
 0.84906
 0.82985
 0.89171
 0.79284
 0.75161
 0.78525
 0.71462
 0.73187
 0.82068
 0.79470
 0.76733
 0.73263
 0.69416
 0.76329
 0.77911
 0.76513
 0.69863
 0.84264
 0.77151
 0.75906
 0.76274
 0.87357
 0.77108
 0.73313
 0.74592
 0.88462
 0.81219
 0.76057
 0.79708
 0.77558
 0.76586
 0.79369
 0.82235
 0.81406
 0.82181
 0.76112
 0.75806
 0.80263
 0.79956
 0.75121
 0.82354
 0.78506
 0.80102
 0.84434
 0.82762
 0.79388
 0.84547
 0.81700
 0.79856
 0.82025
 0.87332
 0.86533
 0.77004
 0.82364
 0.84791
 0.83303
 0.82472
 0.80171
 0.83536
 0.81455
 0.82964
 0.88153
 0.80179
 0.83547
 0.91010
 0.83783
 0.82525
 0.87338
 0.83942
 0.86091
 0.85558
 0.90529
 0.88703
 0.84674
 0.87641
 0.87124
 0.85485
 0.83362
 0.90879
 0.92641
 0.88045
 0.88978
 0.91319
 0.86610
 0.88763
 0.87660
 0.89258
 0.84962
 0.92820
 0.93297
 0.91385
 0.88122
 0.88988
 0.91088
 0.91188
 0.87114
 0.93500
 0.87762
 0.89986
 0.93058
 0.88796
 0.90502
 0.91568
 0.92350
 0.93220
 0.90542
 0.92553
 0.89100
 0.89855
 0.88144
 0.91168
 0.93189
 0.93336
 0.94487
 0.91493
 0.90098
 0.94841
 0.92233
 0.91280
 0.90066
 0.92242
 0.91424
 0.92624
 0.90971
 0.90657
 0.90135
 0.91232
 0.91314
 0.88877
 0.91703
 0.95742
 0.94514
 0.95573
 0.92125
 0.95285
 0.96174
 0.95334
 0.96801
 0.92120
 0.91598
 0.91723
 0.93572
 0.96987
 0.93396
 0.92801
 0.91323
 0.95551
 0.90403
 0.91263
 0.96650
 0.96372
 0.93621
 0.93323
 0.95948
 0.93229
 0.92313
 0.95125
 0.95285
 0.94669
 0.95266
 0.94742
 0.92714
 0.95111
 0.95053
 0.97269
 0.95514
 0.93010
 0.94870
 0.94916
 0.95795
 0.96940
 0.95918
 0.95268
 0.95317
 0.95396
 0.95808
 0.97554
 0.96001
 0.97599
 0.96296
 0.96907
 0.97693
 0.95389
 0.95690
 0.95771
 0.96344
 0.96991
 0.97775
 0.97587
 0.96638
 0.96317
 0.98219
 0.97211
 0.96324
 0.97506
 0.98541
 0.97096
 0.95592
 0.96191
 0.97583
 0.96931
 0.97646
 0.97709
 0.96590
 0.97791
 0.96815
 0.98479
 0.97987
 0.97621
 0.96485
 0.98541
 0.97881
 0.97555
 0.96458
 0.98472
 0.97202
 0.98937
 0.97635
 0.97581
 0.97867
 0.98077
 0.97904
 0.97445
 0.97597
 0.96987
 0.97535
 0.97241
 0.96695
 0.96831
 0.97655
 0.97896
 0.98457
 0.96847
 0.96586
 0.98241
 0.98549
 0.98256
 0.98019
 0.97589
 0.97786
 0.98192
 0.96593
 0.97737
 0.97688
 0.98559
 0.97781
 0.97612
 0.98055
 0.97338
 0.97155
 0.98052
 0.97813
 0.98150
 0.97562
 0.97977
 0.97170
 0.97334
 0.98395
 0.97842
 0.97548
 0.99022
 0.98921
 0.98660
 0.98069
 0.97063
 0.97400
 0.98586
 0.98908
 0.98448
 0.97911
 0.98103
 0.98152
 0.98526
 0.98477
 0.98538
 0.99132
 0.98960
 0.98561
 0.98819
 0.98897
 0.98428
 0.98421
 0.98974
 0.98844
 0.97848
 0.98156
 0.98731
 0.98058
 0.98251
 0.98084
 0.98427
 0.97946
 0.98143
 0.98343
 0.98063
 0.99017
 0.97921
 0.98285
 0.98173
 0.98035
 0.97832
 0.98603
 0.98210
 0.98472
 0.98623
 0.99330
 0.98520
 0.99003
 0.98828
 0.98646
 0.98372
 0.98090
 0.98223
 0.98782
 0.99031
 0.98647
 0.98675
 0.98582
 0.98439
 0.98874
 0.98427
 0.98487
 0.98757
 0.98674
 0.98474
 0.99090
 0.98812
 0.98764
 0.99143
 0.98866
 0.98934
 0.98918
 0.98804
 0.98974
 0.98632
 0.98368
 0.98244
 0.98465
 0.99221
 0.99192
 0.98782
 0.98941
 0.99078
 0.99069
 0.98698
 0.98952
 0.98828
 0.98664
 0.98666
 0.99115
 0.98818
 0.98908
 0.98615
 0.99054
 0.99223
 0.98660
 0.99030
 0.98699
 0.98383
 0.98731
 0.99120
 0.98603
 0.98632
 0.98315
 0.98260
 0.98817
 0.98978
 0.98980
 0.98798
 0.99004
 0.98396
 0.99328
 0.99181
 0.98953
 0.98662
 0.98652
 0.99084
 0.98724
 0.98724
 0.98168
 0.98513
 0.98893
 0.98775
 0.98884
 0.98623
 0.99078
 0.98599
 0.98406
 0.98450
 0.98561
 0.98867
 0.98797
 0.98824
 0.99062
 0.98992
 0.98633
 0.98801
 0.98916
 0.99064
 0.98680
 0.99099
 0.98690
 0.98755
 0.98682
 0.98667
 0.98497
 0.98907
 0.98736
 0.99248
 0.98925
 0.98466
 0.98619
 0.98894
 0.98785
 0.98473
 0.98748
 0.98477
 0.98883
 0.98849
 0.98601
 0.98443
 0.99240
 0.98796
 0.98466
 0.98704
 0.98563
 0.98982
 0.98940
 0.98738
 0.98320
 0.98437
 0.98911
 0.98578
 0.98475
 0.98792
 0.98912
 0.99107
 0.98810
 0.98850
 0.98389
 0.98929
 0.99006
 0.98545
 0.98696
 0.99131
 0.99215
 0.98908
 0.98662
 0.99073
 0.99144
 0.98860
 0.98839
 0.98637
 0.98983
 0.98899
 0.98999
 0.99136
 0.99167
 0.98756
 0.97965
 0.97577
 0.97886
 0.98075
 0.97406


==> image/EM/stat/em_el_jaccard.csv <==
  0.991143774086801
  0.9931203193845118
  0.9878661678870364
  0.9884941194697726
  0.9926177946173125
  0.991022033520772
  0.989675007711989
  0.9896361561866126
  0.9899836153128933
  0.9902697359770392
  0.9876747583574185
  0.9868701174517834
  0.9864578639026589
  0.9872135189367695
  0.9869781142513314
  0.9857925897374991
  0.9881972564899394
  0.9897102359379205
  0.9859051074992514
  0.9858205246450654
  0.9874353719838391
  0.9879123680221092
  0.9836424672537688
  0.9921647458232824
  0.9917936903390572
  0.9913433449172302
  0.9872570684143365
  0.9858557033597136
  0.9717796256883955
  0.9932638395673329
  0.9913332776647314
  0.9931225539773977
  0.9917996424696824
  0.9934312923734403
  0.9498315173699605
  0.9924327378623897
  0.9947183251909327
  0.994400900724666
  0.9937907347341088
  0.9917632610195677
  0.9943286513924139
  0.9835990435297729
  0.9914796414674819
  0.9935825069037983
  0.9939695527490596
  0.9896322344829975
  0.9925102409220301
  0.9933592477578231
  0.9948865118705974
  0.9772428206517533
  0.9940326987293464
  0.9931841914839225
  0.9930513490593794
  0.993943172323025
  0.9894923309570102
  0.995157007394444
  0.9913708714083032
  0.9926123033397737
  0.9928988255417669
  0.9932278541304028
  0.9927258407906807
  0.9441768194431075
  0.9937623462452482
  0.9922936437495733
  0.9947027562755251
  0.9932224091836996
  0.9933323657722418
  0.9944318908548284
  0.9904461311729579
  0.9857182361574951
  0.9945223403845908
  0.9946154636351184
  0.9892470363158075
  0.9939872727039298
  0.993218106714331
  0.9925155142697066
  0.9890190274117929
  0.9901540123364182
  0.9908529652781651
  0.9828257060399918
  0.9902857340051073
  0.991613796186448
  0.98995197223153
  0.993268762839092
  0.9875231847221269
  0.9931431080272554
  0.9846295859004358
  0.9839748550986361
  0.9922640402925348
  0.9932950728487101
  0.9877153048798853
  0.9877338134144188
  0.9882416810647547
  0.9872760042082751
  0.9829943271284053
  0.9865850961892828
  0.9856173842051781
  0.9813807440772663
  0.9814225789117886
  0.9900391397083418
  0.9913861936088594
  0.9808874991338091
  0.9881008815611504
  0.9927640658809598
  0.9826522559914896
  0.9888656253558883
  0.9905614292194425
  0.9817072641222699
  0.9880812511422679
  0.9868418770810211
  0.9910137467502543
  0.9893781215316315
  0.9922209139235684
  0.9823626241036956
  0.9910024817758101
  0.9910596169642472
  0.9848469863820675
  0.9879511339603501
  0.9925823501285812
  0.9914585081434626
  0.9948697813292833
  0.9816520850683861
  0.9944480024925569
  0.9944316469508288
  0.9837070279861835
  0.9938532129948272
  0.9949010756694233
  0.9903904839819757
  0.9938033575640725
  0.987357556025077
  0.9569107735854687
  0.9934327606712213
  0.9939787844535258
  0.992336014205139
  0.9936830816447529
  0.9902278002534501
  0.9879509159740655
  0.9920229710505416
  0.9906076481202221
  0.9884959113552122
  0.9907157975755243
  0.9705532164549973
  0.9937592401187969
  0.9908343442512468
  0.9828640313165661
  0.9912583251470289
  0.9915506139887168
  0.9928153688631276
  0.9945800045058316
  0.9928707471214614
  0.9940002427647436
  0.9750998284970063
  0.9948081764698209
  0.9955560585155233
  0.994941828857236
  0.9932150381165432
  0.9945903669425796
  0.9914580341765398
  0.9856586968740542
  0.9941274767247553
  0.977346222724208
  0.9943646499638871
  0.9933384376473439
  0.9872981255360691
  0.9933567580634022
  0.993690484405189
  0.9915138148202394
  0.9954559773532471
  0.9953676946301488
  0.9920761038547171
  0.9942298811882043
  0.9917637181667492
  0.9870155470611426
  0.9949279598363192
  0.9950336678620263
  0.9912865813352563
  0.9950594669900157
  0.9951423699033641
  0.9932853304674906
  0.9959142639875237
  0.9932256942804769
  0.9945398586029421
  0.9951302810707375
  0.9934493609915869
  0.993752592396208
  0.9933723013507677
  0.9920975418365432
  0.9950320102432778
  0.9954682327816338
  0.9886615537493312
  0.9881180999111713
  0.9961355604708515
  0.9963921847607917
  0.9959792274191296
  0.9950393091402738
  0.988477088948787
  0.995662383957156
  0.9917563873232306
  0.9931809268372911
  0.9963562599369936
  0.9965107251953488
  0.9895802685003825
  0.9950723991230469
  0.9960804434313784
  0.9963405093001539
  0.9921453096698004
  0.9960146102870239
  0.9965853206682835
  0.9959573438781735
  0.9953263164979765
  0.9832567837449705
  0.996458833944606
  0.9913574099237865
  0.9935312556999182
  0.9925280146472951
  0.9941994818543002
  0.988753955176781
  0.9944940621822066
  0.9966846638001935
  0.9959866049745648
  0.9946309582100356
  0.992836395539996
  0.9959401308037773
  0.994518072032363
  0.994185229204207
  0.9946257851591611
  0.9952555366269166
  0.9907598981285167
  0.9937464687451847
  0.9952859823149545
  0.9950690714557349
  0.9926980759194778
  0.993401076013788
  0.9944802168577854
  0.9945437674516059
  0.9915672466228465
  0.9947891285576274
  0.9951369107193266
  0.9938608837760484
  0.9910011778563015
  0.994484472263301
  0.9919572196185473
  0.9941037938562564
  0.9945660357875806
  0.9933983037726436
  0.9930673233261404
  0.9949306010858713
  0.9948403285062216
  0.9915293616114249
  0.9871280834110367
  0.9954535797748035
  0.9936881871047158
  0.9912675434500208
  0.9932352953666232
  0.9948518476146894
  0.9929935982545307
  0.987148597760798
  0.9926818170327865
  0.9875943134651901
  0.9749987463854113
  0.9957294323475475
  0.9953592675805081
  0.9940515976609957
  0.9958062019416822
  0.9889810163441275
  0.9938393007228106
  0.9952775441547519
  0.9930271023643202
  0.9860555099579571
  0.9955739168519642
  0.9905613950964681
  0.9932953459087712
  0.9919534038111911
  0.9924958157849251
  0.9932195375268622
  0.9953157038070476
  0.988964821161974
  0.9913617437849511
  0.9851003921831529
  0.9948500096931078
  0.994987711673278
  0.994778453006077
  0.9899961280764957
  0.9944307688410172
  0.9948783070568828
  0.9956117751404316
  0.9918573024942545
  0.9944253515781484
  0.9942681091925198
  0.9933859305311529
  0.9953700958174132
  0.9935777644362892
  0.9900525684150031
  0.9947619774701412
  0.9952648059673628
  0.9889600717658807
  0.992732274305703
  0.9937172240005449
  0.9937127532777116
  0.9886502064949342
  0.9948916823818382
  0.9955838055853372
  0.9928013608270163
  0.9931096731544221
  0.9936228002898342
  0.9821083090795916
  0.9954412436355025
  0.9900062039190198
  0.9946228377213007
  0.9928498855391464
  0.9928203053898271
  0.9923499709172449
  0.9942651542665056
  0.9862709375565383
  0.9944559856776112
  0.9937613889451306
  0.9902864447546802
  0.9890816562572288
  0.9925954678356405
  0.9913241989864167
  0.9937773300089319
  0.9929113410084844
  0.9918004061796732
  0.9932461257090723
  0.9822201309122686
  0.9928551195816229
  0.9907335319206554
  0.9929992880631928
  0.9921827716243498
  0.9915351178220086
  0.9884819771334616
  0.9929624778881481
  0.9933317730164472
  0.9899137894423918
  0.9901330885727397
  0.9888752650266942
  0.9933810467340803
  0.9929415381724861
  0.9931865268373951
  0.993035480193179
  0.9837135213076822
  0.9917311647196362
  0.9915359031212689
  0.9769595826128334
  0.99174898364822
  0.9911412081966369
  0.9906054907214193
  0.9802217484008529
  0.9907743068946309
  0.9870481759836055
  0.989606711438196
  0.9911772012026417
  0.99157813570939
  0.987979893640271
  0.9882721579486564
  0.9894820689832381
  0.9860460740417634
  0.9910710839498231
  0.986704494882065
  0.9855004837453016
  0.9709512444595977
  0.9898905527473758
  0.9902114819230952
  0.9771771437381689
  0.9870586410711516
  0.9775290076565597
  0.9874852614787072
  0.9825360963955542
  0.9862287262872629
  0.9735550249770091
  0.9860281439941483
  0.9552165860685256
  0.9826846779584502
  0.9849236400627747
  0.9877278430279162
  0.9865462091480568
  0.9857874874493647
  0.984823859952453
  0.9839327263858132
  0.9880352508883966
  0.9836652957515988
  0.9864586158940112
  0.9795493740830037
  0.9846769336660071
  0.9870442943330068
  0.9821198818535822
  0.9829026916708383
  0.9856912811464106
  0.9839738390211832
  0.9792641257019181
  0.9769079600823589
  0.9859677606401485
  0.9829335852783921
  0.9768200254356718
  0.9705973703281914
  0.9628143183707398
  0.9450428798672107
  0.9609562488462249
  0.9269545575454708
  0.9686339674022583
  0.9694828441560183
  0.9735384450315849
  0.9702493228323932
  0.9741964121579512
  0.9730085671392228
  0.9643905971028571
  0.9348460651228817
  0.9397242519720229
  0.9654747897823549
  0.9764975336353621
  0.9754699784574027
  0.9745592864881957
  0.9682558903114332
  0.9753396254737869
  0.976047307871051
  0.9743968044631252
  0.9724035523843862
  0.9781242538560718
  0.9676877705370309
  0.9758363511981362
  0.9686879770992366
  0.9621420351331045
  0.9775848665457373
  0.9746717329613775
  0.9685351716701007
  0.9703918764854785
  0.9700523418245556
  0.9317678755884747
  0.9746072493545663
  0.9734775755135313
  0.963400008883493
  0.9644342669482514
  0.9746132546055272
  0.9663246098130956
  0.9639158849685165
  0.9690855303663585
  0.959719763792411
  0.9733747459565267
  0.9558563129202976
  0.9691675747334803
  0.9680958531645315
  0.9586535382644893
  0.9686871473354232
  0.9599599100469212
  0.9646639587330857
  0.9560325531063313
  0.966577321528545
  0.9422436531888856
  0.9639263066682422
  0.8980326476693716
  0.9449280222280774
  0.9495683236208143
  0.9692499470573513
  0.9663585827821558
  0.974794898244464
  0.9629219701162147
  0.9651093075966952
  0.9586212534322
  0.9305614846575689
  0.9749857033930613
  0.9517391200553844
  0.961773773735317
  0.939356517312569
  0.9192318239069711
  0.9754105379331341
  0.9461672088392172
  0.9762491726539343
  0.9343441743511696
  0.9384859978864735
  0.9744318587610165
  0.9588620655303767
  0.9814892539257544
  0.9729432974367335
  0.9697521113506402
  0.939499651151201
  0.9750691321807295
  0.9758413878085409
  0.8639316983373461
  0.9637650422971524
  0.9762182203389831
  0.979364191398451
  0.9726129150508384
  0.9714375165570889
  0.9783957589360812
  0.9679083067061995
  0.9770794360982007
  0.9759657562640393
  0.905223638470452
  0.983334214104184
  0.9731885034458861
  0.9806777342897467
  0.968967585594664
  0.9692849443047071
  0.970259579014235
  0.9756966461274849
  0.9285788627117041
  0.9761056188940898
  0.9543094045309317
  0.9241380946731522
  0.978667106853811
  0.9714054504574353
  0.8991599763845048
  0.9752536298208935
  0.9798229229836264
  0.9725908338310197
  0.9783521571894064
  0.9605135481731787
  0.9788322135134206
  0.976761252446184
  0.9623692393304664
  0.9775901362982445
  0.8851992989413638
  0.9528206572952388
  0.9754111298548838
  0.942188810234209
  0.976921468262662
  0.9456156536926393
  0.9801497334824623
  0.9646153155803298
  0.960337270485338
  0.9796661347983276
  0.9621089556526604
  0.9688370500232559
  0.9578901094407328
  0.9716526153098621
  0.9576645647612025
  0.9789050045733699
  0.9407666569905123
  0.9824473575557391
  0.9726009802611975
  0.9701307964265738
  0.9637366404207532
  0.9721306315371239
  0.95858049049013
  0.9327922707285471
  0.975764585072893
  0.9778432594775316
  0.9786928380542411
  0.9651912576742367
  0.9457851139301997
  0.9776533765641623
  0.9648965617351
  0.9511520737327189
  0.9672659533429436
  0.9519322446495588
  0.9424943525844018
  0.9359582984268826
  0.9332701305850332
  0.9718233386939142
  0.9346162822555277
  0.9629507605981829
  0.9176059501821994
  0.9768238613462313
  0.9591248104794041
  0.9725435660762769
  0.9514791340517481
  0.973127969850893
  0.9515505441036927
  0.9011131397608811
  0.9722059831472
  0.9686182342579702
  0.9753823349725079
  0.9656599419044208
  0.9635880714760012
  0.9470867483969435
  0.9719504240052185
  0.9711334063792294
  0.9670095814422592
  0.9581489703358049
  0.9556170866161553
  0.9414423763218239
  0.9632090038422275
  0.9420296426160465
  0.9708928690873728
  0.9561061417355329
  0.9800864440078585
  0.956255106156344
  0.97012655084281
  0.9774369721872355
  0.9788695877625098
  0.9757506431126133
  0.9817926153462984
  0.9644236016019933
  0.9780209512141945
  0.9810189550007553
  0.9799962580685397
  0.9823946586920856
  0.9536930983103075
  0.984835286866248
  0.9824717038849801
  0.9796686824037408
  0.9644654927985864
  0.9762501882227103
  0.9393649744515342
  0.976032805388865
  0.9664383881703625
  0.9774305001860416
  0.9574841473501156
  0.9770014508934591
  0.9739464692482915
  0.9721332093837152
  0.9746263677973609
  0.9856381091747595
  0.9828661548860034
  0.9824372190803629
  0.9857197038405092
  0.9836989699112902
  0.9848188645902364
  0.96016898008449
  0.9853438375425302
  0.9819039831545644
  0.9784153500314288
  0.9826138706454972
  0.9807308724015512
  0.9856154734288771
  0.9780958623168489
  0.9744715575561347
  0.9867467526641086
  0.966146788516875
  0.9876575021257956
  0.9839732905270607
  0.9621133422759226
  0.9795839909352111
  0.9689897825309108
  0.9834714019580642
  0.9819745965272703
  0.980831346328753
  0.982525468408414
  0.9870370731897781
  0.9825553938060206
  0.9766662955989759
  0.9893823002751478
  0.988599340649765
  0.9748686706899675
  0.9838604785842792
  0.9880683006598087
  0.9860838486143259
  0.9867414075675162
  0.98790196171567
  0.9877911638963885
  0.9813973906311954
  0.9872338817126064
  0.9742753486973195
  0.9855792500640606
  0.9739718505516785
  0.9871278141739838
  0.9860118516570721
  0.9888538311736949
  0.9917463767437067
  0.9739675272138865
  0.9923829650388203
  0.9923533901656229
  0.9913842645591676
  0.9896461120094077
  0.9867740054097992
  0.9834078148275467
  0.9919023869554815
  0.9904776397458245
  0.9775552296269135
  0.9856989746868632
  0.9750786331711359
  0.9885191059578502
  0.9904591287858068
  0.9908154732689826
  0.9934800770041045
  0.9937075223709838
  0.992944492430786
  0.9939117407321394
  0.9915497956843436
  0.9943398205709438
  0.9915618343680024
  0.9829996750667919
  0.9935862328057177
  0.9758373737823051
  0.9942095682322938
  0.9961440218966063
  0.9946358581512216
  0.994751183775574
  0.9932421280828608
  0.9942880584303531
  0.9805284443483975
  0.9952399700949794
  0.9936517346026915
  0.9937279081510617
  0.9928729090764035
  0.9923573038093717
  0.991295822260868
  0.9930656675071918
  0.9942055003310508
  0.9939348395444905
  0.9889439471440751
  0.9926134365107281
  0.9899082609486057
  0.9895443106277394
  0.9933936145668802
  0.9937922423025137
  0.9939595315300889
  0.994127397162615
  0.9929647121725182
  0.9926297025653792
  0.9947616506581288
  0.9955952433973189
  0.9920498352608481
  0.9925606473791272
  0.9949826459099009
  0.9959911368975582
  0.9920427115238429
  0.9892524565180795
  0.9971897038550703
  0.9973498076616263
  0.9963230733790512
  0.9951394365822751
  0.9962769025959618
  0.986899236741966
  0.9966633358717806
  0.99601663769009
  0.994893740543964
  0.9951206860930762
  0.9951879937364745
  0.9931533285963666
  0.9965573124260874
  0.996478180028437
  0.9943214801688279
  0.9956509209043989
  0.9957196572228052
  0.9920483377363919
  0.9949917400761046
  0.9962576221506896
  0.997526134836559
  0.997527785165839
  0.9967173951898723
  0.9969974425891821
  0.9918639503062421
  0.9955148578474791
  0.995327265298316
  0.9959033521985198
  0.9970000304786454
  0.9953051643192489
  0.9924397229914504
  0.9965571245518438
  0.99567484120242
  0.9975464362850972
  0.9976497222006204
  0.9947983665575978
  0.9945766368245065
  0.9966121711844901
  0.9974664236501597
  0.996718713666859
  0.997821078695231
  0.9974524705011576
  0.9979388186289486
  0.9984118034423838
  0.9971677353917034
  0.9978695988317154
  0.997860705279934
  0.9945932977456365
  0.9971178347358729
  0.9968626276028848
  0.9959382824370305
  0.9965638091651725
  0.9981218608551309
  0.9965195231661222
  0.9966194847599023
  0.9975338191609856
  0.9967201633085353
  0.997852895602918
  0.9974071278396854
  0.9964430851018513
  0.9968068960813069
  0.9975965027621008
  0.9969618481521465
  0.9973454311113766
  0.9964006353326957
  0.996940170940171
  0.997777074801433
  0.9966843841328981
  0.9955042350789323
  0.9979530310556878
  0.997332248533379
  0.9969035872134855
  0.9962231796454676
  0.9965339518103338
  0.9962567604197592
  0.9977364738142357
  0.99646417881522
  0.9977990455352067
  0.9975524837119515
  0.9982056281164271
  0.992445225742829
  0.9960154758745838
  0.9960824274392777
  0.9970370560944025
  0.9976670483444191
  0.996814918015218
  0.9972633529502599
  0.9961409684065934
  0.9961770908950333
  0.9964716550559335
  0.9978525349985152
  0.9974881396319092
  0.997522815045458
  0.9980081395248789
  0.9967322653280005
  0.9983779959622453
  0.994622777758674
  0.9984009422404863
  0.9985128258029021
  0.9981781854899349
  0.9986290832047651
  0.9982506887644361
  0.9986974464792365
  0.9954304264221566
  0.9984163941723305
  0.9983478644221592
  0.9980655239562602
  0.9941043412325505
  0.9974999254662618
  0.9981502003239281
  0.9974455149628961
  0.9949824619443278
  0.997800344146542
  0.997969478592624
  0.9983247165802164
  0.9982783113881645
  0.9942811842908499
  0.9969570114112072
  0.9974887503664894
  0.9972514868309261
  0.9967750022307297
  0.9984165024284553
  0.9976337203363862
  0.9970718295532413
  0.9971103554816003
  0.9969022224110823
  0.998262642567381
  0.9974961381113242
  0.9953357537142398
  0.9969392513459664
  0.9974291968573417
  0.9977465051732772
  0.9978866604992234
  0.9983696552075505
  0.9916945622570554
  0.9984321989252977
  0.9980651117303129
  0.9979383877264506
  0.9960354909924333
  0.997445796945072
  0.9971798925071135
  0.9983367105707531
  0.9981256094935346
  0.9966407310308782
  0.998335314098836
  0.997108938723809
  0.997226424609178
  0.9970926812872868
  0.9976590540392876
  0.9981634565680593
  0.9982223230833239
  0.9978734938999534
  0.9945998030960012
  0.9971880330060389
  0.9981412639405205
  0.9982373751998691
  0.9981663386776658
  0.9984097546238797
  0.9964450064693345
  0.9983759574735256
  0.9979326911005282
  0.9970917703377312
  0.9961220831867598
  0.9979189393303683
  0.9964242546333602
  0.9980489199678745
  0.9973851812926957
  0.9979521208374859
  0.9977628070883692
  0.9979926101118584
  0.9973237954975804
  0.9968630946874448
  0.9973300705534112
  0.9973919115605623
  0.9984335457029885
  0.9972739549108777
  0.997891955348164
  0.9973500908540278
  0.9983553115864303
  0.9978097280026905
  0.9985117170748934
  0.9983728146522365
  0.9983386608344549
  0.9986330178759201
  0.9973699799597514
  0.9971172231210472
  0.9985147785842011
  0.9986244610369124
  0.998712836303064
  0.9979191713677981
  0.997515616723977
  0.9979931675137155
  0.9985268430246017
  0.9986616105286639
  0.9985399739972314
  0.9984469958418208
  0.9968020104050227
  0.9973694273672002
  0.9989478380175585
  0.9987627460304769
  0.9983673950272872
  0.9977624965827603
  0.997947156096063
  0.9984850588933355
  0.9983634558427571
  0.9986115785930663
  0.9985192539058885
  0.9974282472580578
  0.997936775402665
  0.9983433684281341
  0.9983513548750689
  0.9947979107806069
  0.9961618557176198
  0.9985020706670191
  0.9980543278625282
  0.997971398393884
  0.9970489621136965
  0.9977781961965732
  0.997782872059168
  0.9972513910387818
  0.9977150987612989
  0.9970875127107474
  0.9983828667666552
  0.997516979172773
  0.9978051528644012
  0.9981145435728981
  0.9965100513867734
  0.9980822697886309
  0.9948320521565198
  0.997393126571668
  0.9982734850040439
  0.9986377963316903
  0.9983822703536374
  0.9971291224334983
  0.9964934036607693
  0.9983236454007116
  0.997727520481665
  0.9970612279120464
  0.9969932746505414
  0.9977679599656609
  0.9970648455589564
  0.997031311498748
  0.994225574724659
  0.9983992155317999
  0.9981478687920082
  0.9983658350582852
  0.9982989064398542
  0.9956936378725735
  0.9974832670705145
  0.9955557785331143
  0.9942024384844472
  0.9975883975591406
  0.9978595138755341
  0.9938419989882985
  0.9961111204336079
  0.9871559556659882
  0.9974704011935372
  0.9961730705897557
  0.997158023887623
  0.9977558273405303
  0.9974303139522273
  0.9962380771652952
  0.9970017121142523
  0.9979142458264018
  0.997043668523421
  0.9975737683011366
  0.9972976020917479
  0.9970648247257158
  0.9977607848553718
  0.9971579866843318
  0.9550855319910806
  0.9980800662046136
  0.9978322742917659
  0.9973329143183218
  0.9977549459409174
  0.9974908334814582
  0.9969778291565171
  0.9953518106079353
  0.9978728413470077
  0.997379444112003
  0.9886458363275749
  0.9904344360302909
  0.9965830918690776
  0.9978019349570697
  0.9976784941137662
  0.9971466976736515
  0.9973855993534101
  0.9944385123742069
  0.9961500489505579
  0.9966173378986193
  0.9964250920559435


==> image/EM/stat/em_el_psnr.csv <==
28.23
31.0344
27.9502
28.1192
30.6387
28.9308
27.9255
28.1737
28.1874
28.6567
26.9764
26.2292
26.6985
26.4676
26.0242
25.656
27.0071
28.2512
25.818
25.575
26.7976
26.4559
24.559
29.7919
29.6111
29.3849
26.2104
25.455
20.8476
30.4512
28.1025
30.2178
28.487
30.9032
17.7672
29.5787
32.7138
31.3999
29.5944
27.9602
31.4779
24.1
28.0338
30.9453
31.1406
26.9715
29.7454
31.2694
32.7521
21.9288
30.7326
30.6995
29.8665
30.3966
26.3943
32.466
28.2524
29.3294
29.9401
31.0227
30.2043
17.246
30.2029
28.8131
31.8244
30.2933
29.9153
30.7877
26.9102
24.6532
31.1994
31.6291
26.2954
30.4654
29.3267
28.9362
26.3883
27.2193
27.885
24.1929
28.3583
28.7856
27.2118
30.1367
25.6023
30.6359
24.8925
24.0927
29.7043
30.7613
26.3486
26.2813
26.5083
26.7806
24.7317
27.1219
25.891
24.1368
24.3459
30.2202
30.0425
24.1295
27.9151
30.1235
24.6409
27.9949
27.5351
23.0971
26.1167
25.5818
28.6541
27.2352
28.832
22.9632
27.9806
27.73
24.4308
25.6457
28.9035
27.2273
32.1862
23.0648
31.7572
31.5988
23.8235
30.9134
31.7587
27.0314
30.3662
25.5015
18.272
30.2522
31.2376
28.9769
30.4856
27.2052
26.2123
29.0087
27.9
26.4688
27.4899
20.44
30.8591
27.977
23.4499
27.9664
28.6009
29.5471
31.6419
29.6917
30.6604
21.1978
31.7371
33.4007
32.062
29.7524
31.4314
27.8803
24.3572
31.4639
21.8161
31.575
30.3862
25.5579
29.1715
30.0632
27.508
32.5988
32.5814
27.9827
30.6518
28.047
24.5758
31.694
31.8901
27.3431
31.6642
31.9727
29.1712
32.4477
29.269
31.0126
31.8983
29.0441
29.4969
29.2435
27.7177
31.2199
31.2156
25.531
24.7234
33.2992
33.5095
32.9142
30.8461
25.135
31.9234
27.2
28.3322
33.3673
33.3769
25.4706
31.041
32.7157
33.3777
27.5454
33.2905
34.7807
33.4812
32.5544
23.1622
34.1933
28.2654
29.0371
28.7251
29.9635
25.2994
30.4317
32.3866
32.505
30.1455
27.4621
33.5853
30.8521
30.0046
30.8825
31.7275
27.3143
29.9457
32.2523
32.0864
29.3824
30.8398
31.9199
30.3363
26.3269
30.3242
31.6052
29.229
26.2821
30.681
27.385
30.3555
30.3866
29.6495
29.144
31.6613
31.0842
27.7263
24.8567
32.025
28.4637
27.7465
29.953
31.7031
29.2005
24.8142
26.7909
23.4182
20.8809
33.6007
31.9085
29.7696
32.4919
25.4213
30.0664
32.4164
29.1181
24.0401
33.0783
26.6057
29.8155
27.2237
28.3689
29.4044
32.1771
25.9656
25.9183
22.5591
31.081
31.4049
31.5056
26.5632
30.9039
31.4542
32.9725
27.6448
29.4416
28.68
30.4033
33.6999
28.6219
25.3213
31.5007
31.7484
25.2821
27.6517
29.5514
29.5305
25.2271
30.7927
32.0021
27.9745
28.1521
28.4569
22.016
32.3603
26.445
31.1442
29.8612
29.1111
28.9731
30.6299
24.6315
31.027
30.3054
28.1766
27.6123
28.7656
27.9491
29.9492
29.5732
27.9859
28.3964
22.2297
28.4649
26.7418
30.6566
28.4982
26.5607
25.1593
29.5224
29.1866
27.2155
27.088
26.2464
30.2816
29.8063
29.5852
29.3812
24.1075
29.0828
29.2089
21.9112
28.3736
28.084
28.4551
22.8559
28.2727
25.7433
27.1536
27.5057
28.2354
26.0381
26.1458
27.4107
25.3278
28.7435
25.7232
25.5751
21.091
27.9495
27.3958
21.8782
26.0114
22.453
26.6525
24.3079
25.6724
21.7546
25.936
18.6828
24.8456
26.2033
26.5342
26.1469
25.6023
24.6787
24.4466
26.8131
24.3226
25.9624
23.208
25.2719
26.3939
23.7984
24.0592
25.8479
24.5309
23.0405
22.4218
25.867
24.6208
22.5741
21.3511
20.2504
18.0822
20.3329
17.0107
22.5405
21.9234
23.2137
22.8667
22.8164
22.5087
21.1818
17.628
17.8861
21.0775
23.6341
22.9384
23.4553
21.7741
22.9422
24.0952
23.5835
23.3227
24.7081
21.9117
23.7557
21.9872
21.0972
25.0092
24.0432
21.9961
22.4324
22.533
17.3757
23.0453
23.6018
22.2183
22.1207
24.1037
21.9601
21.504
23.2966
21.041
23.4239
19.917
23.207
22.8427
20.8583
23.0158
21.4709
21.9621
20.4684
22.2506
18.9262
21.5901
15.3386
18.8687
19.8577
22.4834
22.3226
24.7218
22.8328
22.1305
20.5761
17.5636
23.5758
19.7503
22.8108
18.9174
17.0581
24.5182
19.2273
25.1463
18.5096
18.3233
23.6461
20.1972
25.9966
24.3499
23.6069
17.6943
23.3298
23.3138
13.6045
20.7425
23.4965
24.838
23.0018
22.9961
24.2894
22.2977
25.5694
24.5035
15.481
25.7815
22.0964
25.4768
23.6711
22.7614
23.0502
24.8584
16.7248
23.1739
19.0752
16.4518
23.4023
21.3783
15.056
22.9418
24.3727
22.2131
25.1582
20.6187
24.8154
24.3159
20.896
24.2317
14.4663
19.9914
24.546
19.2419
24.2532
18.9466
25.6432
21.0864
20.0135
25.0387
20.2497
21.6253
19.9632
22.65
20.5729
25.4851
18.4299
26.7311
22.9017
23.5044
21.0577
23.5401
20.9435
17.9627
24.6328
24.5674
24.7303
21.6092
19.238
25.0119
21.6118
19.2182
22.6121
20.0834
19.0652
19.769
19.0987
24.5971
18.5376
22.9356
17.1742
25.1249
21.4178
23.219
19.1162
23.9777
20.0953
15.5385
23.0295
22.0748
24.093
22.8615
21.3935
19.0754
23.9165
23.3183
21.8509
20.8841
20.1427
19.4209
23.3914
18.617
22.2985
20.0375
24.727
19.668
22.2484
24.1032
24.0768
23.08
24.7377
20.6932
22.8517
24.1857
24.0479
24.4215
18.9034
25.5879
25.03
23.3134
20.9994
23.6454
18.1899
23.4916
21.3003
23.6666
20.4555
24.1248
22.789
22.9344
23.826
25.9137
24.0017
24.0102
25.3175
25.2836
26.0706
18.5013
24.812
22.9171
23.5314
25.0745
23.5006
25.3404
21.9361
22.1583
26.9555
20.3169
26.6649
24.459
19.1542
22.2856
19.2426
23.0671
23.5068
23.1246
23.1008
24.1801
22.6376
21.6772
26.3318
25.1053
20.4671
22.7044
24.4392
24.0612
24.4499
25.1926
25.3457
22.7489
24.8346
19.444
21.9859
18.7521
22.2653
23.6416
24.3621
26.1669
20.117
26.8931
26.9169
26.2485
25.1113
23.8219
22.7189
26.9275
25.6232
19.8485
22.3976
19.8374
24.2381
25.4617
25.5113
27.6953
26.2034
25.2368
27.1423
24.9172
28.1728
25.8632
21.6206
25.7259
20.2789
27.9872
29.9992
27.7032
28.49
24.896
26.3221
21.0059
29.2757
27.293
27.5983
26.668
26.3335
25.196
25.2169
26.0902
26.2729
22.3722
24.3501
24.1011
22.9489
24.7855
27.1678
26.7685
26.539
26.3423
25.9897
27.6999
28.3921
25.5691
23.9929
26.2651
27.6572
23.6674
23.5168
31.4485
31.5133
28.7262
27.4851
29.7605
22.9717
30.1017
29.1536
26.0945
26.3439
26.7763
26.0313
30.1239
30.19
24.993
26.8966
27.4198
23.4503
25.9484
29.1191
31.9077
31.3832
27.5097
27.1086
22.6884
26.2858
26.5047
29.2616
30.2241
28.118
23.5355
28.5006
26.7715
31.3209
31.934
23.4982
23.3475
29.799
31.4679
29.6813
31.7097
31.8862
31.6233
34.2835
30.5015
31.9664
32.4614
26.6448
28.7505
28.6443
27.1987
29.171
32.4391
28.8407
28.9729
30.3601
29.5274
32.2848
29.4519
26.5594
26.4522
30.5294
28.5272
29.2194
26.9614
30.037
32.0437
26.9767
25.7953
31.0161
29.535
27.4009
26.5703
28.5327
28.3599
31.4128
26.5931
30.3283
28.5693
32.5585
25.1322
25.6902
25.8821
29.6336
29.2222
28.1741
28.2668
26.4128
26.84
27.2009
31.4868
28.4218
29.0175
30.1987
28.0875
33.4311
26.4352
32.5075
33.0368
32.0608
33.7709
33.487
34.3605
27.4334
32.5408
32.3547
32.21
25.3954
29.5407
32.3329
30.2649
25.9317
30.739
31.4893
31.9561
29.5789
24.6144
26.8196
28.3681
28.889
28.2416
32.8213
28.6876
28.5512
28.1837
28.2505
32.5028
29.6896
26.4692
26.9246
26.9715
30.8464
31.169
32.55
24.2223
31.7204
31.1653
31.4926
28.046
28.1285
27.9923
32.213
32.1315
28.2278
31.9246
28.3517
28.5859
28.0619
30.1923
32.0154
31.7789
31.3948
24.1612
26.9368
31.4795
32.015
32.0847
32.3551
28.7194
32.6165
31.2068
27.9067
26.7105
28.6003
26.9256
31.9346
28.2168
31.0896
29.9179
30.4683
28.7811
27.6015
28.7735
28.5958
33.2999
29.0139
30.0526
29.8462
32.6926
30.8807
33.3545
32.9698
32.9354
33.8915
27.5996
27.3301
33.3055
33.9147
33.6607
29.7095
28.8257
31.9707
33.7274
33.5448
33.3624
33.9795
27.1965
28.3935
35.4183
34.2179
32.9994
31.0388
32.1275
33.0421
33.1524
33.7745
33.9234
26.9486
27.9091
33.3074
32.9479
24.5674
26.5624
33.7569
32.4502
30.9795
29.2186
28.2365
30.3772
28.1303
29.3857
27.6886
33.4795
30.6122
31.7139
32.8449
27.2768
30.8102
26.6123
30.6931
32.9814
33.8678
32.891
29.7953
28.478
32.6037
29.0421
27.7971
29.0751
30.959
30.3215
27.4469
25.2213
33.4622
33.1967
33.7834
34.1165
27.8324
29.6409
26.7496
27.3596
33.7085
32.0299
27.1375
29.4198
22.1137
29.8007
27.6055
32.274
31.7611
31.5591
29.3599
32.7985
33.423
29.4355
30.4942
30.7459
30.6481
33.2093
31.7179
15.9717
31.1385
31.0046
28.1943
30.0831
31.0542
29.2021
27.0986
31.7063
30.7008
22.4648
23.2616
28.9203
31.259
30.8109
29.7291
30.1569
26.6275
28.61
29.4002
28.5247



==> image/EM/stat/em_el_ssim.csv <==
 0.96247
 0.97634
 0.96118
 0.96100
 0.97185
 0.96476
 0.96222
 0.96402
 0.96583
 0.96518
 0.95396
 0.95486
 0.96142
 0.95945
 0.96045
 0.95671
 0.96216
 0.96299
 0.95689
 0.95482
 0.95975
 0.96236
 0.94860
 0.97085
 0.96935
 0.96840
 0.95642
 0.95776
 0.93141
 0.97358
 0.96700
 0.97441
 0.97078
 0.97314
 0.88117
 0.97176
 0.97853
 0.97589
 0.97384
 0.96658
 0.97760
 0.94450
 0.96689
 0.97606
 0.97719
 0.96322
 0.97114
 0.97608
 0.97996
 0.93397
 0.97525
 0.97410
 0.97290
 0.97392
 0.96457
 0.98050
 0.96765
 0.97296
 0.97324
 0.97633
 0.97382
 0.86648
 0.97361
 0.97011
 0.97917
 0.97351
 0.97524
 0.97678
 0.96373
 0.95046
 0.97731
 0.97807
 0.95971
 0.97537
 0.97335
 0.97360
 0.96467
 0.96957
 0.96713
 0.94785
 0.96792
 0.97275
 0.96820
 0.97520
 0.95551
 0.97348
 0.94692
 0.94548
 0.97052
 0.97414
 0.96089
 0.95589
 0.95696
 0.95731
 0.94522
 0.95981
 0.95314
 0.94299
 0.94157
 0.97055
 0.96901
 0.93970
 0.96147
 0.97092
 0.94448
 0.96149
 0.96445
 0.93873
 0.95705
 0.94889
 0.96511
 0.95961
 0.96806
 0.94861
 0.96266
 0.96791
 0.95351
 0.95423
 0.96667
 0.96266
 0.97679
 0.94415
 0.97647
 0.97558
 0.95131
 0.97301
 0.97418
 0.96461
 0.97468
 0.95774
 0.90242
 0.97217
 0.97627
 0.97043
 0.97433
 0.96429
 0.95742
 0.96965
 0.96470
 0.96345
 0.96092
 0.91678
 0.97403
 0.96623
 0.95022
 0.96554
 0.96838
 0.97385
 0.97773
 0.97150
 0.97670
 0.93406
 0.97638
 0.97914
 0.97648
 0.97089
 0.97495
 0.96633
 0.94901
 0.97440
 0.93818
 0.97431
 0.97479
 0.95620
 0.96725
 0.97281
 0.96213
 0.97728
 0.97557
 0.96376
 0.97487
 0.96550
 0.94953
 0.97516
 0.97581
 0.96635
 0.97794
 0.97945
 0.97086
 0.97882
 0.97106
 0.97503
 0.97591
 0.96788
 0.97037
 0.97117
 0.96749
 0.97577
 0.97587
 0.95539
 0.95480
 0.97735
 0.97721
 0.97767
 0.97977
 0.96350
 0.97739
 0.96772
 0.96842
 0.98010
 0.97882
 0.96135
 0.97387
 0.98013
 0.98198
 0.96678
 0.98254
 0.98321
 0.98290
 0.97949
 0.94720
 0.98279
 0.97246
 0.97615
 0.97406
 0.97596
 0.96512
 0.97740
 0.97657
 0.97874
 0.97579
 0.96833
 0.98084
 0.97812
 0.97017
 0.97623
 0.97796
 0.96525
 0.97493
 0.97801
 0.97871
 0.97267
 0.97582
 0.97938
 0.97230
 0.96210
 0.97898
 0.97768
 0.97505
 0.96235
 0.97682
 0.97050
 0.96997
 0.97337
 0.97461
 0.97306
 0.97635
 0.97663
 0.96833
 0.95758
 0.97741
 0.96970
 0.96602
 0.97245
 0.97890
 0.97300
 0.95505
 0.95539
 0.94213
 0.93838
 0.97880
 0.97812
 0.97527
 0.97539
 0.95652
 0.97329
 0.97855
 0.97128
 0.95246
 0.97853
 0.96261
 0.96882
 0.96663
 0.97099
 0.97444
 0.97863
 0.95948
 0.94682
 0.93765
 0.97770
 0.97797
 0.97569
 0.95966
 0.97345
 0.97455
 0.97916
 0.96541
 0.96513
 0.96343
 0.97322
 0.97982
 0.95990
 0.94947
 0.97583
 0.97441
 0.94798
 0.96200
 0.97122
 0.96419
 0.94924
 0.97160
 0.97367
 0.95748
 0.95736
 0.95900
 0.93598
 0.97790
 0.96092
 0.97278
 0.96961
 0.96581
 0.96644
 0.97289
 0.95618
 0.97264
 0.97107
 0.96101
 0.96080
 0.96309
 0.95709
 0.96817
 0.96792
 0.95978
 0.95573
 0.92418
 0.95665
 0.95056
 0.96865
 0.96058
 0.95057
 0.95784
 0.96759
 0.96659
 0.95499
 0.95210
 0.95690
 0.97083
 0.96661
 0.96304
 0.96579
 0.94302
 0.96074
 0.96244
 0.92472
 0.96222
 0.95753
 0.96020
 0.93899
 0.95767
 0.94212
 0.94807
 0.95380
 0.95825
 0.94714
 0.94728
 0.95214
 0.94273
 0.95996
 0.94881
 0.93985
 0.90687
 0.95278
 0.95426
 0.91626
 0.93967
 0.91424
 0.95110
 0.93355
 0.94791
 0.90997
 0.95231
 0.88272
 0.93265
 0.94621
 0.95208
 0.94968
 0.94137
 0.93644
 0.94266
 0.95112
 0.93393
 0.94232
 0.92324
 0.93970
 0.94970
 0.93187
 0.92468
 0.93949
 0.92885
 0.91589
 0.90822
 0.94486
 0.92883
 0.91631
 0.89119
 0.88060
 0.83220
 0.87747
 0.80532
 0.90330
 0.88260
 0.90051
 0.91162
 0.90291
 0.89564
 0.89331
 0.81623
 0.83093
 0.87203
 0.91256
 0.90360
 0.91972
 0.88379
 0.90662
 0.92044
 0.91213
 0.91178
 0.92788
 0.89512
 0.91930
 0.90381
 0.88908
 0.93154
 0.92067
 0.89825
 0.89851
 0.90563
 0.80629
 0.90631
 0.91522
 0.89647
 0.90085
 0.92036
 0.89922
 0.88899
 0.90623
 0.88792
 0.90760
 0.88040
 0.91041
 0.89321
 0.87101
 0.90477
 0.89245
 0.89469
 0.86947
 0.89046
 0.84557
 0.88864
 0.77584
 0.84607
 0.85094
 0.90321
 0.90745
 0.92693
 0.90540
 0.88556
 0.86909
 0.80757
 0.90890
 0.83921
 0.89612
 0.83870
 0.81027
 0.92237
 0.84335
 0.92902
 0.84502
 0.84301
 0.89903
 0.85879
 0.93426
 0.92241
 0.91201
 0.81700
 0.90212
 0.90117
 0.71943
 0.88755
 0.91924
 0.93007
 0.90961
 0.91310
 0.92184
 0.89384
 0.93386
 0.93111
 0.78947
 0.93509
 0.88121
 0.93570
 0.91342
 0.90748
 0.90526
 0.92655
 0.79041
 0.90405
 0.85704
 0.81538
 0.90006
 0.88099
 0.79060
 0.91115
 0.91296
 0.90241
 0.93663
 0.88263
 0.92649
 0.92676
 0.89651
 0.91548
 0.74507
 0.85837
 0.92055
 0.83011
 0.91347
 0.85103
 0.92945
 0.87872
 0.86358
 0.91858
 0.89417
 0.87563
 0.86192
 0.91178
 0.87392
 0.92599
 0.84786
 0.93634
 0.90548
 0.90793
 0.87721
 0.91250
 0.87493
 0.81945
 0.90939
 0.91772
 0.91230
 0.87151
 0.84505
 0.92294
 0.87647
 0.85305
 0.89835
 0.85256
 0.84321
 0.84534
 0.83864
 0.91735
 0.83310
 0.89943
 0.80085
 0.91783
 0.87441
 0.90103
 0.84537
 0.91102
 0.85745
 0.76525
 0.88734
 0.88298
 0.91538
 0.89398
 0.89170
 0.83728
 0.91509
 0.91151
 0.89890
 0.86887
 0.86267
 0.84452
 0.90140
 0.82912
 0.88739
 0.84360
 0.92474
 0.85377
 0.87709
 0.91082
 0.91599
 0.90990
 0.92607
 0.87521
 0.89991
 0.91391
 0.92073
 0.92318
 0.86366
 0.93368
 0.92439
 0.90947
 0.87768
 0.90463
 0.85310
 0.88698
 0.89089
 0.91777
 0.86710
 0.91768
 0.88479
 0.87348
 0.89963
 0.94273
 0.91118
 0.91133
 0.92344
 0.92526
 0.93680
 0.88441
 0.93791
 0.91325
 0.91858
 0.93629
 0.92860
 0.94166
 0.91433
 0.91913
 0.94994
 0.90936
 0.94752
 0.93734
 0.89672
 0.91889
 0.90352
 0.92851
 0.93228
 0.93220
 0.93084
 0.93632
 0.92419
 0.91653
 0.95176
 0.94310
 0.91692
 0.92876
 0.93634
 0.93817
 0.93920
 0.94487
 0.94655
 0.93297
 0.94619
 0.89774
 0.92290
 0.90346
 0.92690
 0.94109
 0.94373
 0.95480
 0.93288
 0.95549
 0.95626
 0.95152
 0.94539
 0.94260
 0.94078
 0.95837
 0.95566
 0.91279
 0.93165
 0.90884
 0.93963
 0.94571
 0.95195
 0.95953
 0.95048
 0.94746
 0.95616
 0.94739
 0.95894
 0.95334
 0.93247
 0.94448
 0.93282
 0.96403
 0.96268
 0.95260
 0.96155
 0.94208
 0.94150
 0.92625
 0.96265
 0.95363
 0.95905
 0.95447
 0.95369
 0.94509
 0.94241
 0.94917
 0.94742
 0.93144
 0.94481
 0.94518
 0.92272
 0.93558
 0.95105
 0.95175
 0.95489
 0.95705
 0.94980
 0.95748
 0.94948
 0.94093
 0.93755
 0.94280
 0.95178
 0.92658
 0.94203
 0.96912
 0.96671
 0.95269
 0.95906
 0.96110
 0.93901
 0.95303
 0.96033
 0.95409
 0.93517
 0.93738
 0.94853
 0.96347
 0.95971
 0.95191
 0.95649
 0.94186
 0.92498
 0.94834
 0.95751
 0.96984
 0.96311
 0.95999
 0.93936
 0.92110
 0.92789
 0.93518
 0.95556
 0.95909
 0.95757
 0.93981
 0.95531
 0.94057
 0.96689
 0.96156
 0.87285
 0.85497
 0.96112
 0.96540
 0.95894
 0.96062
 0.96973
 0.95988
 0.97707
 0.96266
 0.97028
 0.96574
 0.95799
 0.94889
 0.95206
 0.95102
 0.96248
 0.96670
 0.95700
 0.95648
 0.96370
 0.96467
 0.97209
 0.96518
 0.93112
 0.93511
 0.95143
 0.95558
 0.94929
 0.94205
 0.95648
 0.96589
 0.94235
 0.93855
 0.95682
 0.94646
 0.93785
 0.94223
 0.94749
 0.96053
 0.96878
 0.94728
 0.94590
 0.95050
 0.96844
 0.95403
 0.93976
 0.93162
 0.96026
 0.95975
 0.94939
 0.94635
 0.95105
 0.94168
 0.94257
 0.95633
 0.94157
 0.94848
 0.95956
 0.95225
 0.96318
 0.95218
 0.96525
 0.96514
 0.95913
 0.97002
 0.97298
 0.97371
 0.95841
 0.96674
 0.96192
 0.96608
 0.94997
 0.95655
 0.97537
 0.97031
 0.95023
 0.96196
 0.96543
 0.96140
 0.96321
 0.94609
 0.94642
 0.94400
 0.95577
 0.95117
 0.96906
 0.96150
 0.95310
 0.95573
 0.95117
 0.96267
 0.95324
 0.94051
 0.92290
 0.95259
 0.95878
 0.96991
 0.96692
 0.95605
 0.95644
 0.95252
 0.95957
 0.95746
 0.95125
 0.94484
 0.95817
 0.96532
 0.94733
 0.96540
 0.95142
 0.95883
 0.93815
 0.94903
 0.96460
 0.96233
 0.96461
 0.93573
 0.92970
 0.95526
 0.96295
 0.96017
 0.96398
 0.96428
 0.96774
 0.96264
 0.94786
 0.94410
 0.94558
 0.95564
 0.97011
 0.96027
 0.96514
 0.96631
 0.97298
 0.96949
 0.95085
 0.95685
 0.96082
 0.97581
 0.96094
 0.97087
 0.96452
 0.97275
 0.96777
 0.97168
 0.97573
 0.97240
 0.98017
 0.95979
 0.95579
 0.97871
 0.97674
 0.97768
 0.97064
 0.96569
 0.97390
 0.97907
 0.97813
 0.97792
 0.98083
 0.96745
 0.96901
 0.98134
 0.97982
 0.97919
 0.97470
 0.97490
 0.97557
 0.97807
 0.97806
 0.97818
 0.94941
 0.95058
 0.97523
 0.97678
 0.95223
 0.95398
 0.97552
 0.97414
 0.96945
 0.96710
 0.95334
 0.96438
 0.95790
 0.95459
 0.95463
 0.97710
 0.97060
 0.97170
 0.97640
 0.96067
 0.97003
 0.96394
 0.97106
 0.97659
 0.97665
 0.97262
 0.96645
 0.96532
 0.97568
 0.96359
 0.95820
 0.96784
 0.97071
 0.96739
 0.93998
 0.93258
 0.97268
 0.97315
 0.97661
 0.97766
 0.96497
 0.96483
 0.94543
 0.96482
 0.97701
 0.96976
 0.95950
 0.97060
 0.94505
 0.95479
 0.95131
 0.97445
 0.96756
 0.96571
 0.96488
 0.97559
 0.97088
 0.96029
 0.96652
 0.95943
 0.96458
 0.97624
 0.97316
 0.91021
 0.96423
 0.96639
 0.95278
 0.95508
 0.95954
 0.95854
 0.95308
 0.97279
 0.96427
 0.95152
 0.95809
 0.95440
 0.96289
 0.96033
 0.96149
 0.96067
 0.95004
 0.95318
 0.95366
 0.94384


==> image/EM/stat/em_fun_jaccard.csv <==
  0.9691994645728711
  0.962589025755879
  0.9296455896579017
  0.8970969267960297
  0.9145104987106847
  0.9050187668024572
  0.9047678877022723
  0.9428432046477593
  0.9365179243248951
  0.9390794223826715
  0.9320451990154498
  0.9329183715930369
  0.956079346762552
  0.935201781072202
  0.928733600235706
  0.9558068193321508
  0.9223204191012109
  0.9360889997956726
  0.9484685285243141
  0.9210822998872604
  0.9577234424885291
  0.9684892690350002
  0.9389681895852391
  0.9380292250744416
  0.934100005153134
  0.9267539162011889
  0.9167659112774371
  0.9125180086441492
  0.9462765324677532
  0.9813198941187629
  0.9433516315949985
  0.9549280744440176
  0.971524381604201
  0.9636067424378479
  0.9452288806276997
  0.9364251337798271
  0.9485990175201873
  0.9663162630022111
  0.9650800363705567
  0.9510945779136262
  0.9649876212439802
  0.9630328497949803
  0.9374515887271342
  0.9666914529732945
  0.966128648207361
  0.9390118309010073
  0.9359184918654848
  0.9415147323861017
  0.9660516042712823
  0.9372472835582475
  0.9662929865492003
  0.9716509665308055
  0.9655041426262098
  0.9425760017367054
  0.9427292560935421
  0.9698624817444305
  0.9285856507599389
  0.9360746241834845
  0.9758312276560296
  0.9570503524333075
  0.967048085918814
  0.9251987487790705
  0.9360165460186143
  0.9422871273893865
  0.9558574568976409
  0.9793946102430925
  0.9638786477799057
  0.9671782692844043
  0.9517397506406508
  0.9552693673044697
  0.9548844334461223
  0.96780244618602
  0.9576421052631579
  0.9551697897440856
  0.9532279951434081
  0.9575022450450906
  0.9630750656433896
  0.9692668686405798
  0.969099357776343
  0.9459149755441995
  0.960583059101997
  0.9711765133720955
  0.9753132493426161
  0.972399487419052
  0.9356736515557509
  0.9445265581067421
  0.9686814813543468
  0.9449978566183804
  0.9692264730522201
  0.9507771250408845
  0.9680874270193973
  0.9823913305860648
  0.9341114601079683
  0.9220851665289586
  0.9228361784337334
  0.9378651066174912
  0.95234439639363
  0.9702883323572978
  0.9405141234115646
  0.9699236576107818
  0.9450740070145228
  0.9556778073211641
  0.9503091825732684
  0.9685740118832343
  0.9569253827213361
  0.9429650823160202
  0.9639454430806175
  0.9408068740952066
  0.9498678159453923
  0.9359269948923351
  0.9359520661574608
  0.9650691295542225
  0.9720493433460207
  0.9664474972958701
  0.9368243711636466
  0.964249303627111
  0.9715111988841637
  0.9655593272054617
  0.9729242413314723
  0.953626143967101
  0.9626335877862595
  0.9802815938760167
  0.9737416732287654
  0.9492306783864491
  0.9648512824013242
  0.9629301947706691
  0.9586416843928721
  0.9778829604130809
  0.9780911847818595
  0.9745280101698992
  0.9543812544731526
  0.9707704004920722
  0.9839898183700764
  0.950800159269394
  0.9781620044619873
  0.9419162310313446
  0.9617677392297915
  0.9739138638615029
  0.9435775834691846
  0.9452289332271024
  0.9785014945599733
  0.9542902526709786
  0.9684497328593626
  0.9489684256601486
  0.9609754862236629
  0.9514339684556389
  0.9528035752574026
  0.9654614435637875
  0.9797018969035276
  0.9784988305337019
  0.9821272681591129
  0.9604539071691526
  0.9711599197921038
  0.9845926443401289
  0.9817057612818725
  0.9654708935854653
  0.9607281704214353
  0.9717465862044176
  0.9540460631310161
  0.9706855691917055
  0.9553202218860313
  0.96934255204602
  0.981549815498155
  0.976528742345179
  0.9696900829924414
  0.9818200271494361
  0.9625983674256559
  0.9810314744545331
  0.9585451782837011
  0.9530188765673214
  0.9626510864834098
  0.9703214442976662
  0.9629317607413648
  0.9683950926912868
  0.9827830487033523
  0.9661932127113185
  0.9656786141079532
  0.9637336801560702
  0.9648738521105311
  0.9718777994524584
  0.9814838119688237
  0.9779062814900298
  0.9714266653880311
  0.9720099127213258
  0.9783013822266049
  0.9832770326766781
  0.9775596014485204
  0.9801904221733818
  0.9805616090737492
  0.9815802290295591
  0.9701773162477221
  0.9765917758249046
  0.9857687854530915
  0.98558980675444
  0.9829603308189431
  0.9804959679763476
  0.9668723745449899
  0.9720144622970893
  0.9823403511109631
  0.984028685896101
  0.9827189418675174
  0.9893424735123609
  0.9808373350584293
  0.9879809792444117
  0.9872117975845893
  0.967336880148686
  0.9740218353985084
  0.9781500273591006
  0.9743146149261638
  0.9712370707488622
  0.976830275438764
  0.9800267973801816
  0.982469766820338
  0.9858680797189546
  0.9709255323582114
  0.9639817287771759
  0.9716400177380624
  0.972314155052447
  0.9865131981000468
  0.981126362535325
  0.9705469610713852
  0.9801910062614635
  0.9772881398767528
  0.9752914754747669
  0.9529403456884484
  0.9822959366000295
  0.9820926670818116
  0.9751749647968727
  0.9778025772761728
  0.956444697052014
  0.965388984726722
  0.9788795508733956
  0.9629192828123426
  0.9789907425444875
  0.9833641169352271
  0.9688511155980974
  0.9758092933409752
  0.9866215737265301
  0.9848589125946318
  0.9856278657573305
  0.973333504080866
  0.9840485728916103
  0.9541556338859561
  0.9771751969340324
  0.9642845099394696
  0.9640682993002397
  0.9660556486871257
  0.965187997426939
  0.9486537387811566
  0.9495450407571985
  0.9684219789060831
  0.9768385261492366
  0.9591317052807347
  0.9598078656561947
  0.9788049975584704
  0.9831404763511234
  0.9667211992721566
  0.9625611456880581
  0.9651899395789342
  0.9600324905235973
  0.9536025770349984
  0.9718362465115303
  0.9854672770888941
  0.9682258084761861
  0.981717794511548
  0.976902739305695
  0.9844332855093256
  0.9668009561859547
  0.9670262134704628
  0.9804784672856215
  0.9765686952707149
  0.9766278397216956
  0.9679299923923049
  0.9674234116129466
  0.9651263580439119
  0.9808063136118099
  0.974771362821939
  0.9545205204115388
  0.9801534786377185
  0.9743526968502275
  0.9734331934783252
  0.9833277118618741
  0.9861210283950248
  0.9747964409519647
  0.9537038598384567
  0.9721558113323543
  0.9767929790445974
  0.9781347269722938
  0.9746902571603306
  0.9694426089736758
  0.9779801997134732
  0.9714704074314402
  0.9761587360100817
  0.9761919097219236
  0.9747976928374655
  0.963941204476146
  0.96957860866872
  0.9682306246801777
  0.9589049322660627
  0.9646485063778911
  0.9516926133916654
  0.9658044510398484
  0.9814956090541044
  0.9852164684800668
  0.9816242850400724
  0.9627164411421987
  0.9838651330843223
  0.9626357295031269
  0.9450104699314656
  0.9739394439546025
  0.9637794257135466
  0.9509340209002117
  0.9830421132402295
  0.9815573770491803
  0.9673492473615878
  0.9706906968672468
  0.9686976442028242
  0.9643601126952959
  0.9611377965855864
  0.9646685920762428
  0.9678795365079094
  0.9742607425859514
  0.9613751850603499
  0.9549601688568121
  0.946712729430715
  0.9565628554267677
  0.9509292760350889
  0.9783118100395751
  0.9610891931615998
  0.9508245902763491
  0.9659513268585984
  0.9617819541728924
  0.976702610299395
  0.9590742028409656
  0.9544853318167522
  0.9688150139637507
  0.9701107782345154
  0.9797302619487305
  0.9665953616987973
  0.9785028152117757
  0.9616573094833964
  0.9533808029922374
  0.9456361410657358
  0.9439883904784596
  0.9704671598335781
  0.9499828157016632
  0.9466341895482728
  0.9701227212524696
  0.9638804700144302
  0.9673198305114545
  0.9767937715650712
  0.9759764414135151
  0.9489397601947817
  0.9734850997404229
  0.9497168068771721
  0.9551877537883631
  0.9453786313892674
  0.9674357424721818
  0.9602015850220733
  0.9547825778628762
  0.935785607209545
  0.9523493613558363
  0.9577814273983363
  0.9180526513792772
  0.916556036050246
  0.9372737755497282
  0.9442545394268204
  0.953376583479408
  0.9606117535475869
  0.9533472908313834
  0.9675042014491556
  0.9617443932185956
  0.931876589144466
  0.9279692862122982
  0.9681833039458965
  0.9645032710688557
  0.9484907822006783
  0.9665467459988007
  0.9411627843319739
  0.960756176115023
  0.9330344405950682
  0.92397850772125
  0.8949340167471992
  0.9692891554057166
  0.9624651373667893
  0.9646654287875662
  0.9388541534903052
  0.9439954359608254
  0.9498822983020904
  0.9242293729000834
  0.9144519023754817
  0.9223724100202868
  0.9334328385711785
  0.9482338239508411
  0.9002251325600854
  0.8871593162409038
  0.8721277083947946
  0.8714278966510793
  0.8567017583739421
  0.8921546264165595
  0.8913736026483712
  0.9107255779377194
  0.9540905221058467
  0.9413531395314543
  0.9461174848589295
  0.9084769558481797
  0.8932673210327855
  0.8504153458129903
  0.8335521523908495
  0.85034410412972
  0.8976638797665314
  0.8839438416124762
  0.9128450684513842
  0.9031775029199485
  0.9336799467988635
  0.9086791130687222
  0.882745855064984
  0.8884461364500471
  0.9209957951547014
  0.8898085189142347
  0.9453852060404402
  0.9250224361589295
  0.9065161418102594
  0.9487339891462442
  0.8599120153973054
  0.8649587451844781
  0.8812623648608141
  0.8513526910075044
  0.867228709711679
  0.8725360706698875
  0.8808037280152328
  0.8883849989600929
  0.8782151138894949
  0.884839775539015
  0.9213249667783462
  0.9023390329291187
  0.8932572629834198
  0.857933937340478
  0.8753938583427049
  0.897197124309024
  0.9484632378793365
  0.9110332911665793
  0.9294140748128129
  0.9210823809915317
  0.9495926972896996
  0.845429867839664
  0.9223565548339056
  0.9324402271912366
  0.8772580343276862
  0.8268876701119305
  0.8567295390222154
  0.8534534156071409
  0.9287717989463949
  0.8873089051211431
  0.9248550241458043
  0.9242967575152518
  0.9067347757799765
  0.9356368969232611
  0.86593707250342
  0.8841132145909676
  0.887561465645555
  0.9069285368204955
  0.8691196792463847
  0.8381849684903695
  0.8965992738239321
  0.8828168737415901
  0.9098681105784755
  0.880625506150939
  0.8251971390170776
  0.9450489331955504
  0.844655816448096
  0.916197127988418
  0.9155428302016521
  0.9344567434308232
  0.8783862113235386
  0.8864344201137003
  0.9038158968183054
  0.8261171513169318
  0.8324184375088424
  0.9165685581979437
  0.9160315839094909
  0.9416988955783262
  0.9258465856404001
  0.9064206910805145
  0.8568974648935713
  0.8685893278372704
  0.9460107465807477
  0.8334488488013292
  0.9423742146293252
  0.8270182544263909
  0.8815003017736502
  0.8883560573504707
  0.8317829236838112
  0.8683102273167331
  0.9016071683951494
  0.8625411766982214
  0.8960988418205733
  0.8738647879638292
  0.8207475137414101
  0.9250378431658511
  0.8583355632860583
  0.8050218629919174
  0.8225822736123465
  0.8301527461180276
  0.8879713874647915
  0.9185586519766689
  0.8306221900215369
  0.8281522860771551
  0.9050331695140834
  0.8340675915831604
  0.9041026620089679
  0.8213831162130154
  0.7867562102830734
  0.8242666285843728
  0.8422328288823439
  0.8857856805473023
  0.801588100752334
  0.8643372031636233
  0.8550358423818379
  0.8238549655185736
  0.8641931193297997
  0.8955258511979823
  0.8535970314148835
  0.83230432478062
  0.9536841336193175
  0.9111366187123763
  0.9445363291205077
  0.872083427113812
  0.8973682478110931
  0.932292392050056
  0.9129837077618104
  0.9058905470598478
  0.9029600384579979
  0.9357476028713602
  0.8439945434040688
  0.9293443666454487
  0.9422110422716004
  0.9555907678835769
  0.9213217213114754
  0.8949945647797729
  0.9289876781335604
  0.8357422552664189
  0.8885253335119622
  0.920572015684301
  0.909817381645513
  0.8969979594727152
  0.8671588057747555
  0.8225736590279527
  0.885122915131623
  0.9079773259990667
  0.9006903487361066
  0.8260923473689431
  0.9257733229898226
  0.8844517814823067
  0.8737857275124993
  0.8817840248411062
  0.9479032376400549
  0.8981431796782456
  0.8626258973469318
  0.8970564117345949
  0.9636488766079874
  0.9365256974289856
  0.8998955046922412
  0.9299680694578983
  0.9104647073599598
  0.9029196602540542
  0.9319745433165891
  0.9225614372531767
  0.8873358555528865
  0.924631047676456
  0.8880264866525907
  0.8862473163388693
  0.9319792712319553
  0.9281993765693125
  0.8973027422446505
  0.9360145889908621
  0.8905082628421466
  0.9132403125030556
  0.9314353522770357
  0.9124739491409866
  0.9098620238124105
  0.9428053126652793
  0.9188012220551864
  0.8961294869520608
  0.9373150496073266
  0.9564689845259673
  0.9458052983092087
  0.8905785360274495
  0.9210855849347397
  0.9390006963279656
  0.9379477968881167
  0.895166691561586
  0.8753805909344311
  0.9255925651138271
  0.8914237761145969
  0.9077671109608587
  0.9484652395865482
  0.8740579076103168
  0.8862654460859845
  0.9368077607744358
  0.903675454312772
  0.8885164431146835
  0.9239453146732891
  0.9118345935822955
  0.9148474948859646
  0.9215879464015037
  0.9404817021619227
  0.9516678939245691
  0.9196434723548346
  0.9310069115721006
  0.9414222034373111
  0.9310520394902729
  0.9094657901424592
  0.9610540402251349
  0.969503563468933
  0.9533566267512467
  0.9472739608043151
  0.9654998960111825
  0.9311014208674819
  0.959554970690274
  0.9439530544517085
  0.9483359068773013
  0.8983173620370669
  0.9555004135649297
  0.973575674830048
  0.964638649138073
  0.9435020106459636
  0.9541200160344554
  0.9647310844363134
  0.963662736810885
  0.9463119309882316
  0.96617764438449
  0.9344209735631973
  0.9372719911935152
  0.9652022718305853
  0.9359431087642522
  0.9431184199713286
  0.9550869159437081
  0.9657475831992587
  0.9756174602953405
  0.9482753884610806
  0.9649251459722722
  0.9466768930159513
  0.9495723637496393
  0.9336723133117619
  0.9568013529573087
  0.959899072233874
  0.9715152181481685
  0.9781416018214569
  0.9568135421747692
  0.9508069018929775
  0.9674276547730177
  0.9647926283998876
  0.9464363726439525
  0.9505273380157637
  0.9680352374649108
  0.9668363300140959
  0.9715164779395439
  0.9579567709362704
  0.9454705325739586
  0.9472628808223807
  0.9705348845521481
  0.9686010192339306
  0.9438295966881631
  0.9564249279219339
  0.9646010265569669
  0.9834723241488202
  0.9728339537951458
  0.979536412691943
  0.9806712026561623
  0.9862344267815053
  0.9812531226372966
  0.9671131103022407
  0.9657394695651413
  0.9731277069561101
  0.9569428232976512
  0.9654628559511292
  0.9884266817271291
  0.9692591561063919
  0.9729365891911909
  0.96273825294836
  0.9884181294301199
  0.9638921433419655
  0.9696769654381683
  0.9788746152410144
  0.9605697112693642
  0.971690355417828
  0.9673438389975318
  0.9815217721727877
  0.9649638629122089
  0.980787499019548
  0.9799268572417823
  0.9817883581896273
  0.9779384141049059
  0.9699325630342339
  0.9812230583765617
  0.9584941920054664
  0.9729605945385413
  0.9716752531838978
  0.9556327340897207
  0.9509126516493858
  0.970041220186286
  0.9786669080595033
  0.9787745672682615
  0.9732471138765331
  0.9775608453760959
  0.9594291191820216
  0.9760980417362985
  0.9851115769134556
  0.9824603109426394
  0.9765179918121094
  0.9830338202576617
  0.9860626577426329
  0.988344175960347
  0.9688644063457387
  0.9742786599742401
  0.9923992196819299
  0.9644684045774976
  0.9684290524045462
  0.9742379689953489
  0.98932862676389
  0.9904929880409533
  0.9763177868174414
  0.9731462977087852
  0.9810137434947744
  0.9646237848595413
  0.9754721734711742
  0.9796255084030389
  0.9876050213359698
  0.9922896844999034
  0.9693833750536556
  0.9777850864079412
  0.981413462152327
  0.9876558465353706
  0.9910644462392472
  0.9844227609049189
  0.9902721492230103
  0.9874215710479044
  0.9893214929456231
  0.9913277907408277
  0.9758858954041204
  0.9714942373908725
  0.9850137335314009
  0.9852589219527692
  0.981556840727764
  0.9787122329053097
  0.9841737644042321
  0.9873082199008125
  0.9786961470772306
  0.9888397095370905
  0.9840604062174944
  0.9961441494883583
  0.988275475782372
  0.9931533415403295
  0.9949924908455814
  0.9905311953156548
  0.9877446351300874
  0.984628844358677
  0.9777749063186458
  0.9753777163965524
  0.9899872168318699
  0.9728726382811042
  0.9807424294741922
  0.9926993549143305
  0.9918062598502552
  0.9903532682425917
  0.9813509843574166
  0.9631018715484161
  0.9660669805777841
  0.9809870112580191
  0.9765073222582533
  0.9790937725954306
  0.9720269290523045
  0.9759632144220713
  0.9873793584437605
  0.9916045284410745
  0.9824084292942965
  0.980951232493929
  0.9824384260089873
  0.9536992662612375
  0.9566104754177085
  0.9878788894849786
  0.9866694622077786
  0.990373804621079
  0.9915996154040787
  0.9902763259938632
  0.9921051964619115
  0.9828203714537029
  0.9860108645302564
  0.9805299186193408
  0.9859643642595727
  0.984044304492077
  0.9818465931825744
  0.991348102178023
  0.9855661203711932
  0.9904791376116454
  0.9682576178790755
  0.9870800161921468
  0.9840141421471424
  0.987695517046924
  0.9922760873448625
  0.9934162430507149
  0.9893663553862553
  0.9849418409882156
  0.9906091705192601
  0.983806714640493
  0.9807045524733794
  0.9867380759388381
  0.9891795405767229
  0.9889405890993691
  0.9922121622827329
  0.9878120641488157
  0.9883945267282064
  0.9870177774197515
  0.9957055240835401
  0.9890776801822787
  0.9932865399794607
  0.9922176182943224
  0.9916435012543223
  0.9819462049971153
  0.9940774082738606
  0.9798558670680637
  0.9812631960452953
  0.9839194748802514
  0.9836474641536201
  0.9896845301787761
  0.98093742236221
  0.9761651540437266
  0.9784017006402608
  0.9899192441966
  0.9848967551622418
  0.9889034686153807
  0.9824160757694281
  0.9945848681146534
  0.9936572725425107
  0.9768725703394597
  0.9691343592655371
  0.9736973224192434
  0.9827750269469145
  0.9883089840895748
  0.99356454100222
  0.9922186236531826
  0.9792368054942607
  0.9908592399047873
  0.9947297514849053
  0.9823044643308559
  0.9871073248649882
  0.9860047341279905
  0.9888924675588856
  0.9789888322817909
  0.9836895340471454
  0.9930069335148242
  0.9765407403656251
  0.9870464782877938
  0.9914841384114201
  0.9825506301864811
  0.9647301604541676
  0.9664245001129924
  0.9719225734764914
  0.9703132432739626
  0.9909390479835023
  0.9840100641291732
  0.9809536702895025
  0.9788778011575083
  0.9897815497841023
  0.9883423541307321
  0.9813044968206222
  0.9911065009267604
  0.9830206375005835
  0.9948990708106377
  0.9687753907812257
  0.9742714534645779
  0.9901135536282236
  0.9732997098070026
  0.9880748776855988
  0.98944774099078
  0.9930039520636423
  0.9948943872410908
  0.9864823466339895
  0.9863100395874748
  0.9906025428413489
  0.9929271828103684
  0.993441209855681
  0.9832468305964435
  0.9851473966390923
  0.9808705695517217
  0.9810497978871565
  0.9774517034136087
  0.9954910248293092
  0.996288161933752
  0.9777824043780857
  0.9957416821000253
  0.9838540198364899
  0.9885013693940431
  0.9891918500128414
  0.9900710617281835
  0.9886481394253415
  0.989023093935913
  0.9799410029498525
  0.9841999991433993
  0.9867816730955089
  0.9926195626566148
  0.9895746473211804
  0.9896830898525422
  0.982879357506497
  0.9863696765895991
  0.991487085107749
  0.9897355877134857
  0.9830810291630188
  0.9839657823423974
  0.9896117071839926
  0.9870780254099546
  0.9843922105648149
  0.9842489844235699
  0.9892193752613032
  0.9756026240846216
  0.9877413514829079
  0.9930340292168314
  0.9930238131922688
  0.9762718202369418
  0.9697339537406664
  0.9789378225106014
  0.9780112074659622
  0.9832807827400178
  0.9879634997316157
  0.9830285302544219
  0.9874032217110444
  0.9826122049441444
  0.9644663119129815
  0.9464702499746305
  0.9796264855687606
  0.9844538194578834
  0.9721251974892181
  0.9777043199753365
  0.9887491385251551
  0.9869229611473048
  0.978876610001453
  0.9730329044532311
  0.9787632301478179
  0.9827958376332989
  0.958890296449135
  0.9328202244361817
  0.9392649055203758
  0.9759627744357037
  0.9814723894674281
  0.9901562979383537
  0.9869404354339445
  0.9921818457604715
  0.9835941237055648
  0.984665581935339
  0.980981589799334
  0.9701645429101678
  0.977002887549112
  0.9763080257691613
  0.9697680379341279
  0.9855924879722426
  0.9611539377850384
  0.9801178234882112
  0.9794514071552598
  0.983099065082177
  0.9803460034574479
  0.9494244387018828
  0.9509175738724728
  0.955304841098842
  0.954359565092647
  0.9767635360897048
  0.9781824989768284
  0.9700341982105689
  0.975440388274935
  0.9816686849541059
  0.9898524025994107
  0.984870301140892
  0.9914588798501992
  0.9919936692072362
  0.9792988738798044
  0.9716683021298486
  0.9656409020070431
  0.9761105264766629
  0.9736653716879828
  0.9819340893014836
  0.982025726586781
  0.975298717272887
  0.9814841640877066
  0.9831834897203355
  0.9857757137193568
  0.9744552026741062
  0.9747954554267323
  0.9839510065172044
  0.9711729327763458
  0.9738351602432879
  0.9833915971982123
  0.9861198226682539
  0.9844036190403339
  0.9878398833171509
  0.9762740985926169
  0.9722952765648659
  0.9891963976738494
  0.9837317034209664
  0.9751985083069703


==> image/EM/stat/em_fun_psnr.csv <==
20.8427
20.3516
16.4237
14.2248
15.1629
14.8043
14.9273
17.4598
16.8146
16.9242
16.0199
16.1134
18.6969
16.4112
15.851
18.5153
15.3961
16.4786
17.7282
15.3234
18.8288
20.621
16.5861
16.4915
16.1805
15.5744
14.9322
14.7374
17.272
23.9943
16.9437
18.2464
20.7258
19.3503
17.1322
16.2072
17.5229
19.9627
19.6389
17.6141
19.7316
19.4859
16.4504
20.1223
20.0862
16.8098
16.5461
16.798
19.8895
16.2806
19.8428
20.8791
19.7653
16.7731
16.7643
20.8213
15.6493
16.0973
22.1452
18.3973
20.128
15.5144
16.2523
16.6796
18.2587
22.9764
19.3159
19.9964
17.7649
18.3329
18.005
19.9729
18.2339
17.8508
17.6113
18.2272
19.3148
20.5707
20.3542
17.1202
18.9346
20.9718
22.1891
21.2102
16.3056
17.0476
20.4247
17.2026
20.8024
17.6176
20.1758
24.1992
16.1121
15.4903
15.4483
16.387
17.9397
20.9743
16.6703
20.3198
16.7183
18.1959
17.6622
20.0579
18.2403
16.7257
19.5672
16.4928
17.4265
15.998
16.1216
19.6275
21.0758
19.5845
15.9789
19.0155
20.4849
19.3889
20.8374
17.6248
18.8346
22.8329
20.8691
17.1598
19.087
19.0105
18.3283
22.0064
22.0483
21.117
17.785
20.3767
24.2056
17.2557
21.712
16.396
18.5485
20.7197
15.4829
18.2447
19.5723
17.5956
19.533
16.9101
18.2657
17.2127
17.3927
19.0801
22.1861
21.8805
23.1383
18.0201
19.6758
24.0959
22.4969
18.7587
18.049
19.9857
17.0961
19.56
17.4326
19.1965
22.0933
21.069
19.3262
22.7189
18.3156
21.968
17.4642
16.7868
17.9632
18.419
18.9361
18.2889
22.6415
18.5538
18.4597
18.1706
18.3548
19.7142
22.2943
21.3371
19.8583
19.8985
21.4985
23.1629
21.2714
18.4239
19.3819
22.1704
19.2331
17.5568
26.5606
16.1833
22.6791
21.5504
16.142
21.2211
17.5801
22.8067
22.2261
25.9774
21.9262
23.6974
23.3969
18.1111
19.6146
21.0404
19.6436
19.0786
20.3313
21.34
22.5064
23.1565
18.956
17.8249
19.1367
19.1663
23.8504
21.6455
19.2306
21.5668
20.5513
20.2398
16.4462
22.6074
22.7178
20.3639
20.8337
17.0383
18.0964
21.2076
17.6832
21.2351
22.9601
18.8523
20.5512
21.0002
24.5917
20.9598
19.9405
23.2017
16.6977
21.202
18.1514
17.9822
18.3961
18.3459
16.276
16.2508
18.9054
20.5947
17.3816
17.4617
21.3036
22.8131
18.2187
17.5282
18.0836
17.1375
16.338
19.7142
23.4721
18.8291
22.0749
20.7483
23.5901
18.4456
18.63
22.0448
20.6836
20.5349
18.5524
18.5111
17.9791
21.5227
19.8637
16.6838
21.5022
19.7461
19.3755
22.6247
21.188
19.1781
16.4466
19.5028
20.8467
21.1476
20.2081
18.8341
20.913
19.2283
20.4406
19.5319
19.6481
18.128
19.0751
18.7725
17.218
17.4786
16.5832
18.5473
22.4528
23.2058
21.8514
17.6869
23.5833
18.0822
16.2098
20.6036
18.4749
16.7425
22.4907
21.7791
18.994
19.4139
19.6163
18.7632
18.2089
18.6206
18.3734
20.2272
17.6894
16.8674
15.5464
16.8568
16.5268
21.7321
17.8181
16.4738
17.4118
18.0213
21.3008
18.1558
17.1157
19.5058
20.2096
20.1626
18.6478
22.0531
18.197
17.0813
16.2061
16.1282
20.1885
16.6159
16.3197
19.6165
18.4878
17.8207
18.6372
21.5038
16.6431
20.3915
16.9313
17.7125
16.7119
20.5351
19.2268
17.8076
15.7955
17.6543
18.587
14.5363
14.7188
16.6797
17.2648
18.2922
19.1032
18.8504
20.8117
19.7643
16.2115
16.2651
20.8512
20.2691
17.1902
20.0948
16.9085
19.3496
16.2723
15.9474
13.7023
20.7756
19.678
20.3007
16.4284
16.864
17.9243
15.5637
15.1487
15.7541
16.3851
18.0695
14.6781
14.0543
13.4194
13.6737
13.1927
14.5523
14.38
15.3332
19.6985
18.1181
18.8999
15.533
14.4706
12.4378
11.7626
12.3756
14.3966
13.6351
15.2254
15.7422
17.0484
15.3841
14.2557
14.2809
16.0298
14.3773
18.7132
16.7448
15.4568
18.9069
12.8968
13.0312
13.7103
13.222
13.858
14.0745
14.5881
14.784
14.0069
14.2704
16.3929
14.9187
14.8108
13.5977
14.3448
14.6692
18.5829
15.2648
16.9118
16.6814
19.6844
13.1134
16.5102
17.405
14.3709
12.2458
13.2419
13.3375
17.4553
14.8087
17.0706
16.2863
15.0231
17.3801
13.5571
14.3417
14.5168
16.0077
13.7507
12.5555
14.8871
14.0819
15.8738
14.0932
11.935
18.5516
12.8056
15.8304
15.6441
17.2383
13.9831
14.4246
15.3913
12.2286
12.4493
16.2427
16.095
18.3964
16.7781
15.4261
12.9647
13.467
19.0876
12.1807
18.1473
11.8339
14.1529
14.1871
12.0793
13.6379
15.6401
13.2905
14.5097
13.3345
11.7601
16.3058
13.0505
11.9201
12.0737
12.1247
14.255
16.1031
12.4448
12.2563
15.4822
12.5954
15.685
11.9424
10.865
11.8327
12.3874
14.2448
11.521
13.75
13.3171
12.1076
13.1144
14.6424
13.1822
12.5926
19.9079
15.687
18.7771
13.7991
14.8335
17.0985
15.8134
15.523
15.4467
18.0045
12.5446
16.7332
17.9969
19.9144
16.2001
14.6002
16.8378
12.8021
14.6713
16.4903
15.7219
14.8219
13.5027
12.1563
14.5062
15.7463
15.3236
12.1706
16.4282
14.0094
13.6062
13.9799
18.875
15.418
13.5632
14.6465
21.0285
17.4096
14.7171
16.7759
15.7609
15.3782
17.8982
16.551
14.3943
16.9969
14.4167
14.3335
17.4297
17.1075
14.9704
17.3433
14.3961
15.7505
16.9352
15.6137
15.6118
17.9854
15.8849
14.3837
17.1297
19.6696
18.4731
14.3579
16.3138
17.8334
17.6626
14.6563
13.6846
16.5513
14.5933
15.6301
19.1174
14.2596
15.1361
17.4025
15.0175
14.4913
16.3843
15.55
15.9168
16.3055
17.9952
19.1317
15.9531
16.694
17.9594
17.0896
15.6386
20.6931
21.4442
18.8025
18.214
21.0947
16.6445
19.293
17.3276
18.7458
15.035
19.0837
22.2607
20.4623
17.5344
18.5857
20.4638
20.0213
17.63
20.543
16.6345
16.6836
20.314
16.7863
17.5555
18.8704
20.5702
22.826
18.2015
20.2983
17.8305
17.9086
16.5226
18.9923
19.2817
20.6877
22.4433
18.7528
17.7685
19.9662
19.7397
18.0718
18.3331
20.3744
19.5377
20.3361
18.0771
16.9858
17.3788
19.9007
19.479
17.0158
18.6036
19.5154
23.5515
20.5858
21.2831
23.2266
24.5939
22.9667
19.8923
19.3319
20.5169
18.18
19.255
26.0598
19.8136
20.4267
18.8731
25.4676
18.8
19.6438
21.9698
18.9188
20.5916
19.2679
22.4084
18.9736
21.8852
22.576
22.9724
21.9509
19.8493
22.2885
18.2918
20.5956
20.48
18.0341
17.4298
19.6594
22.2903
21.8207
20.6686
21.5235
18.2707
21.113
23.4053
22.1895
21.2747
23.0269
23.9537
24.89
19.4427
20.4815
27.592
19.1905
19.8353
20.583
25.1851
26.2928
20.7797
20.1199
22.438
19.5122
20.8742
21.4114
23.7803
27.2277
19.2943
21.2834
21.6053
23.9004
26.8222
23.0587
26.3322
24.585
25.2281
27.1498
21.0294
19.9749
23.7377
23.8968
21.8456
21.1107
23.1082
24.544
21.1781
24.5527
22.6457
31.7773
24.1136
27.4472
27.0261
26.0911
23.9486
22.7586
21.0636
20.5357
25.8443
19.573
21.1776
27.6429
26.8873
26.0902
21.7704
18.1646
18.7826
21.703
20.4481
21.0916
19.863
20.5836
24.1742
26.5182
21.6624
21.2817
22.2486
17.3451
17.62
24.1984
23.5879
25.1087
25.4881
24.7057
25.1292
21.8357
22.0806
20.9307
23.2519
22.0705
21.4747
25.5356
22.5854
25.1622
19.2067
23.8241
21.6874
22.7204
25.7128
26.5011
23.7404
21.8086
24.0206
21.8936
21.2231
22.1424
23.6521
23.5907
25.8906
23.1072
23.701
22.4341
29.7435
24.2661
27.3793
21.8861
22.0682
21.3678
28.5661
21.2606
22.2335
22.2025
22.3735
24.8097
21.4011
20.3946
20.8495
25.5498
22.8132
24.2446
21.8018
28.4154
27.8339
20.9102
19.7393
20.4461
22.1331
24.7018
28.7373
26.8085
21.212
25.5813
28.4179
22.1465
21.6013
21.3413
24.1559
21.088
22.4928
27.2888
20.7057
23.6353
26.4904
22.1214
19.0464
19.0434
19.5485
19.4091
25.9291
23.3204
21.9679
21.8729
25.2059
24.9532
21.6204
25.9746
22.438
29.2994
19.5822
20.1878
25.3251
20.1356
24.796
25.4426
27.7568
29.6496
24.1769
23.4241
25.6607
25.7072
27.2621
21.7624
22.7033
21.4324
22.4047
20.6329
29.3822
31.58
20.7966
30.4863
22.5396
24.0652
25.4244
25.3927
24.6082
24.8303
21.5973
22.551
23.6406
28.1722
25.135
21.683
20.2658
23.0238
26.6067
25.863
19.7149
19.812
25.8693
24.0291
23.4639
22.7159
23.3888
20.7106
24.8247
29.2193
26.049
20.4307
19.31
21.6148
21.2725
22.4878
25.2725
23.1179
25.0136
23.1708
19.1768
16.7726
21.6884
24.0954
20.6054
22.2401
26.4711
24.0253
20.0031
18.8953
21.2828
22.4136
18.0937
15.927
16.2237
20.7893
23.0081
25.0308
24.1341
28.1039
22.8852
22.5983
22.3753
20.2059
21.7343
21.1862
19.8113
23.9802
18.5897
22.541
20.9067
21.3501
22.2254
14.2337
15.9995
15.3283
17.8307
21.243
22.1581
20.254
21.0403
21.9642
26.738
24.2425
27.4937
28.5976
21.694
17.0487
16.6494
20.6491
21.126
22.9952
23.1046
21.7611
22.5306
23.967
25.0703
21.3287
20.9252
24.0126
16.143
16.5678
24.1521
24.3731
23.7023
24.8643
21.1315
19.596
21.3661
22.6015
21.3235


==> image/EM/stat/em_fun_ssim.csv <==
 0.89795
 0.88164
 0.82819
 0.79473
 0.81322
 0.80291
 0.80635
 0.84742
 0.84538
 0.84136
 0.82853
 0.83246
 0.87582
 0.84379
 0.82505
 0.87527
 0.82543
 0.84558
 0.85540
 0.82639
 0.87963
 0.90466
 0.84917
 0.84344
 0.84073
 0.83425
 0.81819
 0.81414
 0.85414
 0.93907
 0.85419
 0.87231
 0.90823
 0.89281
 0.85826
 0.85086
 0.86472
 0.90074
 0.89748
 0.86959
 0.89041
 0.89258
 0.85582
 0.89891
 0.89857
 0.85573
 0.84800
 0.85441
 0.89447
 0.85246
 0.89420
 0.91185
 0.89299
 0.85373
 0.84917
 0.89994
 0.83771
 0.84346
 0.92619
 0.87925
 0.89820
 0.84197
 0.85301
 0.85727
 0.87540
 0.93361
 0.89101
 0.90278
 0.87376
 0.87940
 0.88412
 0.90115
 0.88805
 0.88246
 0.88092
 0.88334
 0.89135
 0.90694
 0.90921
 0.87391
 0.89626
 0.91344
 0.92475
 0.91889
 0.85647
 0.87092
 0.90330
 0.86079
 0.90762
 0.86867
 0.90312
 0.94551
 0.84165
 0.83293
 0.83399
 0.85124
 0.87072
 0.90932
 0.85723
 0.90670
 0.85986
 0.87772
 0.87000
 0.90433
 0.88795
 0.86754
 0.89535
 0.86185
 0.86984
 0.85240
 0.85225
 0.89594
 0.91402
 0.90232
 0.85931
 0.89533
 0.91233
 0.89570
 0.91423
 0.87838
 0.89001
 0.93562
 0.91686
 0.87220
 0.89733
 0.89531
 0.89431
 0.92755
 0.92880
 0.92194
 0.88802
 0.91518
 0.94889
 0.88560
 0.93557
 0.87204
 0.90016
 0.91860
 0.86536
 0.87795
 0.92390
 0.88628
 0.91121
 0.88963
 0.89851
 0.88303
 0.88842
 0.90853
 0.93577
 0.93085
 0.94361
 0.89776
 0.91468
 0.94967
 0.93790
 0.89840
 0.88728
 0.91691
 0.87782
 0.91148
 0.88577
 0.90864
 0.94082
 0.92672
 0.90855
 0.94062
 0.89880
 0.93707
 0.89078
 0.88828
 0.89722
 0.91122
 0.90453
 0.90460
 0.94032
 0.90458
 0.90520
 0.89975
 0.90137
 0.91531
 0.94778
 0.93336
 0.91851
 0.91399
 0.92936
 0.94733
 0.92728
 0.92591
 0.93065
 0.93976
 0.91438
 0.91484
 0.95912
 0.92718
 0.94156
 0.93477
 0.89333
 0.91864
 0.92645
 0.94546
 0.93968
 0.96689
 0.93313
 0.95790
 0.95949
 0.90647
 0.92518
 0.92960
 0.91943
 0.91045
 0.92094
 0.93311
 0.94185
 0.95640
 0.90569
 0.89721
 0.90814
 0.91508
 0.95376
 0.93593
 0.91266
 0.93445
 0.92645
 0.92658
 0.88471
 0.94511
 0.94175
 0.92366
 0.93348
 0.89303
 0.89855
 0.92852
 0.89354
 0.92661
 0.94322
 0.91212
 0.91979
 0.95090
 0.95059
 0.94690
 0.92027
 0.94687
 0.88190
 0.92735
 0.89518
 0.89798
 0.90063
 0.89735
 0.87747
 0.88430
 0.91377
 0.92438
 0.89220
 0.89096
 0.93585
 0.94396
 0.90260
 0.89579
 0.89813
 0.88861
 0.87893
 0.91451
 0.95517
 0.90129
 0.93945
 0.92648
 0.95323
 0.90362
 0.90493
 0.93996
 0.92469
 0.92457
 0.90542
 0.90246
 0.90458
 0.93797
 0.92229
 0.89035
 0.94059
 0.92479
 0.92627
 0.94843
 0.95261
 0.92096
 0.88943
 0.91684
 0.92679
 0.93111
 0.92486
 0.91069
 0.93592
 0.91663
 0.93198
 0.92717
 0.92265
 0.90478
 0.91489
 0.91195
 0.89176
 0.89837
 0.88132
 0.90436
 0.94150
 0.95381
 0.94245
 0.89605
 0.95057
 0.89279
 0.87051
 0.91872
 0.89450
 0.87370
 0.94653
 0.94196
 0.90288
 0.91268
 0.90608
 0.89941
 0.88399
 0.89700
 0.90126
 0.91210
 0.88812
 0.87336
 0.85690
 0.87486
 0.87425
 0.93090
 0.89094
 0.87761
 0.88907
 0.89362
 0.92809
 0.89194
 0.87691
 0.90424
 0.91409
 0.93215
 0.89982
 0.93212
 0.88876
 0.87495
 0.86841
 0.86075
 0.91028
 0.86985
 0.86457
 0.91622
 0.89902
 0.90281
 0.91869
 0.92866
 0.86437
 0.91761
 0.87344
 0.87752
 0.85421
 0.90389
 0.89166
 0.86921
 0.84408
 0.87197
 0.87970
 0.81889
 0.80907
 0.83891
 0.85164
 0.86654
 0.88723
 0.88143
 0.90555
 0.88918
 0.82643
 0.82025
 0.90357
 0.89267
 0.85742
 0.89878
 0.85283
 0.89113
 0.83187
 0.82370
 0.78242
 0.90819
 0.88773
 0.90015
 0.83510
 0.85071
 0.85199
 0.80366
 0.79632
 0.79811
 0.82058
 0.86224
 0.76557
 0.73876
 0.72802
 0.72716
 0.71123
 0.75813
 0.75934
 0.77719
 0.87468
 0.83380
 0.84440
 0.77341
 0.75315
 0.69913
 0.68089
 0.70340
 0.77091
 0.73874
 0.78690
 0.77947
 0.82095
 0.79060
 0.75250
 0.75856
 0.82276
 0.75918
 0.86277
 0.82944
 0.79151
 0.86600
 0.72878
 0.73224
 0.74939
 0.71188
 0.73844
 0.74474
 0.75246
 0.76818
 0.75594
 0.76858
 0.81082
 0.79582
 0.78652
 0.74375
 0.75340
 0.79098
 0.86207
 0.80530
 0.82730
 0.80789
 0.86348
 0.72274
 0.80391
 0.83326
 0.76007
 0.70452
 0.72763
 0.71838
 0.81802
 0.76766
 0.81806
 0.81837
 0.79106
 0.82643
 0.73321
 0.76297
 0.75861
 0.79223
 0.71122
 0.68804
 0.76621
 0.73700
 0.78534
 0.75437
 0.67603
 0.84706
 0.70845
 0.79667
 0.79997
 0.82804
 0.72980
 0.75174
 0.77665
 0.67391
 0.68510
 0.79874
 0.80484
 0.84772
 0.81166
 0.77237
 0.71554
 0.71908
 0.85529
 0.68791
 0.83987
 0.67899
 0.73437
 0.75438
 0.67536
 0.70732
 0.77757
 0.71820
 0.76529
 0.73951
 0.67927
 0.81581
 0.71221
 0.67149
 0.68654
 0.69890
 0.76617
 0.80145
 0.70233
 0.69902
 0.78424
 0.71175
 0.78602
 0.68985
 0.65942
 0.67969
 0.68070
 0.75170
 0.66139
 0.73363
 0.71180
 0.68514
 0.72774
 0.75111
 0.72320
 0.69258
 0.86762
 0.79568
 0.84952
 0.73045
 0.75898
 0.82647
 0.78902
 0.78030
 0.78547
 0.82050
 0.71819
 0.80068
 0.84372
 0.87884
 0.80482
 0.77992
 0.82120
 0.72375
 0.76657
 0.80169
 0.79058
 0.77310
 0.74273
 0.70736
 0.76965
 0.79404
 0.78679
 0.70431
 0.80444
 0.75804
 0.76672
 0.75349
 0.84929
 0.76544
 0.73047
 0.77996
 0.89390
 0.83640
 0.78472
 0.82040
 0.79084
 0.79069
 0.82115
 0.80446
 0.74669
 0.80488
 0.77324
 0.76630
 0.81339
 0.80747
 0.77360
 0.82801
 0.75585
 0.78863
 0.81476
 0.78057
 0.79183
 0.84119
 0.79551
 0.76867
 0.82873
 0.87541
 0.85021
 0.77228
 0.81839
 0.84122
 0.83799
 0.78033
 0.75903
 0.81837
 0.77752
 0.79758
 0.85876
 0.78008
 0.78000
 0.82719
 0.80551
 0.79116
 0.83010
 0.82096
 0.82536
 0.83264
 0.84420
 0.86217
 0.80908
 0.83083
 0.83411
 0.82232
 0.79208
 0.88619
 0.89645
 0.86011
 0.85359
 0.89163
 0.82099
 0.88130
 0.84748
 0.85446
 0.79451
 0.86948
 0.91603
 0.89070
 0.84515
 0.86718
 0.88628
 0.89019
 0.86464
 0.88591
 0.84102
 0.83511
 0.88733
 0.84948
 0.85562
 0.87306
 0.88717
 0.92271
 0.85513
 0.89438
 0.85779
 0.86677
 0.84465
 0.88718
 0.88892
 0.90929
 0.92791
 0.88165
 0.87353
 0.90429
 0.89144
 0.86791
 0.87498
 0.90218
 0.91208
 0.91412
 0.89290
 0.87842
 0.88407
 0.89819
 0.90277
 0.88092
 0.89136
 0.90086
 0.93854
 0.91029
 0.92834
 0.93277
 0.94973
 0.93335
 0.90437
 0.91098
 0.92590
 0.89542
 0.90056
 0.95519
 0.91134
 0.91616
 0.90923
 0.95520
 0.90625
 0.91159
 0.92628
 0.90320
 0.91325
 0.90683
 0.93824
 0.90133
 0.93164
 0.93448
 0.93528
 0.92710
 0.91152
 0.93242
 0.90196
 0.91331
 0.91741
 0.89503
 0.88933
 0.91226
 0.92646
 0.92896
 0.91578
 0.92257
 0.89629
 0.92322
 0.94384
 0.93436
 0.92610
 0.94009
 0.94620
 0.95532
 0.91281
 0.91934
 0.96932
 0.91435
 0.91940
 0.92753
 0.95943
 0.96381
 0.92968
 0.92628
 0.93785
 0.91405
 0.92454
 0.93379
 0.95445
 0.96968
 0.91672
 0.93449
 0.94292
 0.95338
 0.96278
 0.94099
 0.96168
 0.95195
 0.95910
 0.96734
 0.92842
 0.91952
 0.94339
 0.95008
 0.93901
 0.93571
 0.94468
 0.95099
 0.93394
 0.95505
 0.94301
 0.98345
 0.95368
 0.96962
 0.97484
 0.96295
 0.95387
 0.94209
 0.93076
 0.93002
 0.96330
 0.91811
 0.93214
 0.97004
 0.96633
 0.96301
 0.93848
 0.90871
 0.91458
 0.93699
 0.92648
 0.92964
 0.92303
 0.92951
 0.95229
 0.96439
 0.95087
 0.93673
 0.94403
 0.90289
 0.90522
 0.95397
 0.94481
 0.95738
 0.96402
 0.95638
 0.96311
 0.93899
 0.95010
 0.93118
 0.94693
 0.94217
 0.94358
 0.96110
 0.94693
 0.95685
 0.92645
 0.95184
 0.93822
 0.94871
 0.96166
 0.96693
 0.95293
 0.94570
 0.95468
 0.94175
 0.93510
 0.94697
 0.95042
 0.94914
 0.96428
 0.95153
 0.94788
 0.94299
 0.97751
 0.95674
 0.96871
 0.95949
 0.95559
 0.93763
 0.97436
 0.93446
 0.93991
 0.94136
 0.94637
 0.95505
 0.93907
 0.93172
 0.93479
 0.96128
 0.94405
 0.95207
 0.93516
 0.97584
 0.97373
 0.93147
 0.92398
 0.92940
 0.93915
 0.95654
 0.97514
 0.96895
 0.93326
 0.96425
 0.97530
 0.93894
 0.94929
 0.94698
 0.95368
 0.92943
 0.94526
 0.96826
 0.93398
 0.94754
 0.96171
 0.94247
 0.92104
 0.92155
 0.92082
 0.91775
 0.96746
 0.94362
 0.93735
 0.93430
 0.95972
 0.95493
 0.93464
 0.96416
 0.94251
 0.97664
 0.92461
 0.92904
 0.95989
 0.92871
 0.95682
 0.95977
 0.97103
 0.97822
 0.95300
 0.95395
 0.96495
 0.96746
 0.97246
 0.93875
 0.94659
 0.93408
 0.94140
 0.93445
 0.97905
 0.98338
 0.93442
 0.97994
 0.94361
 0.95653
 0.95949
 0.96277
 0.95512
 0.95782
 0.93688
 0.94488
 0.95172
 0.97307
 0.95766
 0.96009
 0.94098
 0.94966
 0.96570
 0.96406
 0.93955
 0.94380
 0.95975
 0.95221
 0.94507
 0.94502
 0.95662
 0.92307
 0.95436
 0.97371
 0.96652
 0.92107
 0.91084
 0.93476
 0.93303
 0.93460
 0.95482
 0.93937
 0.95007
 0.94216
 0.90537
 0.88412
 0.93015
 0.94464
 0.91326
 0.92802
 0.95818
 0.94862
 0.93373
 0.92040
 0.92398
 0.93771
 0.89634
 0.86741
 0.87219
 0.92079
 0.93926
 0.95939
 0.95116
 0.97064
 0.93769
 0.93997
 0.93046
 0.91271
 0.92633
 0.92014
 0.90902
 0.94495
 0.89489
 0.93458
 0.92154
 0.92907
 0.92203
 0.88244
 0.88583
 0.90057
 0.88431
 0.92154
 0.92684
 0.90866
 0.91390
 0.93086
 0.96212
 0.93900
 0.96185
 0.96936
 0.91916
 0.94668
 0.92274
 0.91770
 0.91700
 0.93282
 0.93787
 0.91941
 0.94068
 0.93795
 0.94996
 0.91882
 0.91144
 0.94452
 0.92093
 0.92345
 0.94461
 0.94542
 0.93802
 0.95344
 0.92471
 0.91098
 0.94187
 0.93255
 0.92581


==> image/EM/stat/em_orig_16_jaccard.csv <==
  0.9998829887669216
  0.9999069960938359
  0.9999399987399735
  0.999915999495997
  0.9999189968408768
  0.9998859935016295
  0.9998919909272379
  0.9998979880646035
  0.9998739882809101
  0.9999129947796868
  0.9998799935196501
  0.9998739841219993
  0.9997839630576829
  0.9997329359046171
  0.9997839338837684
  0.9997629480856307
  0.9998169741933612
  0.9998949836174443
  0.9998739810971645
  0.9998379752102071
  0.9998079717718504
  0.9998259801617384
  0.9998319919356129
  0.9997839948158755
  0.9998349801976237
  0.9998289687012724
  0.9998199540882925
  0.9998079429590588
  0.9998019489028169
  0.9997029652469339
  0.9998049742566019
  0.999846976128276
  0.9998079775333714
  0.9998079821423392
  0.9998439906394384
  0.9999189956257638
  0.9998589932316752
  0.9998139882812617
  0.99988298771371
  0.9999129926913861
  0.9999429976058994
  0.9999579996219966
  0.9999609997659986
  0.9999579986139543
  0.999969998199892
  0.9999069977679464
  0.9999309975159105
  0.9999459974078756
  0.999951998127927
  0.9999339992079905
  0.9999609992979873
  0.9999759992799784
  0.9999759992079739
  0.9999549989199741
  0.9999429988029749
  0.9999639994599919
  0.9999879999639999
  0.99997
  0.9999759996399946
  0.999978999747997
  0.9999789998739993
  0.9999669999009997
  0.9999759997119966
  0.9999699999099997
  0.9999849999549999
  0.9999909999459997
  0.999972999837999
  0.9999699998199989
  0.9999699999099997
  0.9999579998739996
  0.9999699998199989
  0.999982
  0.9999879999639999
  0.9999909999189993
  0.999988
  0.999994
  0.999976
  0.9999819999459998
  0.999988
  0.9999789999369998
  0.9999789998739993
  0.999972999837999
  0.999943
  0.9999519989919788
  0.9999009964358717
  0.9998919964358823
  0.9999039982719689
  0.9998979993879963
  0.9999519992799892
  0.9998469990819945
  0.9998319964719259
  0.999891998055965
  0.9999339990099851
  0.999886
  0.9998409933217195
  0.9998439887671913
  0.9998469876059961
  0.9998139871651144
  0.9998409933217195
  0.999903996255854
  0.9998949965348857
  0.999879996399892
  0.9998469977049655
  0.9998949959048403
  0.9999099956797927
  0.9999399954996625
  0.9998859955538266
  0.999939998199946
  0.9999609995319944
  0.999952
  0.999973
  0.999991
  0.9999879999639999
  0.9999819998919993
  0.9999759997839981
  0.9999849999099995
  0.999973
  0.9999489992349885
  0.9999489989289775
  0.9999639995679949
  0.9999759999279998
  0.999997
  1.0
  0.999991
  0.9999909999729999
  0.9999789999369998
  0.9999759999279998
  0.999982
  0.9999909999729999
  0.999994
  0.999988
  0.9999909999729999
  0.999988
  0.999991
  1.0
  1.0
  1.0
  1.0
  1.0
  0.999997
  0.9999939999819999
  0.999991
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  0.999997
  0.999997
  1.0
  1.0
  0.999994
  0.999988
  0.9999939999639997
  0.9999909999729999
  0.999997
  1.0
  1.0
  1.0
  1.0
  1.0
  0.999997
  0.999988
  0.9999819998919993
  0.9999819998379985
  0.9999819998919993
  0.999982
  0.999996999991
  0.999994
  0.999991
  0.999972999837999
  0.9999549997299984
  0.9999579989919758
  0.9999729987039377
  0.9999489986229628
  0.9999579992439864
  0.9999729996759961
  0.9999849998199979
  0.999976
  1.0
  0.999982
  0.9999459996759981
  0.9999639987039534
  0.9999459993519922
  0.999979
  1.0
  0.999994
  0.999988
  0.999976
  0.999982
  1.0
  0.999997
  0.999997
  1.0
  1.0
  0.999994
  0.9999939999819999
  0.999994
  0.999994
  0.999994
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  0.999994
  0.999994
  1.0
  0.999994
  0.9999939999819999
  0.999994
  0.999991
  0.999991
  0.999991
  0.999961
  0.9999189982989642
  0.999921996489842
  0.9999459985419606
  0.9999699999099997
  0.999979
  0.999979
  0.999997
  1.0
  1.0
  0.999988
  0.9999879999639999
  0.9999849999549999
  0.9999819999459998
  0.999985
  0.999994
  0.999997
  0.999982
  0.9999909999459997
  0.9999759999279998
  0.9999759997839981
  0.999982
  1.0
  0.999991
  0.999991
  1.0
  0.999991
  0.9999909999729999
  0.999994
  0.999994
  0.9999729999189998
  0.9999669995049926
  0.9999639993519883
  0.9999669997029973
  0.999982
  0.999991
  0.999994
  0.999997
  0.999997
  0.999997
  0.999997
  1.0
  1.0
  1.0
  0.999988
  0.9999789998109982
  0.999972999837999
  0.999985
  0.999997
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  0.999988
  0.9999849999099995
  0.999987999891999
  0.9999669995049926
  0.9999339980199407
  0.99995199639973
  0.9999459953015912
  0.9999369964087953
  0.9999519985599568
  0.9999519997119982
  0.9999549995949963
  0.9999129973899217
  0.9999189919802061
  0.9999639943831238
  0.9999279924392062
  0.999933995841738
  0.9999309989649845
  0.999985
  0.999991
  0.999991
  1.0
  0.999997
  0.999967
  0.9999729995139912
  0.9999789996219932
  0.9999789998109982
  0.9999789999369998
  0.9999819998919993
  0.999889
  0.9999309948246119
  0.9999369933843053
  0.9999189939245443
  0.9999189992709935
  0.999985
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  0.999997
  0.999997
  0.999994
  0.999991
  1.0
  0.999997
  1.0
  0.999988
  0.9999939999459995
  0.9999909999729999
  0.999997
  1.0
  0.99997
  0.9999729995139912
  0.999967
  0.999997
  0.999991
  0.999994
  0.999982
  0.9999579992439864
  0.9999219981279551
  0.9999459985419606
  0.9999639997839987
  0.999994
  0.999994
  0.999982
  0.999976
  0.9999189990279883
  0.999912994257621
  0.9998889900091008
  0.9998859900811371
  0.999945995463619
  0.9999429955536532
  0.9999129950407173
  0.9999369971648724
  0.9999219971918989
  0.9998979975519412
  0.9999519991359844
  0.999979
  0.9999789999369998
  0.9999489987759707
  0.9999369952746456
  0.999927991358963
  0.999918990521891
  0.9999099913591705
  0.9999009919803504
  0.99992499549973
  0.9999219983619656
  0.9999219988299825
  0.9999339972278836
  0.9999219967238624
  0.999915998739981
  0.9999549990549802
  0.9999399985599654
  0.9999339986139709
  0.9999219988299825
  0.9998559948158133
  0.9998979883706742
  0.9998589894242068
  0.9998589936547144
  0.9998529982359788
  0.9999369988659796
  0.9999519989919788
  0.9999549986499595
  0.9999579987399622
  0.9999609988299649
  0.9999249970748859
  0.9998709965169059
  0.9998859976059498
  0.9998859958958523
  0.9999399938793757
  0.9999159886584689
  0.9999069866060712
  0.9998889853460656
  0.9998859828974346
  0.9998259765068285
  0.999843980341523
  0.9998139815841768
  0.9998679853463734
  0.9998019904955437
  0.9998769933576414
  0.999900999108992
  0.9999309993789944
  0.9998949955898148
  0.9998739905492912
  0.9999039907831152
  0.9998349841584793
  0.9998019714838937
  0.9997869782717838
  0.9998439882991225
  0.9997839792620091
  0.9996279497732193
  0.9995439630610079
  0.9996399632762542
  0.999525891903354
  0.9994327515451767
  0.999417699532959
  0.9993967067995045
  0.9993276954460371
  0.9993787278828127
  0.9992256515431944
  0.9990004932500778
  0.9990334171505417
  0.9992344924685066
  0.9992885090712592
  0.9992613706878261
  0.9992162005245351
  0.9991771088088399
  0.9991772101217169
  0.9992374005968692
  0.9992044749534693
  0.9990754508177858
  0.9992915387917535
  0.9994296081407927
  0.9992524527954463
  0.9992343867437817
  0.9990634689869156
  0.9992197401734778
  0.9994148384954248
  0.9994147875678872
  0.9995018101896823
  0.9996398919675903
  0.9995408856805345
  0.9994598444351973
  0.9992768871944023
  0.9995469021308603
  0.9995498838700385
  0.9995408402123939
  0.9995858422058804
  0.9995498392926274
  0.999402811885744
  0.9993848172907354
  0.9992828235745993
  0.9994418660478515
  0.9995259217770932
  0.9995829149146426
  0.9997058932392459
  0.9996878857661904
  0.9995769200378871
  0.9996399513934381
  0.9996519540579356
  0.9996459309565365
  0.9996909286045076
  0.9998199611116001
  0.999855977100359
  0.9998409895053073
  0.9997359944558836
  0.99976297795695
  0.999822983537469
  0.9998259900814347
  0.9998709899372151
  0.999879992799568
  0.9998679924755711
  0.9998499909994599
  0.9998529916205223
  0.9998319899193951
  0.9998469880650691
  0.9997869859410721
  0.9997779693597717
  0.9996699356374493
  0.9997329310962229
  0.999714932438988
  0.9996099356393805
  0.9995619461193727
  0.9996219455601607
  0.9995859490717358
  0.999624930237024
  0.9996639203491228
  0.9996189142557075
  0.9995048722570423
  0.9994808489270378
  0.9995378904800438
  0.9995889149053854
  0.9997119377785602
  0.9996879522566953
  0.999738953011542
  0.999633936304917
  0.9995769098818048
  0.999642899297602
  0.9996308959126474
  0.999591878788
  0.9995168594060871
  0.9995708880017684
  0.9996309224937237
  0.9995949210095969
  0.9995468762972292
  0.999579836136093
  0.9995108297687595
  0.9994088155504517
  0.9994837506515647
  0.9994566625874668
  0.9994355817660887
  0.9993485328980879
  0.9993065360726326
  0.9992704353169353
  0.9992854061725294
  0.9993664773438087
  0.9994145257658703
  0.999282513544183
  0.9992405580047587
  0.9994266869710862
  0.9994927215041057
  0.9994356901939164
  0.9993426647590271
  0.9993396850297592
  0.9995257552897295
  0.9994897581453609
  0.9995888001568762
  0.9996008311515772
  0.9996158640158617
  0.9995348506870706
  0.9994417873209693
  0.9993127257775852
  0.9995077799776501
  0.9994297690564679
  0.9993246717904902
  0.9993306405539775
  0.9994777195353906
  0.9994206802154789
  0.9991924961175773
  0.9990033541735044
  0.9990423794618913
  0.9991292633567999
  0.999195055800454
  0.9989607653892825
  0.9989486911204449
  0.9987803461493786
  0.99854601094297
  0.998600017624957
  0.9987110859626546
  0.9989454022844609
  0.9988673656085731
  0.9989214695653131
  0.9990325982348423
  0.9988642657337755
  0.9983624454148472
  0.9982513035100125
  0.9987619609496842
  0.9989753031019368
  0.9990685217440077
  0.9990627431385488
  0.9990360919986627
  0.9993094489402543
  0.9993034922458472
  0.999255419226997
  0.9994595119392812
  0.9993845476425173
  0.9994866873926221
  0.9994357172943644
  0.9994207567178215
  0.9994387558587986
  0.9995047043084722
  0.9995917342189765
  0.9995917820115942
  0.9995888285415018
  0.9995888717279792
  0.999633896758886
  0.9995318707963398
  0.9995168130066335
  0.9992646382019954
  0.9991084436688493
  0.9991564280582235
  0.9990273376169171
  0.9989940131268774
  0.9988433587260322
  0.9988247823643215
  0.9985660316855892
  0.9984302608814195
  0.9979612108843674
  0.9983427591205896
  0.9982617813433202
  0.9983555614790527
  0.9985151892532564
  0.9985273802093925
  0.998557520377529
  0.9987046995463944
  0.998578923807683
  0.9987776211566647
  0.9989821358333225
  0.9991774324283755
  0.9991954231183758
  0.9991924258147543
  0.9993515915026466
  0.9992166545446541
  0.9991417450982942
  0.9993877906243935
  0.9994807725783893
  0.9995167535443076
  0.9995617659830349
  0.999402681031671
  0.9995016755908096
  0.9993756216267058
  0.9993846178476834
  0.9995136746483397
  0.9994476669431668
  0.9994176663228029
  0.9993966633381427
  0.9993426548938192
  0.9992315735233054
  0.999285554185812
  0.9992256747834091
  0.9994928219805151
  0.999609872428284
  0.9996579035287951
  0.9996789489528836
  0.9997569788571605
  0.9998289897393844
  0.9997959969399541
  0.9997899943298469
  0.9998109852568501
  0.9998169747425145
  0.9997749810984122
  0.9998349910895188
  0.9998829912243419
  0.9998709907113312
  0.9998589923855888
  0.9998679972279418
  0.9999099981099603
  0.9999459983799514
  0.9999669988119573
  0.9999489975518825
  0.9999429977769133
  0.999946
  0.999979
  0.999961
  0.999967
  0.9999459993519922
  0.9999249988749831
  0.9999219985959747
  0.9999699985599309
  0.9999699986499393
  0.9998799938796878
  0.9998649939247266
  0.9999459987039689
  0.999961
  0.9999879999639999
  0.999979
  0.9999759999279998
  0.9999699998199989
  0.9999369996219978
  0.9999609992979873
  0.999976
  1.0
  0.999988
  0.9999939999639997
  0.999988
  0.999994
  0.999985
  0.9999879999639999
  0.999997
  0.999994
  0.9999939999639997
  0.999987999891999
  0.999982
  1.0
  1.0
  0.999991
  1.0
  0.999988
  0.999991
  1.0
  0.999996999991
  0.999991
  0.9999939999819999
  0.999994
  0.999997
  0.999997
  0.999997
  0.9999939999819999
  0.9999939999819999
  0.999997
  0.999997
  0.999997
  0.999997
  0.9999759999279998
  0.999964
  0.9999939999819999
  0.999997
  1.0
  0.999982
  0.999982
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  0.999997
  1.0
  0.999997
  1.0
  0.999997
  0.999997
  1.0
  0.999994
  0.999976
  0.999982
  1.0
  1.0
  1.0
  1.0
  1.0
  0.999994
  0.999994
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  0.999994
  0.999994
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  0.999997
  0.999997
  1.0
  0.999997
  0.9999939999819999
  0.9999879999639999
  0.9999909999459997
  0.9999939999459995
  0.999982
  0.999994
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  0.999991
  0.999988
  0.999994
  0.999997
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  0.999997
  0.999997
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  0.999985
  0.9999849999549999
  0.999982
  0.999988
  1.0
  1.0
  1.0
  0.999991
  0.9999939999639997
  0.999991
  1.0
  1.0
  1.0
  1.0
  1.0
  0.999988
  0.9999939999279991
  0.999979
  0.999994
  0.999997
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  0.999997
  0.999997
  1.0
  0.999997
  0.999997
  1.0
  0.999997
  0.999997
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  0.999997
  0.999997
  1.0
  1.0
  0.999988
  0.999988
  0.999991
  0.999991
  0.999997
  0.999997
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  0.999997
  0.999997
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  0.999991
  0.999988
  0.999997
  1.0
  1.0
  1.0
  1.0
  0.999994
  0.999991
  0.999997
  1.0
  1.0
  0.999994
  0.999994
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  0.999994
  0.999994
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  0.999994
  0.999994
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  0.999997
  0.999997
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  0.999997
  0.999997


==> image/EM/stat/em_orig_16_psnr.csv <==
40.344
40.9701
41.2327
41.2754
41.3545
39.743
40.1734
39.4551
40.3167
39.6496
39.4833
40.4326
39.0537
39.6983
39.925
39.3703
40.0511
40.537
40.4769
40.2521
40.47
39.6429
40.799
40.7247
41.7919
41.1404
41.3805
42.8963
42.5478
42.468
41.4225
42.3182
41.9866
42.6576
42.1973
41.5066
43.4115
41.3131
41.463
42.1625
43.2278
42.8885
43.1187
42.8319
42.5533
42.0718
41.939
42.4026
42.6831
43.3433
43.9721
43.1634
43.5126
42.4697
43.6127
42.2175
42.8971
42.4285
42.7686
43.0546
42.4295
41.7273
42.0204
42.0821
42.1837
41.9306
41.8119
43.0844
42.093
41.3149
41.5164
41.889
41.909
41.6576
42.1054
42.0035
42.0746
40.4978
40.4987
41.3906
42.445
41.1062
41.4849
41.7845
41.188
41.4845
41.0571
41.5325
41.6728
41.0039
41.2551
41.6953
40.9724
40.0356
40.6216
40.8432
40.9693
40.6495
40.813
41.1964
41.293
40.7693
40.221
40.9749
40.4972
40.8122
40.832
41.0509
40.6825
41.148
40.8058
41.1478
41.6593
41.5364
42.0794
41.7305
41.3541
41.4036
41.0199
41.3429
42.1092
41.7543
42.3936
43.0798
42.3651
42.6976
42.455
42.2028
43.3249
42.3997
42.9602
43.3396
43.0689
43.6057
42.8572
43.173
43.0558
43.3985
43.8164
43.6024
42.9607
42.9734
42.8558
42.931
43.7883
43.3026
44.3816
44.097
44.7322
44.2945
44.821
44.3155
45.6188
45.3603
45.2861
45.4187
44.5321
44.1683
44.0377
43.9558
44.6488
44.9031
43.8821
43.9775
44.9951
45.1215
45.0719
45.4139
46.7109
46.1717
46.4921
45.8281
46.4765
46.1062
45.8732
45.8474
46.3678
46.2317
46.7253
47.0099
46.0064
46.189
45.5731
45.8767
45.8757
46.8843
47.8518
47.0825
46.9192
47.0945
46.1267
47.4765
47.9189
47.6175
47.6596
47.9451
47.0667
47.5367
45.2966
47.465
46.8184
45.2939
44.8226
45.3752
46.4255
45.9229
46.1736
46.244
46.2177
45.3583
45.8455
45.5452
44.6175
44.5683
44.7789
45.3198
45.455
45.1774
45.6443
44.6032
44.9752
44.0201
44.0507
44.2308
44.635
44.1068
43.948
45.1215
45.0713
45.3393
45.5386
45.3395
45.2402
45.0845
44.8876
43.7992
44.0648
44.2765
44.3669
43.7639
43.7947
43.6976
43.5198
44.1067
44.0422
44.1885
43.6983
43.3507
43.5574
43.5075
43.803
43.88
43.423
43.1522
43.244
43.1656
43.2364
43.3957
42.7493
42.7076
43.2044
42.139
43.0125
43.6982
43.3072
43.3729
42.9774
42.1261
41.8475
41.946
41.9505
42.1711
41.5826
41.358
41.4481
42.1452
42.4904
41.9529
42.1727
43.1349
43.7064
44.1773
44.0766
44.2631
44.1659
43.7359
43.9085
44.4492
44.4932
44.7612
43.8841
43.891
44.4305
44.2266
44.6454
44.3385
44.5319
44.4495
44.7987
44.2552
44.2452
43.8298
43.6618
43.865
44.4314
44.2714
44.3048
43.7708
44.5497
43.1162
43.0189
43.5249
43.1651
44.0371
44.1243
42.9215
42.8047
41.7615
42.1961
42.9916
42.7676
43.5313
43.794
43.1397
43.1791
42.8896
42.3162
43.3948
42.8414
44.3516
43.1411
43.4712
43.1093
42.3283
41.3734
43.2005
42.8965
43.4356
43.2938
43.2075
42.3769
42.1333
42.4819
41.5243
41.9291
42.4474
42.4559
42.131
41.5253
41.4272
40.8738
41.6712
41.876
41.2673
41.543
41.2353
40.4291
40.3373
40.55
40.0266
40.771
40.6882
40.6749
39.5051
39.0644
39.4474
38.8021
39.4387
39.9419
40.1055
41.0076
41.4102
40.3738
41.1794
40.6071
40.6988
40.9232
41.0026
41.3988
40.3936
39.6503
40.1188
39.3412
39.3654
39.6411
39.835
39.7824
38.9518
38.9637
38.2887
38.1537
37.9082
37.7038
36.2302
36.5759
35.3056
35.2504
35.0986
35.4394
36.3951
37.3303
37.1556
37.9373
38.6148
38.6298
38.7501
37.6685
38.4254
38.4842
38.6498
38.3409
38.6871
38.9703
38.9906
38.6699
38.9551
39.1846
39.6717
39.7177
39.0768
38.3976
38.4124
38.2452
38.9047
38.7494
38.908
38.957
37.9243
37.6057
37.6876
36.9725
37.3414
37.7155
37.5764
37.661
37.6262
38.1419
37.3471
37.1175
37.5981
38.0373
37.0927
37.1681
37.5227
36.7402
37.0701
36.5631
36.9474
36.8351
37.2293
37.8388
37.4912
37.2541
37.7305
38.0283
37.7949
38.2082
38.3759
37.9927
38.2944
37.5566
37.3273
36.5426
37.1734
37.4593
37.5917
37.8779
37.0751
37.3766
36.4821
37.2809
37.3553
38.0659
37.8511
37.6121
37.3453
37.2579
37.3014
37.3184
36.7658
37.6909
37.626
37.6193
37.8284
37.2063
37.8379
37.364
37.7521
38.2744
37.6914
37.82
37.1704
37.8717
37.0205
37.4865
37.5919
37.3651
37.9874
38.2643
37.0671
37.1458
36.4368
36.3415
37.2463
36.9575
37.5418
37.333
37.327
37.023
36.9031
36.2723
36.4838
37.1062
36.4485
36.2744
36.8367
36.4885
36.5973
35.9656
36.0693
36.5371
36.678
36.8075
37.2179
37.4965
36.6389
36.8039
37.7859
37.1051
37.0263
37.2751
36.9408
37.6669
36.8694
37.1155
37.618
37.6675
38.4596
37.7327
37.585
37.1963
36.8435
36.9674
36.8838
37.4212
36.8837
37.3929
36.9871
37.4105
36.1681
36.2709
36.7486
37.7205
37.8732
37.4141
37.5044
37.0097
36.2281
36.4126
37.4784
37.0598
37.7119
37.7019
37.0924
37.14
36.5817
36.6944
36.7896
36.9745
37.2968
36.9928
37.0458
36.783
37.4761
36.5371
37.4697
37.1447
37.6854
37.8868
38.286
38.0434
38.4766
37.2996
38.1974
38.4912
38.546
38.685
38.8963
38.6493
38.4134
38.5196
38.2975
38.7783
37.8318
38.8732
38.9566
39.18
38.1432
38.7717
39.1761
39.7515
40.3249
41.202
40.969
40.3997
39.8709
39.179
39.5589
39.2172
39.3154
39.2997
39.5987
39.2849
39.04
39.999
39.9405
40.6799
40.7887
40.8478
40.7053
41.3278
40.3125
40.9801
41.2653
42.3505
41.1024
42.2695
42.2468
42.0027
41.3773
41.0494
42.6638
42.4043
42.7103
41.8631
41.8631
41.1915
41.3399
40.0904
40.7141
41.2869
41.4694
40.6599
41.9353
42.1208
41.7611
41.3564
42.9124
43.5391
42.783
42.6225
42.6005
42.6989
42.7174
41.9119
41.51
41.8342
42.094
42.0849
41.2396
41.1743
41.7933
41.907
43.3812
44.0717
44.5887
44.3738
45.4708
44.1341
45.6991
43.6993
45.405
45.7198
46.5182
46.9846
47.0994
46.1635
45.1094
44.6849
44.9039
45.1156
45.7543
45.5074
45.2759
44.9786
43.9421
43.6767
45.049
46.0022
46.3386
46.1255
46.7071
46.0623
45.2034
45.4456
46.6348
46.4479
46.4308
46.6344
47.1735
46.0628
45.3657
46.8618
47.1098
47.6867
48.0826
48.0587
47.4723
47.2134
46.8722
46.3592
47.4824
46.6352
47.3965
48.8981
49.2621
49.4092
48.4538
47.7041
48.2601
48.4329
48.9928
48.5332
48.4783
47.2201
47.2641
47.4243
48.5363
49.9683
51.3655
51.861
50.4552
50.8778
50.5665
50.2613
50.0993
50.4412
50.454
50.0983
50.0969
50.5079
51.1052
50.525
50.7978
51.6842
51.4119
51.5211
52.6609
51.281
51.9083
51.4125
53.2011
51.9308
52.3891
50.3128
51.4632
50.6461
50.7279
51.1964
50.9051
50.9545
51.1718
50.3925
51.1296
51.8043
49.9061
50.5853
50.5674
51.7001
52.4001
52.1077
52.3412
51.9472
50.7313
51.1417
51.7133
52.77
53.3713
51.7069
50.9848
50.8909
49.9162
50.1755
52.1514
51.546
51.9574
52.1684
51.8596
52.2379
50.8796
52.0905
52.7757
52.8848
53.8782
54.0369
52.7631
53.4777
53.6547
52.589
54.2806
54.5282
55.0141
55.1855
56.2922
54.3958
54.4336
54.1087
56.793
56.5134
57.0729
54.8914
55.8528
54.7603
56.2691
55.1616
56.7016
55.2767
54.9331
55.6129
54.0949
53.5971
50.369
50.8742
54.4558
53.8684
53.7836
53.9268
53.128
54.3046
54.2408
53.8867
55.1318
55.6707
55.9719
55.03
55.4528
56.4942
54.7446
54.5342
54.5333
54.6024
55.4862
53.6882
54.539
53.9226
54.1234
54.3249
53.8253
56.2215
54.0729
55.207
54.525
56.7109
55.0679
54.643
55.6768
56.7759
55.2914
56.392
54.9461
56.4977
55.0844
56.6578
56.464
56.7736
56.6141
55.4069
56.256
54.0288
51.9896
52.2378
54.4035
56.0735
55.7149
54.572
54.507
53.9812
53.6461
54.7867
55.8101
54.8789
57.3815
57.6895
57.4268
56.6334
55.7805
55.8156
56.6165
55.5768
57.2184
56.9556
55.501
56.4754
55.6004
52.7075
54.9308
55.7756
56.8698
55.0341
55.1207
55.599
56.3043
55.1567
54.3124
55.8024
55.0513
55.782
55.8865
54.2564
52.4805
53.2943
53.0476
54.4087
55.1619
55.9189
54.6898
53.5459
52.9072
53.0652
57.0352
56.4394
57.543
56.7698
55.3005
54.69
53.8817
53.4171
54.2162
55.3602
55.9376
53.8521
53.9634
53.5847
51.2432
51.7556
54.0978
53.6268
54.4112
53.7846
55.1223
54.3278
52.2905
52.7261
57.5339
55.04
55.8442
55.7906
58.5247
54.8728
53.2266
53.1343
57.2026
56.0997
56.4947
54.7321
56.0879
55.1294
51.9964
52.3514
55.691
55.4069
54.2182
55.827
55.2202
54.4263
52.8098
55.0558
56.0014
57.2937
55.661
56.3909
55.5686
56.1507
52.9485
53.0318
55.1454
56.3534
57.5897
57.4747
56.8228
56.7863
55.969
56.4808
54.6299
53.8187
53.5513
53.9273
54.752
54.9758
55.4609
56.2226
56.7223
56.5512
56.7447
56.2305
55.0018
55.3865
53.1764
52.3649



==> image/EM/stat/em_orig_16_ssim.csv <==
 0.94291
 0.93402
 0.92773
 0.92485
 0.92764
 0.91633
 0.92608
 0.91822
 0.92438
 0.91376
 0.91497
 0.92666
 0.91834
 0.92580
 0.92642
 0.91939
 0.91981
 0.91995
 0.92125
 0.92396
 0.93100
 0.92689
 0.93654
 0.93063
 0.93578
 0.92667
 0.92767
 0.93951
 0.93990
 0.94091
 0.93415
 0.94064
 0.93529
 0.94017
 0.93795
 0.93607
 0.94956
 0.93610
 0.93794
 0.94122
 0.94620
 0.94258
 0.94550
 0.94564
 0.94579
 0.94387
 0.94293
 0.94467
 0.94452
 0.94632
 0.94960
 0.94477
 0.94826
 0.94398
 0.95099
 0.94006
 0.94322
 0.93910
 0.94173
 0.94631
 0.94545
 0.94226
 0.94312
 0.94326
 0.94140
 0.93723
 0.93615
 0.94578
 0.94232
 0.93743
 0.94093
 0.93981
 0.93710
 0.93345
 0.93739
 0.93901
 0.94319
 0.93345
 0.93481
 0.93898
 0.94253
 0.92970
 0.93329
 0.93841
 0.93620
 0.93730
 0.93502
 0.93603
 0.93457
 0.92757
 0.92985
 0.93722
 0.93501
 0.92899
 0.93540
 0.93060
 0.93153
 0.92712
 0.92702
 0.93147
 0.93447
 0.93467
 0.93089
 0.93594
 0.93023
 0.93052
 0.93172
 0.93180
 0.93302
 0.93561
 0.93262
 0.93311
 0.93682
 0.93298
 0.93521
 0.93570
 0.93439
 0.93741
 0.93517
 0.93409
 0.93739
 0.93149
 0.93589
 0.94348
 0.94085
 0.94385
 0.94346
 0.94052
 0.94482
 0.93632
 0.93985
 0.94651
 0.94832
 0.95186
 0.94842
 0.94893
 0.94622
 0.94560
 0.95000
 0.95176
 0.94932
 0.95157
 0.95171
 0.95060
 0.95222
 0.94748
 0.95350
 0.95645
 0.96049
 0.95974
 0.96152
 0.95706
 0.95834
 0.95368
 0.95195
 0.95547
 0.95486
 0.95434
 0.95466
 0.95401
 0.95384
 0.95380
 0.95144
 0.95288
 0.95494
 0.95846
 0.95941
 0.95881
 0.96152
 0.95847
 0.95710
 0.95642
 0.96095
 0.96100
 0.96039
 0.95989
 0.96006
 0.95790
 0.95874
 0.96101
 0.95994
 0.96120
 0.95900
 0.95957
 0.95773
 0.95809
 0.96103
 0.96031
 0.96235
 0.96393
 0.96134
 0.96352
 0.96360
 0.96149
 0.96157
 0.96288
 0.96239
 0.96510
 0.96185
 0.96584
 0.96190
 0.95731
 0.95610
 0.96059
 0.96287
 0.96271
 0.96314
 0.96192
 0.96046
 0.95488
 0.95591
 0.95861
 0.95713
 0.95760
 0.95934
 0.95938
 0.95944
 0.95680
 0.95802
 0.95541
 0.95889
 0.95474
 0.95635
 0.95468
 0.95366
 0.95081
 0.94914
 0.95388
 0.95462
 0.95792
 0.95859
 0.95761
 0.95646
 0.95545
 0.95326
 0.94973
 0.95267
 0.95354
 0.95366
 0.95159
 0.95176
 0.95026
 0.94614
 0.94893
 0.95286
 0.95149
 0.94934
 0.94806
 0.94874
 0.94729
 0.94992
 0.95065
 0.95015
 0.94952
 0.94909
 0.94731
 0.94636
 0.94644
 0.94214
 0.94191
 0.94822
 0.94627
 0.94977
 0.95150
 0.94606
 0.94496
 0.94388
 0.94136
 0.94146
 0.94070
 0.94082
 0.94216
 0.93668
 0.93867
 0.93529
 0.94031
 0.94465
 0.94260
 0.94580
 0.94947
 0.94957
 0.94824
 0.94833
 0.95132
 0.95166
 0.95123
 0.95063
 0.95181
 0.95012
 0.95033
 0.94584
 0.94994
 0.95233
 0.95245
 0.95424
 0.95252
 0.95213
 0.94839
 0.94964
 0.94958
 0.95196
 0.95119
 0.94905
 0.94892
 0.94994
 0.94787
 0.94765
 0.94557
 0.95134
 0.94622
 0.94481
 0.94661
 0.94228
 0.94652
 0.94571
 0.94218
 0.94275
 0.93764
 0.93841
 0.94346
 0.93957
 0.94390
 0.94464
 0.94321
 0.94343
 0.94370
 0.94003
 0.94576
 0.94196
 0.94745
 0.93982
 0.94501
 0.94436
 0.94471
 0.93638
 0.94524
 0.94062
 0.94267
 0.94118
 0.94297
 0.93732
 0.93897
 0.94141
 0.93482
 0.93410
 0.93776
 0.93928
 0.93804
 0.93558
 0.93501
 0.93174
 0.93335
 0.93078
 0.92659
 0.92837
 0.92990
 0.92501
 0.92718
 0.92694
 0.92120
 0.92484
 0.92140
 0.92167
 0.91704
 0.91507
 0.92023
 0.91356
 0.91838
 0.91837
 0.92129
 0.92298
 0.92824
 0.92172
 0.92907
 0.92566
 0.92404
 0.92504
 0.92492
 0.92807
 0.92286
 0.91713
 0.92090
 0.91275
 0.90927
 0.91100
 0.90960
 0.90916
 0.90253
 0.90294
 0.89349
 0.89183
 0.88788
 0.87800
 0.86141
 0.86538
 0.84416
 0.84817
 0.84446
 0.84887
 0.86295
 0.86745
 0.86632
 0.87672
 0.88566
 0.88652
 0.88664
 0.87179
 0.88601
 0.88845
 0.88626
 0.88023
 0.88860
 0.88813
 0.88323
 0.87788
 0.88532
 0.88812
 0.89377
 0.89474
 0.89101
 0.88539
 0.88288
 0.87738
 0.88914
 0.88843
 0.88573
 0.88677
 0.87381
 0.87198
 0.87220
 0.86172
 0.87190
 0.87476
 0.87121
 0.86922
 0.87034
 0.87720
 0.86432
 0.86183
 0.86792
 0.87149
 0.86389
 0.86137
 0.86615
 0.85510
 0.86283
 0.85513
 0.85928
 0.86015
 0.86744
 0.87520
 0.87341
 0.87257
 0.87870
 0.88338
 0.88013
 0.88312
 0.88736
 0.87562
 0.88261
 0.87325
 0.86959
 0.85868
 0.87498
 0.87850
 0.87447
 0.87923
 0.87049
 0.87405
 0.85611
 0.87024
 0.87566
 0.88651
 0.88163
 0.87717
 0.87368
 0.87152
 0.86933
 0.87342
 0.86236
 0.87918
 0.87636
 0.87635
 0.88023
 0.87318
 0.87861
 0.87347
 0.87979
 0.88362
 0.87832
 0.87948
 0.87537
 0.88185
 0.86880
 0.87456
 0.87379
 0.87062
 0.87693
 0.88244
 0.86913
 0.87353
 0.86345
 0.85731
 0.87337
 0.86898
 0.87476
 0.87009
 0.87039
 0.86328
 0.86449
 0.85722
 0.85824
 0.86886
 0.86055
 0.84778
 0.85642
 0.85661
 0.85661
 0.85063
 0.85211
 0.86011
 0.86185
 0.86475
 0.86511
 0.87102
 0.85870
 0.86014
 0.88106
 0.86703
 0.86501
 0.87079
 0.86601
 0.87974
 0.86685
 0.87025
 0.87450
 0.87731
 0.88754
 0.87373
 0.87297
 0.86687
 0.85838
 0.85956
 0.85626
 0.86771
 0.86348
 0.86544
 0.85902
 0.86906
 0.85842
 0.86088
 0.85922
 0.86906
 0.86907
 0.86559
 0.86831
 0.86386
 0.85804
 0.86164
 0.87925
 0.87232
 0.87847
 0.87629
 0.86684
 0.87161
 0.86909
 0.87074
 0.86876
 0.87176
 0.87843
 0.87280
 0.87725
 0.87267
 0.88226
 0.86748
 0.88198
 0.87531
 0.88040
 0.88508
 0.88689
 0.88578
 0.89694
 0.88244
 0.89256
 0.89289
 0.89132
 0.89313
 0.89629
 0.89727
 0.89833
 0.89983
 0.89600
 0.89835
 0.89405
 0.89880
 0.89886
 0.90504
 0.89839
 0.89697
 0.90494
 0.91033
 0.91406
 0.92549
 0.92033
 0.91714
 0.91519
 0.90492
 0.91058
 0.91132
 0.91279
 0.91144
 0.91509
 0.91339
 0.91317
 0.91595
 0.91536
 0.91847
 0.92265
 0.92342
 0.92501
 0.93040
 0.92501
 0.92876
 0.93180
 0.93961
 0.93052
 0.93781
 0.93743
 0.93785
 0.93618
 0.93437
 0.94134
 0.94053
 0.94001
 0.93647
 0.93811
 0.93789
 0.94472
 0.93680
 0.93629
 0.93733
 0.93551
 0.93271
 0.93968
 0.93968
 0.94041
 0.93504
 0.93996
 0.94173
 0.93846
 0.93981
 0.94092
 0.94162
 0.94325
 0.93769
 0.93846
 0.93829
 0.93812
 0.93857
 0.93778
 0.93959
 0.94424
 0.94055
 0.94637
 0.94627
 0.94972
 0.94850
 0.95295
 0.94993
 0.95766
 0.95053
 0.95352
 0.95518
 0.95462
 0.95583
 0.95737
 0.95651
 0.95446
 0.95425
 0.95485
 0.95295
 0.95374
 0.95315
 0.95562
 0.95706
 0.95538
 0.95414
 0.95671
 0.95663
 0.95621
 0.95530
 0.95692
 0.95670
 0.95743
 0.95814
 0.95897
 0.95861
 0.95669
 0.95636
 0.96063
 0.95941
 0.95960
 0.96330
 0.96195
 0.96168
 0.96176
 0.96262
 0.96202
 0.96231
 0.96379
 0.96290
 0.96462
 0.96043
 0.96031
 0.96170
 0.96525
 0.96822
 0.97029
 0.96883
 0.96807
 0.96656
 0.96494
 0.96461
 0.96522
 0.96593
 0.96851
 0.96745
 0.96808
 0.96792
 0.96758
 0.96818
 0.96768
 0.96965
 0.97129
 0.97103
 0.97045
 0.96905
 0.96736
 0.96680
 0.96874
 0.97126
 0.97177
 0.97176
 0.97292
 0.97149
 0.96931
 0.96928
 0.97059
 0.97141
 0.97193
 0.97183
 0.97405
 0.97065
 0.97030
 0.96862
 0.96981
 0.97120
 0.97294
 0.97413
 0.97299
 0.96966
 0.96877
 0.96910
 0.97068
 0.97266
 0.97126
 0.97212
 0.97061
 0.97000
 0.96999
 0.97004
 0.97128
 0.97325
 0.97273
 0.97257
 0.97321
 0.97211
 0.97115
 0.96971
 0.97017
 0.97247
 0.97267
 0.97260
 0.97252
 0.96983
 0.96941
 0.97004
 0.97056
 0.97353
 0.97154
 0.97298
 0.97410
 0.97180
 0.97074
 0.97170
 0.97212
 0.97491
 0.97698
 0.97613
 0.97395
 0.97243
 0.97146
 0.97173
 0.97245
 0.97431
 0.97755
 0.97692
 0.97584
 0.97362
 0.97252
 0.97119
 0.97288
 0.97463
 0.97720
 0.97682
 0.97625
 0.97322
 0.97147
 0.97244
 0.97322
 0.97462
 0.97555
 0.97564
 0.97531
 0.97268
 0.97162
 0.97109
 0.97219
 0.97456
 0.97635
 0.97626
 0.97563
 0.97384
 0.97193
 0.97232
 0.97361
 0.97596
 0.97723
 0.97745
 0.97604
 0.97356
 0.97194
 0.97154
 0.97313
 0.97496
 0.97714
 0.97656
 0.97508
 0.97386
 0.97190
 0.97248
 0.97347
 0.97634
 0.97722
 0.97629
 0.97567
 0.97410
 0.97214
 0.97284
 0.97350
 0.97572
 0.97752
 0.97841
 0.97611
 0.97392
 0.97273
 0.97229
 0.97376
 0.97480
 0.97499
 0.97440
 0.97481
 0.97363
 0.97233
 0.97215
 0.97338
 0.97483
 0.97634
 0.97602
 0.97515
 0.97269
 0.97191
 0.97239
 0.97316
 0.97500
 0.97640
 0.97709
 0.97523
 0.97206
 0.97175
 0.97166
 0.97293
 0.97501
 0.97607
 0.97625
 0.97537
 0.97327
 0.97221
 0.97138
 0.97247
 0.97536
 0.97735
 0.97699
 0.97484
 0.97310
 0.97187
 0.97188
 0.97356
 0.97517
 0.97642
 0.97634
 0.97467
 0.97315
 0.97227
 0.97269
 0.97284
 0.97468
 0.97581
 0.97588
 0.97530
 0.97240
 0.97155
 0.97204
 0.97279
 0.97433
 0.97666
 0.97629
 0.97456
 0.97156
 0.97084
 0.97123
 0.97284
 0.97526
 0.97534
 0.97533
 0.97546
 0.97175
 0.97182
 0.97187
 0.97423
 0.97625
 0.97601
 0.97623
 0.97661
 0.97387
 0.97259
 0.97311
 0.97482
 0.97514
 0.97578
 0.97589
 0.97643
 0.97396
 0.97236
 0.97183
 0.97409
 0.97614
 0.97743
 0.97699
 0.97551
 0.97266
 0.97207
 0.97323
 0.97445
 0.97593
 0.97649
 0.97715
 0.97639
 0.97387
 0.97166
 0.97193
 0.97353
 0.97601
 0.97609
 0.97671
 0.97558
 0.97377
 0.97200
 0.97221
 0.97328
 0.97584
 0.97643
 0.97554
 0.97492
 0.97323
 0.97172
 0.97198
 0.97344
 0.97531
 0.97651
 0.97656
 0.97596
 0.97331
 0.97129
 0.96829
 0.96489
 0.96669
 0.97549
 0.98889


==> image/EM/stat/em_orig_norm_jaccard.csv <==
  0.986240755082723
  0.986090729568636
  0.9869551830621134
  0.987021687859597
  0.987783452872564
  0.9847745302996781
  0.9859168907092979
  0.9834158939265099
  0.9849516221854543
  0.9833323607177006
  0.9830464430684863
  0.9850325146450261
  0.9820744353045202
  0.9847183874464185
  0.985167263718833
  0.9838785753697737
  0.9848449802055069
  0.985427500033362
  0.984264135193457
  0.9852154291515385
  0.9863810903099797
  0.984901877660608
  0.9874388715286972
  0.9872680798554493
  0.9887583575053589
  0.9865667910725955
  0.9872791457605172
  0.9894677063538868
  0.9899319929680991
  0.9901708024492427
  0.9882285485930726
  0.989981500299643
  0.9895632257700699
  0.9901449853453808
  0.989595240569469
  0.9889553891127986
  0.991845567867036
  0.9885557148037506
  0.9891243388754195
  0.9899109280307115
  0.9912016630581985
  0.9906057786736961
  0.9909531474611141
  0.990437411049434
  0.9903871771733058
  0.9895403236190394
  0.9894340820563858
  0.990155140227024
  0.990513962931486
  0.9912212167522365
  0.9917039694767878
  0.9908619210977702
  0.991196548944272
  0.9904770476276191
  0.9917140933322468
  0.9897373023766247
  0.9904559187036528
  0.9898556697490319
  0.9901374570446735
  0.990942971238453
  0.9900669791501081
  0.9891056128843941
  0.9895990728021978
  0.9896805432738949
  0.9895899067169786
  0.9891857779456842
  0.9885412510671523
  0.9909228311835528
  0.9898304357158189
  0.9885507321008634
  0.9891302479850144
  0.989694889594247
  0.9893068370002366
  0.9887862286112473
  0.9893044907371555
  0.9893644952331763
  0.9896272355095884
  0.9878277355279316
  0.9876260133868346
  0.988746452264081
  0.9900655389477502
  0.9878135056553962
  0.9877546443067076
  0.9891095092156947
  0.9880075950459587
  0.9886709035645206
  0.988121248758582
  0.9885918743031968
  0.988563695245178
  0.9869855284264596
  0.9875814843350965
  0.988983403569013
  0.9878540052295858
  0.9859250723457347
  0.9869196006488156
  0.9877887258499473
  0.9881675047112871
  0.9872169688557301
  0.9866339700791563
  0.988005302098314
  0.9885774928528113
  0.9881329799213485
  0.9872986167968428
  0.9881601610461055
  0.9869936052615595
  0.9874889378611463
  0.9877338372717973
  0.9879752400836882
  0.987389484890318
  0.988224508417552
  0.9877005624821794
  0.9879403583337653
  0.9890457959190728
  0.988811466734633
  0.9885860703470767
  0.9894532764637456
  0.9890976052593083
  0.989154208759996
  0.9888193797417809
  0.9890700060531389
  0.9905161157308776
  0.9894384337970118
  0.9904685815410916
  0.9918257653938769
  0.9907373961504722
  0.9914731416869584
  0.9911332719560149
  0.9905136401378426
  0.9917697777280108
  0.9903397032170854
  0.9910225662973791
  0.9918806052483009
  0.9915667691882961
  0.9923527989360416
  0.9914617766587345
  0.9918867867439518
  0.99213217938631
  0.9920811498533306
  0.9920015177712909
  0.9921950967653108
  0.9917014586876965
  0.9917738891748156
  0.9917265478464187
  0.9915917508489509
  0.9928689302540337
  0.9917983442987606
  0.9930029328768234
  0.9934182445237404
  0.9940667005305821
  0.9934792714183971
  0.9938651091405184
  0.9933959932852164
  0.9944565171076739
  0.9941704494161933
  0.9940471631477273
  0.9938686826596821
  0.993169201472426
  0.993135712159231
  0.9925508380838934
  0.9927149639154408
  0.9932462087155866
  0.9933794302220064
  0.9925555777833583
  0.9924359993707296
  0.9936851141226516
  0.9938243551463
  0.9941085337125152
  0.9946294489458278
  0.9952112926964791
  0.9949630282884472
  0.9947380918056699
  0.9943490370470857
  0.9951416798087196
  0.9950361374282021
  0.9947755344166437
  0.9948959277551401
  0.9950098912596848
  0.9949349290847722
  0.9950987861242319
  0.9953810623556582
  0.9946860413542569
  0.9948650222360993
  0.9945126499854597
  0.9948330968152169
  0.9946217116329139
  0.9949042391856865
  0.9956364888644371
  0.9951000339809287
  0.995458662506919
  0.995644172036339
  0.9951920056623766
  0.9955315116293665
  0.9959075841369768
  0.9955200053492473
  0.9958869066528448
  0.9959296421511883
  0.995634792997289
  0.9957311368041168
  0.9944220612487735
  0.9955792886749566
  0.9950401551048378
  0.9934884031760219
  0.993242481320765
  0.9937951221141681
  0.9945736175047831
  0.9945751888026547
  0.9944593820433799
  0.9945648535564854
  0.9943491473491223
  0.9936797929284045
  0.9936240049297634
  0.9938385602041502
  0.9935682667529836
  0.993503513491893
  0.9934850535743652
  0.9938247878590768
  0.9938723469038225
  0.9936839877235686
  0.9943439585506287
  0.9932426126867507
  0.9933645788226904
  0.9925169027961812
  0.9926869815516355
  0.9924225009152597
  0.9929850147975676
  0.992360577333675
  0.9918157911615676
  0.9933229906830435
  0.9934600975835833
  0.9932990266406646
  0.993626080598684
  0.9935643287315055
  0.9931580035847236
  0.9933171979688423
  0.9933768539840405
  0.9921199258244252
  0.9926031023713329
  0.9925612614716592
  0.9927153807554548
  0.9920676821879868
  0.991815447207254
  0.9914481481801901
  0.9916668468507427
  0.9924013406854795
  0.9922605234841905
  0.9922379554481091
  0.992049077425506
  0.9917889979472495
  0.9917030868826882
  0.9912554518877632
  0.9918027143557924
  0.9917572494926216
  0.9913103240909774
  0.991122076807552
  0.9913966873386343
  0.9911690315942899
  0.991214536727522
  0.9914001704547888
  0.9900252255333704
  0.9903303821699596
  0.9913587629746701
  0.989786522984586
  0.9905242751539166
  0.991257384973444
  0.990611329507372
  0.9904997952358201
  0.9897607863716067
  0.9891327545436696
  0.98884702786748
  0.9890695438521525
  0.9891384262900523
  0.9891576420652681
  0.9876681758409327
  0.98777475654755
  0.9882165467935742
  0.9895529021873746
  0.9896323856303656
  0.9890287272978385
  0.9895362406534988
  0.9909873233519708
  0.9913765819354783
  0.9920306107840543
  0.9915863977205209
  0.9918589462629699
  0.9921534551300154
  0.9915980266446439
  0.9918692113265497
  0.9925086129174162
  0.9924420403875742
  0.9928872520356423
  0.991767480455955
  0.9916506663284362
  0.9925127926538623
  0.9922453774734572
  0.9927483779266415
  0.9922466666373978
  0.9927713704057091
  0.9922931082264032
  0.9929039926046573
  0.9924669023603119
  0.9924526640246587
  0.9920186305325902
  0.9917728261156646
  0.9918117224438047
  0.9925755327253432
  0.9921854362947962
  0.9920451844090897
  0.9911363046224128
  0.9924187025893588
  0.9902149714456676
  0.9902218118666051
  0.9907748834224787
  0.9898504789414998
  0.991140652026938
  0.9914143121134575
  0.9898903103052197
  0.9897571596928024
  0.987956180438633
  0.9888066714161462
  0.9901844673347289
  0.9893275109170305
  0.9908278929935415
  0.9906804617387733
  0.9900602936036351
  0.9902130914654136
  0.9899344559053087
  0.9892440194736174
  0.9906460163420886
  0.9897494355174606
  0.9918422752013073
  0.9901293546319145
  0.9908529884926112
  0.9901223491745169
  0.989148309369916
  0.9873251498715386
  0.9905650418305139
  0.9895632210195761
  0.9905109135502393
  0.989961590640802
  0.9903188689476399
  0.9891607158600018
  0.9890787721665212
  0.9897638490399471
  0.9879832303618712
  0.9885664066985224
  0.9890617887400507
  0.9892994216381613
  0.9888784724371844
  0.987893280527586
  0.9877231205723908
  0.9868260562135407
  0.9881336884672902
  0.9879606031644897
  0.9872166753628059
  0.9871151109028705
  0.986900509301832
  0.9852745611748541
  0.9851746780850368
  0.9858063773963905
  0.9840172747949061
  0.9856303880504399
  0.985053769165247
  0.9844416093599279
  0.9827048647300392
  0.9815049314237814
  0.9822058015430871
  0.980788793238659
  0.981784522249098
  0.9829990768729524
  0.9827313759501602
  0.9853347308936791
  0.9860969789332956
  0.9839430625737575
  0.986052045016341
  0.9849646333904547
  0.9848621636163014
  0.9856046503139144
  0.9859878540108684
  0.985980733196256
  0.9837620066463332
  0.9822953740698821
  0.9837484784070056
  0.9816597766173484
  0.9815922020509475
  0.9820800695076092
  0.9820239559962365
  0.9810544700952932
  0.9793479048861824
  0.9796109487159671
  0.9776583143507973
  0.9773000608197403
  0.9753231006641131
  0.9716260290299631
  0.9659009983941912
  0.965034965034965
  0.9579476316451908
  0.9579912411569373
  0.9576387469710682
  0.9609697589366472
  0.9655538597557061
  0.968868828334107
  0.968096598055609
  0.9724086797489002
  0.9754907298338003
  0.9766917888940608
  0.9776184838231871
  0.9735657067557058
  0.9762530878954498
  0.9764342621506926
  0.9762799141108613
  0.9753872450605078
  0.9777886631867375
  0.9795199917771611
  0.9802921819628263
  0.9799754038388692
  0.9810904769598824
  0.9813567476545586
  0.9823147162330136
  0.982321016712287
  0.9804519982109501
  0.9786648531528255
  0.9791595129295544
  0.9783650793650793
  0.9804664490965533
  0.979601261186662
  0.9798097302121014
  0.9799600476028562
  0.9758951816875494
  0.9752683723693143
  0.9763391791143774
  0.9738817442563162
  0.9740169507706342
  0.9753965684687601
  0.9743179530645759
  0.9750023812295611
  0.975207093070062
  0.9784536109856835
  0.9756719909605479
  0.9749015617630381
  0.9769543965307009
  0.9781191362147378
  0.9730822983413759
  0.9743432049705112
  0.9757093520044509
  0.973466792940524
  0.9751962110254148
  0.9743609786602048
  0.9739708498486315
  0.9735824775702729
  0.9731833686161044
  0.9754576824530953
  0.9753558114148009
  0.9751902915410025
  0.9774694846003978
  0.9790545469385257
  0.9784600677317984
  0.9796117145132734
  0.9794562452913188
  0.9775508970574902
  0.9785726872246696
  0.97606761163507
  0.9757965041066218
  0.9718209176073025
  0.9744953614282998
  0.9740811876037853
  0.9751538203937602
  0.9757048874524298
  0.9741675748573021
  0.9752956374838517
  0.9726422420402329
  0.9753888891634991
  0.975599393319599
  0.9775851497290241
  0.9766311081712139
  0.9755865723685506
  0.9740238659727892
  0.97471281332251
  0.9752065709226835
  0.9757260532816329
  0.9734130417682687
  0.9762627928384718
  0.9763871386941797
  0.9763193371579268
  0.9765665375471894
  0.9747096824944198
  0.9774521578201292
  0.9765397627384065
  0.9769354488583664
  0.9789590309481296
  0.9761015425053607
  0.9768566118316988
  0.9749887614916835
  0.9774316372447214
  0.9748915569899478
  0.9765069169960474
  0.9768377803079056
  0.9762372017880329
  0.9777557050979613
  0.9780691500738655
  0.9739544464013851
  0.9751729995753079
  0.9722617568055166
  0.9714001956059246
  0.9750952688642527
  0.9736547113893339
  0.9760873037546179
  0.9744412577836343
  0.9735089736021789
  0.9744462136103605
  0.9732227549565894
  0.9709076221201498
  0.9710174195820129
  0.9734284131102376
  0.9698692321580563
  0.968244679212739
  0.9714298877876976
  0.97003607900691
  0.9712627615190337
  0.9693238477441323
  0.9695237420125773
  0.970984235409773
  0.9713656499434214
  0.9723840092782404
  0.9749883969418929
  0.9769391069841562
  0.9749351463475544
  0.9754096691075375
  0.9785113512906961
  0.9754548138495526
  0.9743898657475892
  0.974817622076365
  0.9730069944267921
  0.9771689730109371
  0.9743714764589365
  0.9765746080947179
  0.978248600497262
  0.9776962813590487
  0.9801712528902101
  0.9773751755680291
  0.9767776814196094
  0.9759264899989847
  0.9751333052066549
  0.9749039079147253
  0.9738464058644661
  0.9753088964230876
  0.9746367813237303
  0.9770039864595159
  0.9752107960651402
  0.9777738796652667
  0.9740580922230717
  0.9744848741597464
  0.9756287190849082
  0.9790554414784394
  0.9791152123076301
  0.977152643844423
  0.9774682999354235
  0.9762435818750654
  0.974200334403358
  0.9749906183958444
  0.9779867861594628
  0.9765582802203737
  0.9780583963825076
  0.9790105021171246
  0.9776344191522763
  0.9769476372924649
  0.9757431102362205
  0.9762979183003151
  0.9748786923479825
  0.9756778329177181
  0.9764652715010776
  0.9757591690558626
  0.9754872860393786
  0.9768048352428467
  0.9796394881852993
  0.9771752750910444
  0.979977301411813
  0.9787935702612386
  0.980617512418428
  0.9801189563664943
  0.9825242530449432
  0.9821404430367523
  0.984432720222996
  0.980776807249176
  0.9823009274833004
  0.9834591234248214
  0.9837576106237116
  0.9838617899785302
  0.9846083358389531
  0.9843350246551847
  0.9845235263333175
  0.9853403839105954
  0.9836135854808746
  0.983775620899103
  0.9814885917507367
  0.9852694090382387
  0.9855914747947511
  0.9861338315151632
  0.9844216733529895
  0.986661122902354
  0.9875043488345123
  0.9880145079919357
  0.9882475754310345
  0.990347443993565
  0.9903914284072847
  0.9893685997063254
  0.9893143830966927
  0.9877715980019074
  0.9885822622833593
  0.9877344573234984
  0.9873061108549982
  0.9861445003328648
  0.9874574135973039
  0.986834222789279
  0.987024626821534
  0.9890375653957321
  0.9882860944897571
  0.9896463208510715
  0.9904736547591112
  0.9901392215838482
  0.9902503897597642
  0.9912052131872469
  0.9900831619422338
  0.9905368971735676
  0.9917998064772164
  0.9932476671937287
  0.9914025481497271
  0.9922979428682851
  0.9925200261710668
  0.992293754325946
  0.9917853014473517
  0.991570743510393
  0.9929581782351653
  0.9932231122933356
  0.9931422127618657
  0.9922563184774543
  0.9924045773219263
  0.9919334443756486
  0.9925784452235188
  0.9907374359063645
  0.9916312167793233
  0.9918319263438851
  0.9910151803480965
  0.9899448095298155
  0.9933684339200894
  0.9933127751764623
  0.9931715282416685
  0.9927581438162837
  0.9944066317626528
  0.994661735459335
  0.9937648960598152
  0.9935520667345855
  0.9937405662634355
  0.9937402190923318
  0.9940864165858622
  0.99328999152008
  0.9923238934048145
  0.9928645529121516
  0.9928875623974587
  0.9928683347954557
  0.9912234088889663
  0.9916076374847264
  0.9928815885480005
  0.9934880534829376
  0.9942989727761882
  0.9949283351708931
  0.9953137822312443
  0.9950535399317759
  0.99586677125445
  0.9949779019077087
  0.9962061252580867
  0.9948856243531882
  0.9959450935632115
  0.9958807341809048
  0.9967475006320733
  0.9969847007829499
  0.9967219007840049
  0.9965530808443669
  0.9958377135629001
  0.995963539441986
  0.995927462732442
  0.9958051686467295
  0.9958280722110364
  0.9958260498827542
  0.9955772008538815
  0.9954679626703241
  0.9950302994170077
  0.9949924631460617
  0.9958818644464792
  0.9964832507365589
  0.9960571982714621
  0.9961161253038261
  0.9963917766467295
  0.9963017939692099
  0.9962528400420496
  0.9962213316840491
  0.9967098577235772
  0.9968040975279376
  0.9967967434263421
  0.9968743655681126
  0.9968928870363638
  0.9965147373801809
  0.9964414163416241
  0.9971473423020442
  0.9971356737283488
  0.9975157008549532
  0.9976138078735909
  0.9976825224268625
  0.9975200417677176
  0.997593271257684
  0.9974102739812413
  0.9971311681983904
  0.997598646509851
  0.9969642969454287
  0.9973563483251985
  0.9976556972835392
  0.9979505882648174
  0.9983197913531949
  0.9979622089988517
  0.9978512120832812
  0.9979027247899598
  0.9978792285225014
  0.9979179159171164
  0.9978859846609045
  0.9978210064953966
  0.9973700720010303
  0.997441711727426
  0.9975752845096386
  0.9980241583994023
  0.9983940176118585
  0.9987803006102646
  0.9989011216852232
  0.9985208816705337
  0.998687174899778
  0.9985262887728871
  0.99852258336851
  0.9984857699611513
  0.9986929456290199
  0.9984744059899203
  0.9985410992589776
  0.9984058413936086
  0.9985761041383779
  0.9988570957027624
  0.9986555093186402
  0.9987177319936176
  0.9990476072678698
  0.9988708108731846
  0.9988096316860393
  0.9991188846891804
  0.998757421526232
  0.9988444060617276
  0.9987996777216896
  0.9991326153087232
  0.9989725295500501
  0.9989974360660049
  0.9987309905255506
  0.9988957171065325
  0.9987855912037417
  0.9988190768297134
  0.9988933791283107
  0.9987300546895803
  0.9987919193739275
  0.9987432660346155
  0.9986089062730145
  0.99870752417257
  0.9986465489041544
  0.9983654655562729
  0.9987538915354508
  0.998737678062969
  0.998778759399264
  0.9989258993040807
  0.9989055640632976
  0.9989871639365017
  0.9988687644212116
  0.9985219603215757
  0.9987709770936263
  0.9988322383866924
  0.9989423779753276
  0.9991953961958986
  0.9988687274613346
  0.9987625733573468
  0.9987665867534684
  0.9987460738223509
  0.9986970391337556
  0.9990521210833603
  0.999011312707083
  0.9990358886369671
  0.9992115014564753
  0.9991299908097621
  0.9991831867153488
  0.9989220045814805
  0.9990813739379663
  0.9992325434245709
  0.9992530002449179
  0.9993346721525601
  0.9993674424678722
  0.9992900856793145
  0.9993880897794676
  0.9994778728212408
  0.999310766721044
  0.999494244997512
  0.9994942140535072
  0.99951872486561
  0.9994983952726813
  0.9995758893071092
  0.9994821589486603
  0.9995188975414849
  0.9993926151789135
  0.9997268383372201
  0.9996086297147889
  0.9996738806974061
  0.999559821483157
  0.9996047173117517
  0.9995721776970121
  0.9996496002998769
  0.9995640979679632
  0.9996170720678516
  0.9996048574024059
  0.9995763540376719
  0.9995885745942775
  0.999413484958333
  0.9993605773538492
  0.9991895183132207
  0.9991366461145003
  0.9995153775982276
  0.9994380558360751
  0.9994869393489016
  0.9994381565019135
  0.9994016095481949
  0.9995033988684007
  0.999487189922875
  0.9994750463912492
  0.9995849339149684
  0.9996052818979023
  0.9996256099099429
  0.9995808748728382
  0.9996093686420677
  0.9996378359681783
  0.9995035706292853
  0.9994954324428801
  0.9995402130481841
  0.9995036372809087
  0.9996460335413734
  0.9995159709257158
  0.9995608363627492
  0.9995487529727423
  0.9995122902848225
  0.9995611647013888
  0.9994963362524167
  0.9996994875043655
  0.9995574987719577
  0.9996225496164617
  0.9995577590963679
  0.9997282134700649
  0.9995498436619205
  0.9994810439126045
  0.9995946723736796
  0.9997001146858702
  0.9996110510130906
  0.9996840391143373
  0.9995909788564417
  0.9996558370044053
  0.9995709492141489
  0.9997126750759793
  0.9996682337899839
  0.9996480568287088
  0.9996197841668419
  0.9995591880972698
  0.9996926498837326
  0.9995066401384642
  0.9993448881052708
  0.9993044772256728
  0.9995025901706965
  0.9996198302987164
  0.9995591524402327
  0.99947825031851
  0.9995914570018607
  0.9995874370538151
  0.9993772090878944
  0.9994782946300745
  0.9995753148736866
  0.9995914603069306
  0.9996318948918337
  0.9996925566343042
  0.9996804026117984
  0.9996641892192601
  0.9996641647615772
  0.9996479257973266
  0.9996721497263867
  0.9996559317368566
  0.9996680350101613
  0.999667994687915
  0.9996719983802389
  0.9996274383552213
  0.9996598308873554
  0.9995181308335527
  0.9995181757079578
  0.9996032067373877
  0.999667967800975
  0.9995748832953427
  0.9994616343647286
  0.9995952645957705
  0.9996236234939881
  0.99961553559938
  0.9995103910397514
  0.9995428136783674
  0.9995429005990834
  0.9996279009569417
  0.999631994629548
  0.9994946043965375
  0.9993694141615027
  0.9994220821209182
  0.9994666558920382
  0.9994950535445222
  0.9995557189073916
  0.9996001938454083
  0.9995235210983242
  0.9994912749618456
  0.9994509797589155
  0.9994107604822078
  0.9996448863636364
  0.9996771954742806
  0.9997377340219497
  0.9997256427222697
  0.9996046410301925
  0.9995361275931476
  0.9994958498358487
  0.9994756817146014
  0.9995361257220304
  0.9994917100326758
  0.999588503929384
  0.9994595161459467
  0.9994998769858715
  0.9995321241161784
  0.9992055074065261
  0.9992659751238163
  0.9995199870920899
  0.9995361088812963
  0.9994796918485056
  0.999503906234245
  0.9995966619745009
  0.9996087668492422
  0.9993184879303809
  0.9993951710456283
  0.9997378820872651
  0.9996330245631581
  0.9996450968925813
  0.9995967026407911
  0.999753978688908
  0.9995765668036439
  0.999479761093389
  0.9994677033010461
  0.9996935174916827
  0.9996854229850939
  0.9996813783813215
  0.9995362360921237
  0.9995927008771045
  0.999584640572954
  0.9993306505592697
  0.9993871140733931
  0.9995080565815577
  0.9995564086847114
  0.9995160626860135
  0.9996127876866484
  0.9995039242415688
  0.9994314401500031
  0.9993227144636745
  0.999504132231405
  0.999629090586561
  0.9996613203667417
  0.9996169740953533
  0.9996613449443638
  0.9995847762024357
  0.9996855447332774
  0.9994114991454646
  0.9994075399608251
  0.9995445972305064
  0.9996977183783196
  0.9997380225945436
  0.999717877308872
  0.9996977354338705
  0.9997259556289922
  0.9996333143946262
  0.9996937854564208
  0.9996454400773586
  0.9996091436215866
  0.9995849686107328
  0.9995084906230486
  0.999617325873202
  0.9996576528680634
  0.9996778052090843
  0.9996697822576424
  0.9997463022546884
  0.9997020202223573
  0.9996738539590505
  0.9996376096734058
  0.9995812125507377
  0.9996174245017457
  0.99947646930902
  0.9993435704131479


==> image/EM/stat/em_orig_norm_psnr.csv <==
24.1086
24.7432
24.6986
24.7417
24.9176
22.7154
23.324
23.2361
23.7849
23.1531
19.9313
20.3446
22.5678
23.342
23.5417
22.8268
23.3271
23.6455
23.2697
23.4075
23.8474
23.11
24.1534
24.1242
24.9559
23.9303
24.12
25.3964
25.3527
25.5288
24.4034
25.3479
24.9583
25.4709
25.1239
24.6995
26.5238
24.5542
24.5233
25.2654
26.2019
25.91
26.1533
25.8282
25.6553
24.6593
24.7775
25.3623
25.7352
26.3241
26.7591
26.0996
26.3994
25.6853
26.5868
25.4014
25.5903
25.4588
25.6182
26.044
25.4881
24.9084
25.1191
25.202
25.3153
25.2037
24.7664
26.024
25.2466
24.6009
24.7626
25.0655
24.8912
24.5493
24.8154
24.9252
25.1053
24.1975
24.1049
24.7955
25.7116
24.3506
24.4007
24.9005
24.5089
24.8741
24.3829
24.8452
24.7724
24.121
24.2935
24.8355
24.3896
22.697
23.0028
24.3458
24.4536
24.2513
23.9937
24.0961
24.4192
24.0769
23.9788
23.7121
23.6985
23.953
23.9921
24.2225
23.9321
24.3346
23.9775
24.1409
24.567
24.5701
22.2118
22.9632
24.5585
24.6635
24.2826
24.513
25.231
24.7511
24.7272
25.2747
25.3119
25.6376
25.5315
25.2358
26.0734
25.2461
25.7731
26.311
26.088
26.3924
25.6857
25.7396
25.5741
26.1961
19.0723
27.7041
20.6898
25.7915
25.188
25.0574
26.6188
25.7604
26.4025
26.9424
27.4053
26.7205
27.2926
26.7309
27.9082
27.5321
27.3654
27.3965
26.3543
25.8553
26.0306
26.0161
26.6722
24.5397
23.9973
25.8479
26.8872
27.0931
27.2027
26.5215
28.4605
28.1663
27.757
22.6045
29.3535
22.8648
26.5151
26.1836
27.9711
27.9253
28.1414
28.3302
27.7394
27.6961
27.615
27.7505
27.7204
28.1072
28.922
19.2765
20.8034
28.1584
26.8641
18.6859
32.3465
16.1268
29.0271
28.8821
18.1474
31.0308
17.8541
28.4156
27.2844
25.9046
25.8712
24.5752
24.7382
24.3993
25.6712
27.0037
25.2431
25.8922
26.0835
25.6576
25.783
24.1373
23.7654
26.1994
26.3225
25.963
26.5473
24.7209
26.0768
24.5647
24.521
25.4061
25.6975
25.1347
24.8656
26.3608
26.5477
26.5666
25.4703
26.4021
26.0699
26.055
26.1042
25.1608
25.1997
21.3106
26.7893
21.2318
25.1824
24.7718
24.5675
25.7804
25.3406
24.8474
25.4654
24.8616
24.9518
24.9372
25.2711
25.0054
24.716
23.8677
24.3685
24.5761
24.6113
24.7372
24.01
23.7505
23.8738
24.0587
23.5904
24.8014
24.133
24.4519
24.0496
23.5618
23.4837
23.5701
23.2824
23.2142
22.48
22.5158
22.7793
23.5624
23.5953
23.352
23.8228
23.9054
24.7881
25.3086
21.3942
21.959
25.3007
24.6199
24.8453
25.5139
25.6796
25.1658
24.8924
24.6741
25.5985
22.035
22.9644
25.5268
25.8758
25.8323
26.0726
21.4905
23.5247
24.691
25.592
24.2711
24.7473
23.2255
25.1064
23.9909
25.5806
24.6604
24.3525
24.6823
23.1212
23.4593
25.422
23.4444
24.7114
23.4512
24.0103
24.2493
22.0398
24.7744
24.8974
24.2719
20.1882
21.1639
23.9432
24.9306
24.1278
25.7764
19.6276
22.5495
24.0227
24.0741
22.9729
24.4673
25.0385
21.0991
23.6149
25.2142
24.3638
23.9368
24.0617
23.6472
23.5677
22.8269
24.4277
24.1615
23.7651
19.8427
18.8858
23.8073
23.8035
23.2511
23.7441
23.8372
22.58
23.6418
23.8686
21.8043
23.1462
23.3799
23.0676
22.1663
20.9461
21.9345
21.9459
22.3102
21.809
23.5366
23.7089
24.3706
22.7401
24.6718
23.1284
23.6172
23.2195
23.3261
23.6169
23.0013
22.4991
23.6453
21.0757
22.0488
21.8248
22.2291
22.1133
21.3703
21.9212
21.2752
21.4353
21.0157
19.4596
18.6429
19.5451
18.5345
18.6168
18.2407
18.7555
19.8804
20.584
20.213
21.0761
21.7164
22.2206
21.4661
20.4368
21.9424
21.5073
21.5815
21.6958
21.9261
20.7206
23.5616
21.5612
22.5979
23.3792
23.9754
23.9137
23.4073
22.8005
22.6651
21.8704
22.6967
22.4085
22.5087
21.8368
22.5506
22.199
21.2791
21.4784
22.0812
22.0925
21.8893
21.6609
21.5294
22.9101
22.2141
22.154
21.2459
22.1803
21.0614
21.2687
22.2528
21.624
22.0596
21.1484
21.2608
21.7734
21.42
21.8941
22.213
21.9734
22.3221
22.8878
21.5952
22.4114
22.369
21.9737
22.1833
21.7643
22.0589
20.4618
20.9652
20.9289
21.5188
21.792
21.268
21.3457
20.0663
21.1214
21.3398
21.8105
21.5732
21.5619
21.2917
21.334
21.3495
21.6229
21.0842
21.7403
21.6953
21.6842
21.7473
21.0519
21.4157
21.8938
21.1416
21.7622
20.4795
21.5201
21.1745
21.8243
20.8177
22.2384
21.0408
21.2525
21.8465
21.8014
20.6755
20.3292
21.082
20.2656
21.2283
20.6719
21.4192
21.4847
21.1731
21.1465
21.235
20.7466
20.3941
21.1304
20.3402
19.9926
20.6715
20.5924
21.0534
20.4947
20.4243
20.2983
20.1005
21.079
21.6297
21.8095
21.1486
21.5106
22.2596
21.2576
21.116
21.2667
21.289
22.1185
21.3442
21.2911
21.8078
21.6919
22.6112
21.795
21.7548
21.3181
21.7002
21.284
21.0961
21.3421
21.077
21.8379
21.424
22.2161
21.2945
21.5055
21.3539
22.0346
22.1322
21.8339
21.7183
21.212
20.9834
20.6039
21.7404
21.1556
21.7048
21.9732
20.8189
21.2847
20.8216
21.7169
20.8827
21.2264
22.0187
21.7071
21.5898
21.7126
22.4585
21.7809
22.2896
21.9781
22.6168
22.4686
22.8125
23.0703
23.3639
22.2081
22.5076
22.916
23.2495
23.199
23.2253
23.7078
23.8646
23.6932
23.1493
23.2101
22.3729
23.6446
22.907
23.5926
22.4994
24.3943
22.9258
24.5394
24.4618
25.5496
25.4417
24.9318
24.3918
24.3724
24.8768
23.9036
23.9748
23.2312
24.3244
24.0025
24.0216
23.4018
23.937
25.1094
25.3532
25.0567
24.4274
23.2386
25.4447
25.9645
25.4207
26.9299
25.4493
25.9137
25.5231
26.1638
25.7045
25.5419
26.5229
26.5986
26.4306
26.1253
26.1508
25.4483
26.2184
24.139
25.4304
25.5102
25.3414
24.4959
26.4382
25.738
26.6357
26.0305
26.3976
27.24
26.7513
25.99
25.7801
26.3234
27.7638
26.7404
25.5778
25.4988
25.3936
25.6491
24.1471
25.1405
23.646
23.9422
24.8422
26.8118
28.0487
27.2836
26.4468
24.9405
29.8323
27.0191
28.9887
28.7605
30.0091
30.1973
30.0825
29.1493
29.002
27.7534
28.5791
28.0072
28.5344
28.3388
27.6362
27.8805
27.7695
27.6098
26.5795
28.6975
28.6484
26.7403
30.0432
28.2462
28.9398
27.9537
29.561
29.3854
28.3593
28.8462
29.2364
27.523
24.5708
28.7722
28.6766
30.5389
30.1865
31.2252
30.5261
30.5215
27.6922
29.868
31.0549
29.9718
30.6441
31.1487
30.9612
32.8655
31.2395
31.3344
30.609
31.7076
30.5097
30.8737
30.4379
29.6073
30.8539
28.4947
30.3596
31.8572
33.1624
32.2676
32.5826
31.6531
31.9223
32.4164
31.4735
33.0907
32.2511
32.4404
32.5241
32.6483
32.794
32.7936
33.3441
32.9896
31.7419
33.9005
35.9059
33.389
29.9605
31.6439
35.9782
33.975
34.8692
27.947
31.4431
32.8665
31.4571
34.4877
33.9716
33.8347
32.763
33.2312
32.7196
33.1667
32.3218
32.2775
33.1313
33.3393
34.4961
32.5994
32.7726
34.7906
33.0142
33.0963
33.8131
32.7247
30.4237
32.8751
33.1238
33.1536
33.3273
32.3699
34.7353
34.2541
28.9452
28.0993
30.9786
29.2423
30.9763
33.7222
35.0947
35.0555
35.854
34.0842
32.38
36.2348
37.1672
29.5802
35.039
36.3299
35.6199
33.9372
38.0071
33.7338
33.9125
36.6614
30.5685
31.5879
36.0265
36.299
37.1959
37.3964
32.3655
37.543
39.3176
37.534
33.2041
37.0343
31.8913
35.545
32.1034
34.3215
29.2886
34.4741
34.6424
36.4548
35.8351
32.8988
36.1028
35.6032
37.4912
37.4697
34.0767
37.809
36.7435
38.9944
36.9647
31.817
36.0067
36.3662
32.5447
30.655
31.6936
33.1191
34.0844
37.7586
37.3377
33.4448
36.0637
36.9971
35.1657
39.394
31.7818
33.125
36.0179
39.7643
33.7882
38.5052
35.7629
39.1792
37.5381
35.9474
37.4101
30.1266
37.1759
33.912
38.5751
36.0961
35.1762
35.0657
32.071
34.3592
36.3812
36.6616
34.6257
36.6051
34.5016
36.2804
36.0317
35.0003
29.1516
38.5304
38.5965
34.3733
29.1427
39.4246
30.9874
36.6055
37.9655
39.2196
38.8485
38.8669
38.5743
37.4554
34.7024
36.8921
35.3494
38.0162
33.6594
34.8167
37.9569
37.3447
33.3073
33.9918
37.6264
38.4162
37.2692
34.0023
30.8221
36.0958
36.9357
37.5243
30.7358
27.526
30.5048
35.8267
36.2638
29.7927
38.6502
36.7236
38.6657
39.0236
36.7853
36.839
34.4186
34.9414
35.2093
37.4343
30.0372
32.2634
36.7934
32.5432
35.1921
34.2239
31.0547
32.8036
35.7925
35.2817
35.172
36.0608
33.0807
29.9556
38.2608
36.5057
34.6108
38.1357
36.2879
30.2411
29.4283
31.6293
36.7559
35.4925
36.9714
36.7693
36.0799
36.5709
32.8932
24.4166
24.5157
33.6092
36.9281
38.3329
37.4635
36.1712
31.9759
35.6067
36.8851
35.7816
27.2961
33.6337
37.1084
37.6333
36.3939
31.0849
36.5522
38.6434
33.2597
39.701
33.078
30.3965
38.5761
26.8297
33.7682
38.0914
36.7987
31.8352
34.3702
36.1035
38.9013
39.1033
40.1542
34.506
32.3243
38.1268
23.2606
22.1997
29.5032
35.1943



==> image/EM/stat/em_orig_norm_ssim.csv <==
 0.94910
 0.95765
 0.95686
 0.95584
 0.95495
 0.93606
 0.94457
 0.94187
 0.94855
 0.94171
 0.91646
 0.92986
 0.94248
 0.94882
 0.94987
 0.94493
 0.94818
 0.94936
 0.94804
 0.95162
 0.95583
 0.95266
 0.95917
 0.95604
 0.96102
 0.95385
 0.95530
 0.96399
 0.96361
 0.96525
 0.95687
 0.96516
 0.96087
 0.96506
 0.96287
 0.95975
 0.97076
 0.95845
 0.95980
 0.96356
 0.96817
 0.96701
 0.96828
 0.96643
 0.96636
 0.96229
 0.96186
 0.96500
 0.96625
 0.96931
 0.97248
 0.96746
 0.96851
 0.96434
 0.97025
 0.96174
 0.96542
 0.96311
 0.96417
 0.96891
 0.96625
 0.96290
 0.96212
 0.96471
 0.96426
 0.96185
 0.95981
 0.96850
 0.96388
 0.95828
 0.96031
 0.96151
 0.96065
 0.95855
 0.96183
 0.96277
 0.96543
 0.95637
 0.95792
 0.96099
 0.96633
 0.95701
 0.95926
 0.96230
 0.95950
 0.95967
 0.95721
 0.95934
 0.96011
 0.95529
 0.95532
 0.96222
 0.95877
 0.94857
 0.95401
 0.95484
 0.95697
 0.95430
 0.95299
 0.95629
 0.95876
 0.95764
 0.95480
 0.95939
 0.95595
 0.95743
 0.95741
 0.95690
 0.95722
 0.95890
 0.95570
 0.95725
 0.96127
 0.95928
 0.95297
 0.95730
 0.95871
 0.96034
 0.95770
 0.95806
 0.96319
 0.95861
 0.96208
 0.96732
 0.96403
 0.96530
 0.96443
 0.96390
 0.96839
 0.96264
 0.96606
 0.97065
 0.96889
 0.97211
 0.96734
 0.96993
 0.96799
 0.96837
 0.94342
 0.97433
 0.95537
 0.96968
 0.96990
 0.96982
 0.97282
 0.97044
 0.97587
 0.97795
 0.97917
 0.97594
 0.97835
 0.97660
 0.97990
 0.97729
 0.97560
 0.97713
 0.97461
 0.97305
 0.97313
 0.97302
 0.97496
 0.97272
 0.97068
 0.97353
 0.97537
 0.97748
 0.97783
 0.97790
 0.98184
 0.98051
 0.98039
 0.97054
 0.98118
 0.97432
 0.97913
 0.97919
 0.98138
 0.98131
 0.98139
 0.98255
 0.97988
 0.97912
 0.97821
 0.97941
 0.97978
 0.98062
 0.98309
 0.96107
 0.96782
 0.98198
 0.97981
 0.95721
 0.98671
 0.94628
 0.98443
 0.98430
 0.96027
 0.98475
 0.95562
 0.98340
 0.98092
 0.97730
 0.97684
 0.97816
 0.97858
 0.97745
 0.97926
 0.98036
 0.97841
 0.97576
 0.97667
 0.97766
 0.97670
 0.97473
 0.97397
 0.97733
 0.97829
 0.97690
 0.97903
 0.97548
 0.97797
 0.97343
 0.97373
 0.97272
 0.97428
 0.97107
 0.96825
 0.97380
 0.97403
 0.97489
 0.97317
 0.97569
 0.97539
 0.97531
 0.97471
 0.97016
 0.97159
 0.96058
 0.97310
 0.96020
 0.97114
 0.96970
 0.96731
 0.97118
 0.97196
 0.96923
 0.97063
 0.96893
 0.97058
 0.96975
 0.97164
 0.97018
 0.96983
 0.96608
 0.96825
 0.96761
 0.96829
 0.96910
 0.96510
 0.96491
 0.96689
 0.96612
 0.96607
 0.97040
 0.96661
 0.96691
 0.96618
 0.96330
 0.96270
 0.96174
 0.96032
 0.96280
 0.95925
 0.96219
 0.96037
 0.96372
 0.96646
 0.96343
 0.96624
 0.96823
 0.97116
 0.97284
 0.96467
 0.96805
 0.97386
 0.97148
 0.97199
 0.97430
 0.97512
 0.97540
 0.97153
 0.97186
 0.97460
 0.96260
 0.96359
 0.97497
 0.97578
 0.97458
 0.97538
 0.96354
 0.97095
 0.96873
 0.97104
 0.97031
 0.97288
 0.96837
 0.97299
 0.96899
 0.97422
 0.96833
 0.96710
 0.96922
 0.96335
 0.96728
 0.97088
 0.96284
 0.96557
 0.95966
 0.96079
 0.96584
 0.95798
 0.96743
 0.96880
 0.96546
 0.95269
 0.95654
 0.96097
 0.96841
 0.96520
 0.97223
 0.95191
 0.96323
 0.96474
 0.96522
 0.95886
 0.96888
 0.96631
 0.95692
 0.96144
 0.96720
 0.96314
 0.96223
 0.96517
 0.96085
 0.96141
 0.96300
 0.96518
 0.96329
 0.95982
 0.94826
 0.94131
 0.96072
 0.96125
 0.95690
 0.95824
 0.95746
 0.95014
 0.95578
 0.95541
 0.94619
 0.95417
 0.95356
 0.95184
 0.94726
 0.94060
 0.94622
 0.94092
 0.94415
 0.94405
 0.95193
 0.95081
 0.95636
 0.94568
 0.95648
 0.95109
 0.95104
 0.95241
 0.95359
 0.95454
 0.95071
 0.94371
 0.94918
 0.93742
 0.93898
 0.94000
 0.94147
 0.94123
 0.93583
 0.93624
 0.92656
 0.92914
 0.92810
 0.91290
 0.90069
 0.90628
 0.88487
 0.88756
 0.88079
 0.88538
 0.90351
 0.90785
 0.90607
 0.91473
 0.92273
 0.92509
 0.92078
 0.89931
 0.92801
 0.92678
 0.92698
 0.92302
 0.93125
 0.91805
 0.93283
 0.91617
 0.93663
 0.94121
 0.94498
 0.94424
 0.93715
 0.93337
 0.92659
 0.92236
 0.93656
 0.93615
 0.92967
 0.92549
 0.92787
 0.92391
 0.90962
 0.90689
 0.92353
 0.92419
 0.92425
 0.91305
 0.91279
 0.93136
 0.91149
 0.91311
 0.91209
 0.92485
 0.91307
 0.91486
 0.92124
 0.91307
 0.91674
 0.90476
 0.90707
 0.91342
 0.91561
 0.92139
 0.92322
 0.92286
 0.92315
 0.93070
 0.91799
 0.93202
 0.93210
 0.92220
 0.92759
 0.92034
 0.91698
 0.89078
 0.91307
 0.91401
 0.92158
 0.92311
 0.91586
 0.91924
 0.89865
 0.91267
 0.91524
 0.92746
 0.92484
 0.92064
 0.91458
 0.91420
 0.91260
 0.91708
 0.91330
 0.92504
 0.92564
 0.92157
 0.92570
 0.91925
 0.91862
 0.92206
 0.91540
 0.92799
 0.91157
 0.92065
 0.91981
 0.92615
 0.91273
 0.92418
 0.91475
 0.92032
 0.92480
 0.92483
 0.91251
 0.90831
 0.91295
 0.90235
 0.91972
 0.91675
 0.91687
 0.92085
 0.91495
 0.91638
 0.91548
 0.91047
 0.90395
 0.91740
 0.90896
 0.90249
 0.90867
 0.90600
 0.90258
 0.89428
 0.90234
 0.90373
 0.90260
 0.91450
 0.91578
 0.91866
 0.91109
 0.91414
 0.92820
 0.91745
 0.91541
 0.91752
 0.91529
 0.92155
 0.91518
 0.91667
 0.92408
 0.92541
 0.93419
 0.92408
 0.92270
 0.91242
 0.91509
 0.91072
 0.91232
 0.91928
 0.91984
 0.92279
 0.91772
 0.92491
 0.91648
 0.91812
 0.91397
 0.92511
 0.92579
 0.92466
 0.92428
 0.91099
 0.90431
 0.89971
 0.92300
 0.91557
 0.92144
 0.92484
 0.90375
 0.91296
 0.90917
 0.91430
 0.91091
 0.91378
 0.92215
 0.91701
 0.92044
 0.91847
 0.92693
 0.91725
 0.92551
 0.92290
 0.92969
 0.92908
 0.93164
 0.93465
 0.94121
 0.93177
 0.93538
 0.93890
 0.94144
 0.94259
 0.93997
 0.94373
 0.94483
 0.94582
 0.94048
 0.94212
 0.93698
 0.94298
 0.93486
 0.94686
 0.93414
 0.94599
 0.93889
 0.95572
 0.95320
 0.96103
 0.95899
 0.95791
 0.95331
 0.95092
 0.95379
 0.94743
 0.95069
 0.94421
 0.95026
 0.95109
 0.95124
 0.94542
 0.95147
 0.95701
 0.95953
 0.95837
 0.95854
 0.95279
 0.95946
 0.96226
 0.95769
 0.97180
 0.96570
 0.96623
 0.96338
 0.96762
 0.96399
 0.96464
 0.96984
 0.97063
 0.96937
 0.96660
 0.96658
 0.96601
 0.97072
 0.95442
 0.96198
 0.96684
 0.96601
 0.96386
 0.96960
 0.96310
 0.96946
 0.96657
 0.96946
 0.97517
 0.97161
 0.97163
 0.96880
 0.96693
 0.97367
 0.96780
 0.96796
 0.96524
 0.96928
 0.96945
 0.96295
 0.96601
 0.94463
 0.94477
 0.96019
 0.96962
 0.97743
 0.97367
 0.96978
 0.96495
 0.98194
 0.97604
 0.98000
 0.98187
 0.98353
 0.98420
 0.98561
 0.98154
 0.98106
 0.97379
 0.98092
 0.97999
 0.98108
 0.98212
 0.98027
 0.97961
 0.97828
 0.97771
 0.97614
 0.98024
 0.98143
 0.97392
 0.98280
 0.98121
 0.98255
 0.98009
 0.98381
 0.98334
 0.98069
 0.98175
 0.98438
 0.97972
 0.96668
 0.98184
 0.98439
 0.98649
 0.98647
 0.98838
 0.98737
 0.98572
 0.98076
 0.98374
 0.98619
 0.98380
 0.98563
 0.98710
 0.98788
 0.99003
 0.98828
 0.98844
 0.98839
 0.98884
 0.98816
 0.98917
 0.98673
 0.98640
 0.98896
 0.98487
 0.98865
 0.99062
 0.99178
 0.99216
 0.99083
 0.99083
 0.99087
 0.99040
 0.99108
 0.99188
 0.99093
 0.99122
 0.99139
 0.99180
 0.99117
 0.99164
 0.99186
 0.99290
 0.99175
 0.99301
 0.99365
 0.99208
 0.98971
 0.99051
 0.99477
 0.99335
 0.99335
 0.98816
 0.99114
 0.99283
 0.99123
 0.99245
 0.99263
 0.99289
 0.99211
 0.99263
 0.99210
 0.99171
 0.99091
 0.99165
 0.99140
 0.99225
 0.99360
 0.99197
 0.99155
 0.99331
 0.99162
 0.99089
 0.99270
 0.99313
 0.99251
 0.99247
 0.99226
 0.99252
 0.99202
 0.99219
 0.99363
 0.99282
 0.99016
 0.99013
 0.99155
 0.99155
 0.99023
 0.99186
 0.99364
 0.99441
 0.99506
 0.99446
 0.99317
 0.99432
 0.99554
 0.99160
 0.99417
 0.99519
 0.99491
 0.99435
 0.99562
 0.99386
 0.99506
 0.99571
 0.99395
 0.99422
 0.99589
 0.99481
 0.99505
 0.99538
 0.99430
 0.99535
 0.99537
 0.99502
 0.99414
 0.99515
 0.99379
 0.99398
 0.99299
 0.99345
 0.99127
 0.99450
 0.99442
 0.99533
 0.99502
 0.99386
 0.99462
 0.99386
 0.99513
 0.99545
 0.99491
 0.99518
 0.99498
 0.99544
 0.99523
 0.99367
 0.99511
 0.99560
 0.99458
 0.99330
 0.99343
 0.99410
 0.99461
 0.99423
 0.99459
 0.99523
 0.99491
 0.99569
 0.99465
 0.99561
 0.99398
 0.99340
 0.99465
 0.99580
 0.99493
 0.99522
 0.99491
 0.99634
 0.99496
 0.99628
 0.99607
 0.99375
 0.99547
 0.99478
 0.99554
 0.99560
 0.99450
 0.99471
 0.99429
 0.99530
 0.99581
 0.99535
 0.99554
 0.99529
 0.99440
 0.99497
 0.99543
 0.99531
 0.99343
 0.99574
 0.99572
 0.99515
 0.99236
 0.99612
 0.99404
 0.99560
 0.99589
 0.99617
 0.99633
 0.99576
 0.99504
 0.99572
 0.99529
 0.99559
 0.99560
 0.99598
 0.99539
 0.99546
 0.99558
 0.99579
 0.99483
 0.99455
 0.99581
 0.99598
 0.99587
 0.99495
 0.99352
 0.99513
 0.99557
 0.99626
 0.99432
 0.99223
 0.99358
 0.99497
 0.99473
 0.99341
 0.99590
 0.99554
 0.99608
 0.99643
 0.99524
 0.99486
 0.99519
 0.99511
 0.99531
 0.99458
 0.99409
 0.99411
 0.99516
 0.99472
 0.99390
 0.99426
 0.99484
 0.99448
 0.99478
 0.99497
 0.99571
 0.99558
 0.99401
 0.99308
 0.99569
 0.99573
 0.99511
 0.99558
 0.99614
 0.99403
 0.99289
 0.99391
 0.99577
 0.99567
 0.99576
 0.99508
 0.99576
 0.99571
 0.99464
 0.98948
 0.99006
 0.99499
 0.99525
 0.99656
 0.99507
 0.99494
 0.99377
 0.99470
 0.99608
 0.99595
 0.99356
 0.99603
 0.99624
 0.99624
 0.99471
 0.99430
 0.99496
 0.99651
 0.99567
 0.99597
 0.99547
 0.99530
 0.99578
 0.99242
 0.99519
 0.99558
 0.99585
 0.99531
 0.99561
 0.99590
 0.99609
 0.99522
 0.99689
 0.99565
 0.99560
 0.99632
 0.98826
 0.98565
 0.99371
 0.99490


==> image/EM/stat/em_sg_jaccard.csv <==
  0.9900616315298719
  0.9885911140843083
  0.9844225979336378
  0.9822562273381165
  0.9860781936931232
  0.9852868832112506
  0.9849266360608515
  0.9835576625508498
  0.9832709929128786
  0.9847654169594386
  0.9826440605406562
  0.9828641968730156
  0.982101084567945
  0.9829189591143885
  0.9832869942669219
  0.9828744449642923
  0.9845163512099498
  0.9832407901526411
  0.9822023785935388
  0.983774152432113
  0.9836298117164027
  0.9847352736926309
  0.9840548995862347
  0.9863234358197819
  0.9857296833102578
  0.9871281101227626
  0.9832954079808891
  0.9875725479765056
  0.9889259721991664
  0.9880449457776229
  0.9883423285840723
  0.9890718913433768
  0.9899394370596606
  0.9887631194482137
  0.9888579507809827
  0.9893880377391154
  0.9901791547150873
  0.9909425295295987
  0.9904626868244583
  0.9906946473749768
  0.991126453425732
  0.9901729525908453
  0.9898783597267071
  0.9906104697341136
  0.9897660505440535
  0.9895742311316714
  0.9895315530551166
  0.9902464505300655
  0.9905802497667531
  0.991609977324263
  0.9911729829923673
  0.9909119679759135
  0.9914965623037052
  0.9916387531189117
  0.9917530268828237
  0.9915196583902754
  0.990622743797981
  0.9911080535995077
  0.9907023688858667
  0.9904558734075274
  0.9893989758332584
  0.9900763065413537
  0.9897480347909257
  0.9901058198797832
  0.9902940397803456
  0.9900673846390352
  0.9902407786885246
  0.9898710433763189
  0.9897353197153536
  0.9903238479144604
  0.9902170198222829
  0.9907543619568936
  0.9902751179809862
  0.9910493312645063
  0.9908343517386957
  0.9908935053163972
  0.9896770438340452
  0.9883978989400444
  0.9885876767494821
  0.9879810793377768
  0.9867254547562112
  0.9896429183079294
  0.9895078402246547
  0.989305248009457
  0.9889009644266069
  0.9896631212498342
  0.9887577002053388
  0.9896930172011424
  0.9888079792825825
  0.9891005964146811
  0.9892962898077605
  0.9890228309721231
  0.9869339652853392
  0.9862101353370618
  0.9876150928226555
  0.987818553806381
  0.9884381425633996
  0.9885714530397622
  0.9888959784856907
  0.988506878329518
  0.9889399185902676
  0.9882767459504409
  0.9882712529954174
  0.9893630253614641
  0.984242898343914
  0.9871137794699077
  0.9886682147716688
  0.989428522395744
  0.9884102058741618
  0.9896940335907684
  0.9881215706447188
  0.9883517688689349
  0.9897412413226394
  0.9896366400445368
  0.9898048753334504
  0.9907027138140286
  0.9898310595462694
  0.9907969814099025
  0.9899936229675884
  0.9907750657089287
  0.9919687664728142
  0.9923852423852424
  0.9923736564796009
  0.9920648218558951
  0.9918376455340935
  0.9922055972134045
  0.991835403100143
  0.9918151531434712
  0.9918574559609364
  0.9917790739279817
  0.9922645739910314
  0.9911201067998794
  0.9914222289273475
  0.9922227017695295
  0.991507211102768
  0.9909531739389286
  0.9910819066685075
  0.991452401396266
  0.9901360968909976
  0.9904070543456732
  0.9894612023595221
  0.9907331569445577
  0.990999099909991
  0.9912766185125735
  0.9915061415814145
  0.9914988508496877
  0.9913238593866867
  0.9914271672471634
  0.9933790665807212
  0.9931817503018718
  0.9931190212960315
  0.993161729574773
  0.9929666319971355
  0.9936323921150773
  0.9935670099581494
  0.9939570096560176
  0.9928454524199205
  0.9933192238060025
  0.9924700523101897
  0.9923141669288125
  0.9927474620368324
  0.9928072233841759
  0.9921200304154082
  0.9916099407560814
  0.9925082676163826
  0.9931538477832617
  0.9929778790484137
  0.993897067543072
  0.9937946827288158
  0.9940436376567408
  0.9936093170989941
  0.9931546259159602
  0.9943732112434316
  0.9943144137636807
  0.9946203867916561
  0.9944794286968413
  0.9947573258140497
  0.9942481407811886
  0.9937513439670111
  0.9947698876915497
  0.9939361016713619
  0.9937526293647455
  0.993869644867981
  0.9930403283623389
  0.9940056845533356
  0.994436187804827
  0.9939408891713779
  0.9940616237133866
  0.9947547259710027
  0.9947274161834508
  0.9948470384031243
  0.9951119007699173
  0.995618843558116
  0.9955778768807569
  0.9954702482403978
  0.9952273968263231
  0.9948454038184047
  0.9944472973367902
  0.9930084507277132
  0.9949982910827866
  0.9942601323045757
  0.9944829024186822
  0.9931671975516833
  0.9943173775842402
  0.994543303675564
  0.9944245901844431
  0.994569482243334
  0.9948026032904322
  0.9940948907241792
  0.9936056467443511
  0.9936219688668434
  0.9940571352043592
  0.9907481223513616
  0.9936299548313563
  0.9925150837517405
  0.9934393168451341
  0.9940446272823649
  0.9940516957106258
  0.9938843744709667
  0.9941872042231741
  0.993089685794665
  0.9940096388813467
  0.9928049923850008
  0.9935251309834159
  0.9930377676678858
  0.9935515683248956
  0.9929684708444642
  0.9924980156867431
  0.9929807762184253
  0.9934813346604185
  0.9935797698633885
  0.9928195247270392
  0.9919368637180255
  0.9929948808744852
  0.992429750652239
  0.9936628481264351
  0.9931636575073644
  0.9932774834182201
  0.9931459376203311
  0.9929821105906331
  0.9923382143331037
  0.9927608469637914
  0.9925429964918285
  0.9928555834749517
  0.992743888351716
  0.9917181526488258
  0.9922134047069052
  0.9920903666032022
  0.9914912958888049
  0.9916460186002308
  0.991821151317185
  0.9925887610341816
  0.9919830418653948
  0.9912822314102049
  0.9921733183610405
  0.9925806574068997
  0.9918359773633918
  0.9906466094485669
  0.9912603670056763
  0.9923274841980705
  0.9918114143920596
  0.9919068447608573
  0.992823207480652
  0.9922788828914976
  0.99194474962051
  0.9919235400487525
  0.9913767432106533
  0.9906678013994106
  0.9913429904659594
  0.9920922224088695
  0.9918723786950419
  0.9911611493866577
  0.9916830218494035
  0.9910455556304333
  0.9918272481406356
  0.9922209257098406
  0.9913069531714851
  0.9917102727682882
  0.9933251428064798
  0.9935248544994231
  0.9942436123552972
  0.9937616836264285
  0.9943521482158885
  0.9948269287802398
  0.9942169858049439
  0.9945756506040946
  0.9952022601554281
  0.9943609181951546
  0.9951744334097276
  0.9938639357497981
  0.9940471884773312
  0.9922373516870794
  0.9934631894525261
  0.9931241447808721
  0.994063470927652
  0.9935952451099697
  0.9937281425554292
  0.9938753046286422
  0.993160716732904
  0.993531057350818
  0.9943896553645438
  0.9938026167680304
  0.9911464400155311
  0.9922140828735406
  0.992774628074513
  0.993547644719851
  0.9931107939415887
  0.9934854531191377
  0.9922419589585585
  0.9901492651139931
  0.9910560846560846
  0.9906434334531155
  0.9932083453677433
  0.9921755061535721
  0.992728612507464
  0.9928103828397083
  0.9899945985179683
  0.9884026544379148
  0.9925884829259822
  0.9928956258928155
  0.9923737296618652
  0.9920140315795272
  0.992099179432462
  0.9920121638734652
  0.9915253519815098
  0.9920996335754982
  0.991105323656785
  0.9902056848597449
  0.9897368231246049
  0.992419212040726
  0.9914320737531177
  0.9906079910803577
  0.9903952542257477
  0.9863245542966944
  0.9883295748448827
  0.9905213674120861
  0.9900202919309733
  0.9910949614882674
  0.9897470629829359
  0.989714577395891
  0.9895511724630655
  0.9884092674911796
  0.9889865971768341
  0.9886049929073195
  0.988433094179166
  0.9892092904651607
  0.9879258227762117
  0.9887183445655078
  0.9890049780778005
  0.9881886087768441
  0.9876833615183457
  0.9906152595202602
  0.9903147084244243
  0.9886882528268769
  0.988184406297131
  0.9879842780201137
  0.9873616021339204
  0.9871430992120648
  0.986715820250429
  0.9853785790031814
  0.9854940029411514
  0.9855539494940906
  0.9857785227190545
  0.9840446137800387
  0.9835633246562911
  0.9826661939523897
  0.9827602473604309
  0.9822493853903416
  0.9838934276044923
  0.9846496068273979
  0.9843570428002064
  0.98538496963167
  0.9833076672812059
  0.9837464763038218
  0.9852122553161833
  0.983268088582241
  0.9842722668506777
  0.9860701836736467
  0.9862059356276996
  0.9848149664248326
  0.9842435694258198
  0.9840683183901349
  0.9828460309743732
  0.9824701367962365
  0.982414158679331
  0.9839907753698921
  0.9829546436285097
  0.9803601573259765
  0.9809923028107908
  0.980485505742355
  0.9800029426528881
  0.9780826189970849
  0.9771027145237434
  0.9731929610858547
  0.9719333126048286
  0.9667720755610721
  0.9648500285450793
  0.9627651376712358
  0.9608469959852143
  0.9655310300703774
  0.9693095537104998
  0.9713491563893643
  0.9709294844775338
  0.9745456487299524
  0.9738817265572136
  0.9741587423415544
  0.9712727696709329
  0.9661179623693884
  0.9685914615003117
  0.9729880078427796
  0.9746767910444329
  0.9715052940603565
  0.968724895169192
  0.9724153993059599
  0.972092651832227
  0.9730167169319514
  0.9713672998067587
  0.9720460985850085
  0.9718505415917758
  0.9721275936822545
  0.9703340041007198
  0.9684896501277703
  0.9688895858280587
  0.9696456196301497
  0.9674621839118841
  0.9693075621065149
  0.9677884823502816
  0.9672413377378053
  0.9644390210963952
  0.9658932309839497
  0.9584913734414814
  0.9605078464609571
  0.965512077294686
  0.9661869113740642
  0.9638084902278079
  0.9597781663945276
  0.9664546677531812
  0.9656405517533474
  0.9649302254108201
  0.965161791651877
  0.9621226990928022
  0.9604564768494895
  0.9622471012356013
  0.9618215008984854
  0.9625222826991182
  0.9632216942207552
  0.9589538342596652
  0.9629392278730934
  0.9652619159981123
  0.9658613966092733
  0.9658305744336187
  0.9614019791212551
  0.968469961941675
  0.9687415438878054
  0.9697603323142984
  0.9646067494759942
  0.965234118419818
  0.9686709612509258
  0.9690900649953574
  0.9665510911686722
  0.959225418066434
  0.9530988119600344
  0.9597275770518297
  0.9635976188821718
  0.9653164474932767
  0.9674687994946609
  0.9679383702159927
  0.9615688179224091
  0.9664334944001198
  0.9668873555945341
  0.9648464243299257
  0.972321876597401
  0.9674090269893996
  0.9651703401195254
  0.9704521951678104
  0.9673981220569374
  0.9672259235692631
  0.968564977891029
  0.964280867591661
  0.9671853458619375
  0.9682416329913999
  0.9685595502433032
  0.9676985322235704
  0.9704067017206611
  0.9698510235938259
  0.971060532505055
  0.9702951168828721
  0.9723153174415861
  0.9720588651745848
  0.968194508084821
  0.9714396570487646
  0.9648979284794117
  0.9696881252206662
  0.9653670080877752
  0.9672179103069193
  0.9624731563421829
  0.9658916933285935
  0.9656225655057098
  0.9675891477305248
  0.9644736716429315
  0.9628234460707824
  0.9627364405517467
  0.9589185647035016
  0.9637291856918025
  0.9615272274094773
  0.9626739338904436
  0.9628012514181593
  0.9644737552320246
  0.9643226397620529
  0.9673922108247852
  0.9644381571476123
  0.962647652466291
  0.9573693407775544
  0.9630749572028463
  0.9644127245852216
  0.9654906553457278
  0.9607652557853298
  0.9666630683323684
  0.9626836065493478
  0.9638853318810929
  0.9655818332491554
  0.9663214852131728
  0.9665132307692308
  0.968728981206726
  0.9673119110226356
  0.9647152532813528
  0.9670077777282696
  0.967479231786636
  0.969554500865408
  0.9691972681381767
  0.9655099324690689
  0.9684909442865517
  0.9678395967273479
  0.968500054242236
  0.9630160138380178
  0.969430967131945
  0.9711774244581554
  0.9722716400798592
  0.9727391211699233
  0.9691038586814154
  0.9694458676545935
  0.9663685608906831
  0.9654343753371718
  0.9674563057099123
  0.9646170293478635
  0.9590720015846291
  0.947885592244804
  0.9560643958120206
  0.9654332936639227
  0.9645283797526812
  0.9615962532930042
  0.9561435214129416
  0.972946171402374
  0.96757478368356
  0.9736028970389978
  0.9731377517263687
  0.9699645441740735
  0.9694302424664962
  0.9710201826324667
  0.9688720262312762
  0.9725229973169797
  0.9721895133882842
  0.9685068667623895
  0.9693124871857224
  0.967097543570611
  0.9677501501501502
  0.9681187368380656
  0.9702917593800353
  0.9667289182588709
  0.9675061548630602
  0.9601641707414024
  0.965012329718212
  0.9683339450765791
  0.972570319335606
  0.9704649827784156
  0.9749530938888038
  0.9736830776736645
  0.9749653024529139
  0.9780961323242094
  0.9806330428843153
  0.9814230650996713
  0.983300862788756
  0.9837479254677127
  0.9824654823052636
  0.9835566755375521
  0.9850406442872196
  0.9847961299239807
  0.9832061284220631
  0.9849207135077023
  0.9838781971134566
  0.9844227779064327
  0.9805365946150929
  0.9832817544144083
  0.9765461178295465
  0.9825933705125419
  0.9809263910355487
  0.9842422001566536
  0.9803960626937316
  0.9824599034758446
  0.9824875787985311
  0.9813838767929763
  0.9826830316167712
  0.989003385838363
  0.9884812661814274
  0.9878765488510916
  0.9878642424242424
  0.986550276692472
  0.986349659831005
  0.9853096398259135
  0.9860864657518522
  0.9852260481102919
  0.9864318638458811
  0.986068060487759
  0.9864458749232277
  0.9872213744745785
  0.987155030479984
  0.9878065239750732
  0.9869398647957524
  0.9865330787624891
  0.988953542070749
  0.9893172531658981
  0.9887617218549132
  0.9878225758456671
  0.9888990323169619
  0.9890106389756005
  0.9886523407381874
  0.989377687259561
  0.9894530014905822
  0.9898210911321274
  0.9881465565679404
  0.9886138991119738
  0.9900277826244513
  0.9907175896987124
  0.9905060189434104
  0.9903375625033365
  0.9907014558685675
  0.9909563875225647
  0.99120094281942
  0.9898921564726014
  0.9905529964093437
  0.9903026935492406
  0.9895304792107118
  0.9879631139054232
  0.9909996686181376
  0.9905984491194602
  0.9914828266424244
  0.9921366391184573
  0.9934687442196405
  0.9939355798386635
  0.9930420555404063
  0.9931781895592433
  0.9935523879474515
  0.9931430681253763
  0.9926159874195051
  0.9920004917370612
  0.9915561022757227
  0.9921773199506956
  0.9928282391938712
  0.9925997468566565
  0.9910925110132158
  0.9907733424764718
  0.9923409821099387
  0.9923413758374567
  0.9930187928675407
  0.993886889998952
  0.9948337100419761
  0.9939752737917875
  0.9953281607844162
  0.9934834457800967
  0.994332728708678
  0.9940520542722973
  0.9951508644017163
  0.9943844025592253
  0.994741318642414
  0.9957626387282739
  0.9958309081894414
  0.9956240282198495
  0.9952050641403304
  0.9955143656307601
  0.9953497958289859
  0.9937927605068674
  0.9952804104885482
  0.9955528897647916
  0.9953916261954173
  0.9955420682580728
  0.995408867079228
  0.9957648284371278
  0.9955914047329449
  0.9954752289039478
  0.9953840842543143
  0.9957847090213194
  0.9947207439454463
  0.995368048886207
  0.9954034512349508
  0.9948820017059994
  0.9954466057286279
  0.9962730075006254
  0.9962446010842336
  0.9963911303132347
  0.9965113719114633
  0.9963353997841864
  0.9967166086290572
  0.9965658992099876
  0.9966803400008458
  0.9966081480572978
  0.9969245607875155
  0.9967515163820013
  0.9969852135931772
  0.9972611424586318
  0.997388493312768
  0.9971865138540958
  0.9973866198312913
  0.9969972629545751
  0.9969034639074493
  0.9973904405946429
  0.997418996855716
  0.9977991053615305
  0.9976584727199483
  0.9974061238942503
  0.9977146014365362
  0.9976917479990968
  0.9973592064248168
  0.997605616146421
  0.9979987298828484
  0.9979082555017891
  0.9975624110426119
  0.9974183700280684
  0.9981956303417467
  0.9982970821397642
  0.9985849665178107
  0.99833534479171
  0.9979203493813039
  0.9975890793608566
  0.9980625070161361
  0.9979636279007913
  0.9978030284152734
  0.9981692888870439
  0.9977731332885472
  0.998056369430711
  0.9977851743295495
  0.9978172437741839
  0.9982236763290412
  0.9982537978863937
  0.998287876099988
  0.9984325372272409
  0.9986019234893351
  0.9984169713859333
  0.9986894812323822
  0.9984430027803521
  0.9984762500926605
  0.998546715082051
  0.9991024854565591
  0.9988105380566085
  0.9989794532667783
  0.9988769730103294
  0.9986511937757527
  0.9987542194136197
  0.9986229688790966
  0.9984960490468814
  0.9985948939596875
  0.9982662213074006
  0.9985573899855739
  0.9981711326648035
  0.9984505554573738
  0.9980648819208204
  0.9983118723430473
  0.9985217973302017
  0.9986203838289276
  0.9984560487165905
  0.9982415704255153
  0.998482511874653
  0.9984199286499031
  0.9982472814347606
  0.998276259276934
  0.9982557326334324
  0.9980945953175606
  0.9982417129915586
  0.9985580686359329
  0.9986725481304366
  0.9984744658568967
  0.9986057025938881
  0.9982419940574447
  0.9980930760499432
  0.9983319501732046
  0.9976955956141981
  0.9982560181836967
  0.9986694269858389
  0.9987937074492697
  0.9983025577274923
  0.9978021433233907
  0.9986192869898802
  0.9985658668033295
  0.9982550951634711
  0.9986223672942549
  0.9980887609213661
  0.9983945181899434
  0.9984317457690238
  0.9984854190547525
  0.9985561329185146
  0.9982662308106095
  0.9978362590035207
  0.9986098009036294
  0.998233990107036
  0.9981520449462357
  0.9981193995304699
  0.9983425916741064
  0.9979054433684768
  0.9980503199210214
  0.9979599506093305
  0.9977544971972493
  0.9980273366568722
  0.9980447319137702
  0.9981609536651039
  0.9982523247378488
  0.998154472315025
  0.9982784609935504
  0.9983365518036472
  0.9984648815942184
  0.9983049731757891
  0.9986009727354275
  0.9984368379700285
  0.9983713087110306
  0.9984782367287848
  0.9986218415488033
  0.9984408361067801
  0.9985931831083249
  0.9988355969931246
  0.9988273149214918
  0.9986343237228664
  0.9988114234951552
  0.9987130463385552
  0.9987542091695139
  0.9986969050467183
  0.9989232198193311
  0.9988331340622136
  0.9987636318826888
  0.9986041145775599
  0.9988012594985817
  0.9988914845485263
  0.9991993003116569
  0.9991131148146779
  0.9991584564860427
  0.9991340534506533
  0.9992901137049088
  0.9990934560654352
  0.9988722066609526
  0.998716829215298
  0.9992743284463249
  0.9987912065397775
  0.9988942492771666
  0.9991033997117779
  0.9992509731209862
  0.9991530971278946
  0.9991696560412636
  0.9986470302108753
  0.998994720237998
  0.9990153177336781
  0.9989829013046639
  0.9990116034487688
  0.99906480226081
  0.9987956381688801
  0.9992651801533324
  0.9991347962894188
  0.9992124538387774
  0.9990169965778428
  0.9991558910243079
  0.999050212377404
  0.9991156861786232
  0.9990914683582467
  0.9991361852801082
  0.9987901698243098
  0.9990018374339481
  0.9991605849826208
  0.9991362380723441
  0.9989732641237298
  0.999115941969942
  0.9992341441357031
  0.9992015122380471
  0.9989368029134045
  0.9989855946289476
  0.9989730842111697
  0.9989849329811173
  0.9990824790193535
  0.9990577966309092
  0.9989310529128808
  0.9991592557372634
  0.9990979223641782
  0.9993059184740005
  0.9991302998628079
  0.9990647908030956
  0.9989830466940849
  0.9988931321093798
  0.9988642677386672
  0.9990274758503457
  0.9991704432611797
  0.9990275871085834
  0.9992522768781946
  0.9991583385766933
  0.9989541415585742
  0.9988684039593606
  0.9991624790619765
  0.9991624345779692
  0.9992156061689307
  0.9992524754093004
  0.9992199050816445
  0.9994649523358302
  0.9994077257075635
  0.999060511245272
  0.9990726442303764
  0.9988845077328539
  0.9990068539339619
  0.9992520537867331
  0.999329709404504
  0.9994850311637887
  0.9994483085548953
  0.9992358738824145
  0.999276680084183
  0.9992889223086322
  0.9994033876141634
  0.9994484460478095
  0.999468954248366
  0.9994935550799693
  0.9994201407179638
  0.9992486483837774
  0.9991998203678377
  0.9993347536139612
  0.9992573883736398
  0.9993757242414846
  0.9992003361851957
  0.999196292337443
  0.9990944947729506
  0.9993352338304805
  0.9992009914228875
  0.9987409698199464
  0.9986438551979442
  0.9992465647424881
  0.9988193528425098
  0.9991614801909872
  0.9992633592446379
  0.9994791052004021
  0.9994872546147084
  0.998978919363106
  0.9990848264220781
  0.9994671937787756
  0.999341313469733
  0.9993697726709034
  0.9991909056164974
  0.998931133283209
  0.9992360301199189
  0.9990534073273586
  0.9991754235601392
  0.9994191997140676
  0.99923259638224
  0.999346307040801
  0.9991313419143762
  0.9991235260223501
  0.9992941291013533
  0.9991158338741077
  0.9990471711118499
  0.9993147880100065
  0.9978311015976876
  0.9952315496247278
  0.994852151354857
  0.9979447223550968
  0.9984844678212806
  0.9990275329727102
  0.9989751400574408
  0.9988015078327132
  0.9981588414054312
  0.997845149970285
  0.9979155894519132
  0.9977560829926427
  0.998125
  0.9983633717766285
  0.9980850248946763
  0.9950277199579671
  0.9933718333098578
  0.9947493764128933
  0.9938996836873023
  0.9925950803818187
  0.9918395697596959
  0.9917154651442357
  0.9921114447372184
  0.9931753608829863
  0.9940311968352225
  0.9949369789273288
  0.9953664562624662
  0.9908526718964422
  0.9890490667189696
  0.9888683881817959
  0.9941471845869034
  0.996859535982092
  0.9973386805760588
  0.9974824303158033
  0.997114836869434
  0.9968192158711291
  0.9967407079428332
  0.9969171230855006
  0.997506582131052


==> image/EM/stat/em_sg_psnr.csv <==
28.4111
28.4588
26.5235
25.6097
27.171
26.6403
26.2564
26.0207
25.8614
26.5037
25.6812
25.7552
25.431
25.8521
25.886
25.655
26.4685
26.1019
25.3985
25.8062
25.9048
26.0931
26.1376
27.1456
27.0131
27.493
25.759
27.6624
28.7359
28.1432
27.9899
28.3179
28.9688
28.3311
28.1849
28.6644
29.1414
29.3096
28.7317
29.2207
29.7678
29.1936
28.7
29.1718
28.7287
28.5391
28.5657
29.0831
29.4235
30.3006
29.8308
29.6527
30.2734
29.9945
29.965
30.4611
29.3982
30.0487
29.7094
29.2947
28.4883
29.0325
28.6539
29.0068
29.1921
29.3066
28.8873
28.9972
28.483
29.0767
29.0936
29.3167
29.4075
29.8919
29.3822
29.5192
28.5838
27.6057
27.8209
27.6509
26.9726
29.0951
28.6102
28.3461
28.0506
28.6965
28.1337
28.6441
28.0647
28.2754
28.3383
28.1799
27.0178
26.8218
27.5427
27.9747
28.1408
28.5223
28.4075
28.5147
28.5028
27.8016
28.0462
28.1996
25.556
27.4085
27.4547
28.1176
27.4519
28.4654
27.6058
27.3666
27.9421
28.5359
28.5491
29.2301
28.719
29.1854
28.1067
28.4822
29.8578
30.3151
30.4303
30.2921
29.7271
30.2286
29.4004
28.9481
29.8337
29.8633
30.0272
28.9533
29.4657
30.006
29.2826
28.8764
28.7245
29.4134
28.1919
28.138
27.0744
27.8209
28.4191
28.6451
29.1087
28.9532
28.8512
29.0155
30.7269
30.8023
30.658
30.3788
30.5969
31.4392
31.5004
31.9853
30.4909
30.1681
29.5923
29.8625
30.1024
30.4355
29.5013
29.1412
29.536
30.3752
30.1914
31.2142
31.0551
30.5739
30.8258
30.0661
31.7452
31.8265
32.34
32.4434
32.2335
32.2265
30.9634
32.6018
31.1176
31.5921
31.7375
29.7764
31.1134
31.8445
31.3156
31.2421
32.0041
32.6402
32.0263
32.9713
33.2357
33.6118
33.7578
33.0209
32.554
32.4514
29.3335
32.1657
31.3618
30.7636
29.9153
31.62
32.4135
31.9548
33.1802
33.4105
32.9223
31.9087
31.6372
31.806
28.7591
30.7685
30.2249
31.2191
32.12
31.8357
29.0606
30.522
29.9776
29.8179
30.4499
31.3355
29.546
30.4229
30.5349
29.4384
31.2693
31.6986
32.1199
31.1872
29.8919
31.2389
29.2137
29.8518
30.7512
31.3694
30.7996
30.2167
29.7576
30.3076
30.23
30.6071
30.7873
30.0533
30.1398
30.0304
29.1508
29.7585
29.3125
29.4797
29.7152
29.1605
29.9352
30.2041
29.6513
26.3031
26.2746
29.8324
29.2363
29.1382
29.9696
29.3312
29.2974
29.5553
29.0557
28.2508
28.8532
29.3939
29.1831
28.5868
28.2251
28.4469
29.4044
29.9772
29.3966
26.8472
27.6645
31.4722
31.9269
31.7123
31.7662
32.6183
32.1837
32.5358
33.26
30.2163
31.0347
31.832
31.7592
28.6456
29.2502
30.7482
31.5447
30.1449
30.0049
31.3865
30.392
30.2478
31.3969
31.3149
28.7852
29.2698
29.7054
29.7865
31.3013
31.1968
30.2123
29.7681
29.8092
29.7598
31.0365
30.6788
30.736
30.7288
29.0913
28.2087
30.1747
30.6304
29.92
29.9947
29.8241
28.8542
28.995
29.4604
28.7533
29.3764
29.1414
29.4287
29.1635
29.385
29.2303
27.2635
27.9041
30.0853
29.4978
30.0945
28.8581
28.8249
28.9245
28.5237
28.6434
28.5118
27.8142
28.3597
28.0903
28.4392
28.4329
27.7219
27.0721
28.578
28.8172
27.9171
27.36
27.5916
27.1484
27.159
27.0048
26.4781
26.3298
26.3429
26.4327
25.4946
25.3342
24.9942
25.5493
25.4809
25.8771
26.332
26.569
26.9048
26.3011
26.8748
26.6776
26.3097
26.2639
26.7831
27.1942
26.4664
26.1185
26.3993
25.8662
25.4591
25.7166
26.1156
25.5704
25.3116
25.0473
24.7735
24.7865
24.3055
24.0542
22.956
22.8886
21.8254
21.4493
21.4026
21.2802
22.4215
22.707
23.37
23.5953
23.4734
23.6121
24.4916
23.4809
22.4532
22.4597
23.8012
23.9277
23.7869
22.6947
23.3146
24.045
24.5646
24.0499
24.472
24.4
24.4141
23.9381
23.8047
23.7766
24.0711
23.5321
23.8041
23.5957
23.3079
22.2914
23.1927
22.0543
22.504
23.1125
23.0165
22.6041
22.294
23.075
22.9003
22.7575
22.9589
22.0031
21.7216
22.2943
22.2736
22.1541
22.1554
21.5846
22.1331
22.5268
22.9481
23.258
22.6882
23.2549
23.7892
23.993
23.1459
22.888
23.7674
22.735
22.8011
21.6999
21.6044
22.2994
22.9342
23.0055
23.3652
23.5706
22.7774
23.5817
22.6442
22.325
24.0361
23.5658
22.9982
23.1276
22.658
22.305
23.0708
22.2956
23.0028
23.2416
23.2974
23.3772
23.5773
23.5555
24.3814
23.9201
23.9175
23.824
22.4611
23.9421
23.2653
23.5799
22.7203
23.2202
21.0777
21.9821
22.4919
22.732
21.843
21.4729
21.8868
21.5734
21.936
21.7385
22.5749
22.5929
22.9106
22.7516
23.4769
22.4916
22.3325
21.6548
22.644
22.7262
22.8552
22.2077
23.0751
21.6716
21.806
22.3691
22.4369
21.937
22.4312
22.5094
22.3705
22.7938
23.0276
23.2514
23.0842
22.7204
22.7241
22.8112
23.0229
22.3302
23.5148
23.895
23.8824
23.8029
23.8511
23.4557
22.4981
22.4538
23.2711
22.6625
21.5524
21.4765
22.689
23.5157
22.7879
22.6441
22.2115
24.259
23.0304
24.0137
23.8773
23.6536
23.4904
23.7174
22.5611
23.1876
24.0824
23.381
22.9487
22.526
22.9774
22.8334
23.2985
22.5227
22.5109
21.6886
22.7338
22.2155
22.9953
22.171
23.7495
23.2303
23.4513
24.577
25.2357
25.3437
25.835
25.9223
24.8512
25.3528
26.3934
25.7294
25.1181
25.8869
25.4352
25.3966
24.7679
25.8748
23.7703
25.23
25.0405
26.0554
24.9857
25.6675
24.7222
24.7719
25.4675
28.5198
26.7344
26.9484
26.6677
26.4706
26.7066
24.5949
25.5042
24.4605
26.5232
26.6021
25.7334
26.036
25.5695
27.2586
26.7239
26.2837
27.675
27.2551
26.2272
25.6247
25.6718
26.2118
26.6144
27.0232
26.8467
26.2863
25.4471
26.342
27.0401
27.1185
26.876
26.2573
26.4791
27.3413
27.4755
26.5164
27.1239
26.8267
26.3477
23.2147
24.8595
25.3347
25.0964
27.6277
28.6859
28.808
28.3886
28.5574
28.6667
28.1813
27.8481
27.1669
26.9742
27.6602
27.8511
26.1568
25.3742
25.4637
27.3257
27.4109
28.0022
28.8261
27.5329
27.0104
28.8787
27.2665
29.2401
28.7846
28.1254
27.5436
29.5966
30.9977
30.5374
30.0781
29.7689
27.645
28.1568
27.5421
30.4765
30.2044
30.1446
30.6443
29.8712
30.2262
28.817
28.6156
28.6477
28.6762
26.7342
29.2013
27.2906
26.8133
29.6425
30.0713
30.134
31.1723
30.9597
30.6062
30.9145
30.8043
28.1439
28.7681
29.5997
28.7645
30.5962
32.5485
33.0359
31.0574
31.6714
31.6625
31.3987
31.8442
32.064
30.1243
30.9722
30.6364
32.8957
32.8677
31.9764
29.1307
30.8358
31.8391
28.625
29.4089
32.9916
34.5402
35.2094
29.5283
28.9093
28.1052
30.6261
30.9026
33.027
33.5648
32.568
29.7467
31.193
30.6606
34.1371
33.7997
25.3366
25.6892
34.6824
34.4725
35.9691
34.5784
34.2993
33.6612
37.4548
36.3054
37.401
36.6715
34.5628
33.5026
33.2765
32.4887
35.873
34.1483
34.0886
33.2319
33.6869
33.1113
34.5303
32.8893
30.8184
29.4573
33.2056
33.2018
32.7059
31.278
34.0425
34.338
29.6312
29.8697
33.9874
34.038
31.2381
31.4017
33.3067
32.8876
34.5668
29.6231
32.0545
32.048
36.0411
33.9846
28.4007
30.0722
34.2143
31.9529
33.0303
30.6712
31.4026
31.5446
31.8553
33.7411
30.2413
30.0398
32.7405
32.094
33.2909
32.8437
32.8392
31.9213
32.5878
32.3876
32.2883
32.9848
32.9118
32.7411
32.785
32.8335
32.5259
32.3526
34.4619
33.3495
33.0305
33.2858
33.379
33.1598
30.907
30.3363
29.8369
31.6385
34.1234
33.4941
35.2692
31.0098
33.3271
32.9595
32.8702
35.0335
33.0672
32.5209
30.6104
29.618
36.9711
36.8622
36.926
37.0082
36.5811
35.512
34.2922
33.6671
32.0843
32.5627
35.0598
36.05
35.7487
35.896
34.3671
32.6363
33.5299
34.3811
35.8754
35.6726
36.3219
30.1018
31.1574
35.8995
35.9607
35.3446
36.0632
36.1599
36.0998
35.5836
32.4635
32.0572
31.6188
31.6816
36.7198
32.0812
35.5085
35.2349
36.6266
34.5641
34.2445
33.4266
32.5965
37.2908
33.8072
34.3512
37.0099
37.3116
37.4381
36.8209
36.9874
35.7256
36.0021
31.2039
31.3766
38.2549
36.5067
36.8813
33.9171
32.7322
35.4333
37.8063
36.2673
36.4855
38.8215
32.2218
34.4672
39.368
36.6908
36.6226
35.093
37.017
38.0062
38.3609
39.1256
39.9594
30.1012
30.4521
37.7755
38.8159
31.0949
32.517
39.1631
37.7142
35.9847
35.8853
31.0762
34.719
33.3595
34.0005
31.5369
36.6315
36.87
36.5429
34.791
30.6432
33.91
33.5586
37.3854
37.1768
37.6647
38.5287
35.0937
35.1604
37.4538
31.6947
32.46
36.0941
34.7354
37.0622
30.6717
30.5761
38.6579
38.5028
38.4584
36.8417
34.1793
33.7528
31.5563
35.8083
38.6768
30.9349
26.6593
26.7923
29.6844
31.5948
31.6095
36.7437
33.9126
32.7896
31.6535
32.1405
31.2522
29.6934
31.2855
30.6328
26.4294
25.6542
26.7762
19.5847
22.4748
22.5511
23.0741
22.9445
24.7758
25.7148
25.2965
25.8264
24.4891
23.5123
22.7805
25.7212
28.2094
30.0345
31.9703
29.6489
30.3738
29.7831
31.1844
30.1991



==> image/EM/stat/em_sg_ssim.csv <==
 0.96895
 0.97175
 0.95630
 0.94663
 0.96083
 0.95696
 0.95567
 0.95484
 0.95764
 0.96050
 0.95137
 0.95320
 0.95701
 0.95621
 0.95744
 0.95528
 0.95927
 0.95500
 0.95231
 0.95636
 0.95842
 0.96043
 0.95900
 0.96372
 0.96190
 0.96577
 0.95309
 0.96722
 0.97158
 0.96782
 0.96857
 0.97099
 0.97395
 0.97011
 0.96868
 0.97212
 0.97459
 0.97567
 0.97305
 0.97392
 0.97720
 0.97492
 0.97268
 0.97588
 0.97401
 0.97234
 0.97206
 0.97367
 0.97645
 0.97842
 0.97636
 0.97584
 0.97831
 0.97715
 0.97654
 0.97968
 0.97484
 0.97753
 0.97648
 0.97576
 0.97336
 0.97493
 0.97262
 0.97666
 0.97698
 0.97587
 0.97510
 0.97478
 0.97272
 0.97468
 0.97561
 0.97545
 0.97537
 0.97765
 0.97656
 0.97833
 0.97588
 0.97092
 0.97165
 0.96861
 0.96502
 0.97601
 0.97369
 0.97253
 0.96953
 0.97115
 0.96830
 0.97033
 0.96900
 0.96862
 0.96950
 0.96914
 0.96384
 0.96397
 0.96756
 0.96837
 0.96779
 0.97116
 0.96967
 0.96839
 0.96848
 0.96590
 0.96878
 0.96917
 0.95442
 0.96521
 0.96757
 0.96720
 0.96780
 0.97052
 0.96665
 0.96468
 0.96983
 0.97308
 0.97070
 0.97365
 0.97253
 0.97448
 0.96806
 0.97060
 0.97646
 0.97823
 0.97884
 0.97815
 0.97674
 0.97665
 0.97300
 0.97318
 0.97705
 0.97678
 0.97637
 0.97370
 0.97679
 0.97792
 0.97576
 0.97493
 0.97353
 0.97610
 0.97094
 0.97298
 0.96585
 0.96877
 0.97445
 0.97520
 0.97697
 0.97661
 0.97715
 0.97787
 0.98225
 0.98133
 0.98267
 0.98046
 0.98059
 0.98262
 0.98180
 0.98363
 0.97984
 0.97740
 0.97546
 0.97691
 0.97814
 0.97954
 0.97911
 0.97760
 0.97378
 0.97993
 0.97772
 0.98063
 0.97961
 0.97894
 0.98271
 0.97853
 0.98160
 0.98172
 0.98469
 0.98484
 0.98538
 0.98567
 0.98084
 0.98432
 0.98087
 0.98266
 0.98163
 0.97676
 0.98153
 0.98486
 0.98238
 0.98173
 0.98344
 0.98510
 0.98229
 0.98322
 0.98374
 0.98536
 0.98794
 0.98621
 0.98474
 0.98417
 0.97569
 0.98283
 0.98087
 0.98078
 0.97750
 0.98393
 0.98555
 0.98274
 0.98725
 0.98698
 0.98654
 0.98406
 0.98423
 0.98531
 0.97898
 0.98397
 0.98165
 0.98256
 0.98601
 0.98535
 0.97354
 0.98321
 0.98075
 0.97947
 0.98334
 0.98524
 0.97528
 0.98026
 0.97943
 0.97570
 0.98207
 0.98223
 0.98456
 0.98260
 0.97785
 0.98362
 0.97236
 0.97601
 0.98263
 0.98264
 0.98008
 0.97984
 0.97989
 0.98155
 0.97716
 0.97870
 0.98241
 0.97916
 0.97769
 0.97962
 0.97861
 0.97896
 0.97780
 0.97737
 0.98008
 0.97715
 0.97913
 0.97951
 0.97864
 0.95526
 0.95869
 0.97959
 0.97602
 0.97772
 0.97921
 0.97368
 0.97556
 0.97909
 0.97714
 0.97283
 0.97679
 0.97774
 0.97685
 0.97221
 0.97484
 0.97956
 0.97932
 0.98085
 0.97719
 0.95894
 0.96625
 0.98365
 0.98475
 0.98215
 0.98270
 0.98438
 0.98227
 0.98431
 0.98577
 0.97367
 0.97737
 0.98329
 0.98303
 0.96771
 0.97104
 0.97921
 0.98002
 0.97069
 0.97581
 0.98048
 0.97339
 0.97383
 0.97993
 0.97910
 0.96525
 0.96901
 0.97049
 0.97193
 0.98044
 0.97938
 0.97422
 0.97328
 0.97245
 0.97216
 0.97778
 0.97639
 0.97688
 0.97701
 0.97134
 0.96771
 0.97366
 0.97439
 0.97285
 0.97278
 0.97262
 0.96275
 0.96546
 0.96830
 0.96571
 0.96967
 0.96623
 0.96641
 0.97222
 0.97154
 0.96949
 0.95633
 0.95760
 0.97384
 0.97114
 0.97419
 0.96551
 0.96936
 0.96949
 0.96491
 0.96650
 0.96671
 0.96425
 0.96537
 0.96550
 0.96729
 0.96500
 0.96296
 0.95319
 0.96341
 0.96721
 0.96373
 0.95954
 0.95997
 0.95835
 0.95745
 0.95889
 0.95427
 0.95162
 0.95045
 0.95398
 0.94403
 0.94333
 0.93749
 0.94818
 0.94665
 0.95174
 0.95594
 0.95695
 0.95397
 0.94891
 0.95447
 0.95532
 0.95275
 0.94673
 0.95163
 0.95669
 0.94995
 0.94891
 0.95017
 0.94394
 0.94328
 0.94374
 0.94328
 0.93936
 0.93663
 0.93727
 0.93336
 0.93651
 0.93460
 0.92547
 0.92040
 0.91754
 0.90436
 0.89548
 0.89522
 0.89280
 0.90446
 0.89778
 0.90782
 0.91971
 0.90655
 0.91022
 0.92505
 0.91744
 0.90681
 0.89493
 0.91489
 0.91195
 0.92215
 0.89870
 0.90992
 0.92296
 0.92482
 0.92387
 0.92498
 0.92748
 0.92875
 0.92266
 0.92318
 0.92425
 0.92529
 0.91687
 0.91521
 0.91702
 0.90781
 0.89452
 0.91338
 0.89475
 0.90582
 0.91237
 0.90680
 0.89981
 0.89570
 0.90952
 0.90656
 0.90367
 0.90694
 0.88396
 0.87931
 0.89628
 0.89829
 0.89565
 0.89500
 0.88305
 0.89372
 0.90048
 0.90438
 0.91261
 0.89795
 0.91108
 0.91820
 0.92401
 0.91292
 0.89530
 0.91479
 0.88540
 0.90423
 0.87745
 0.88280
 0.89682
 0.90604
 0.91298
 0.91445
 0.91881
 0.90948
 0.91607
 0.89171
 0.89411
 0.92155
 0.91696
 0.90884
 0.90105
 0.89654
 0.89539
 0.90503
 0.89447
 0.91057
 0.91590
 0.91849
 0.91983
 0.91626
 0.91710
 0.92551
 0.92441
 0.91435
 0.91630
 0.89460
 0.92637
 0.91662
 0.92487
 0.90984
 0.91784
 0.87015
 0.89209
 0.90346
 0.90758
 0.88490
 0.88613
 0.89737
 0.89015
 0.88982
 0.88847
 0.90922
 0.90340
 0.90594
 0.90942
 0.91726
 0.89944
 0.89523
 0.87828
 0.90231
 0.90023
 0.90073
 0.89283
 0.90766
 0.88553
 0.88731
 0.89511
 0.90086
 0.88538
 0.90266
 0.90137
 0.89971
 0.90450
 0.91028
 0.90996
 0.90887
 0.90367
 0.90168
 0.90850
 0.90940
 0.89932
 0.90790
 0.92058
 0.91491
 0.91578
 0.91407
 0.91744
 0.89414
 0.89773
 0.91122
 0.89472
 0.88731
 0.88580
 0.90171
 0.91346
 0.90839
 0.90399
 0.89321
 0.91958
 0.89732
 0.91752
 0.91335
 0.91616
 0.91364
 0.91663
 0.88862
 0.90731
 0.92342
 0.91039
 0.90309
 0.90156
 0.91472
 0.91016
 0.91635
 0.90618
 0.90076
 0.88436
 0.90413
 0.89436
 0.90658
 0.88861
 0.91828
 0.90857
 0.90839
 0.93202
 0.93562
 0.93595
 0.94343
 0.94134
 0.92695
 0.93605
 0.94758
 0.94010
 0.93360
 0.94582
 0.94173
 0.93688
 0.93400
 0.93660
 0.92917
 0.92007
 0.93763
 0.94519
 0.93093
 0.94127
 0.91904
 0.91706
 0.93121
 0.96378
 0.94183
 0.94850
 0.94450
 0.94268
 0.95117
 0.93408
 0.94835
 0.93302
 0.95066
 0.95396
 0.95136
 0.95268
 0.94493
 0.95930
 0.95660
 0.95657
 0.96264
 0.96025
 0.95342
 0.94723
 0.95136
 0.95348
 0.96015
 0.96343
 0.95977
 0.95564
 0.94948
 0.95766
 0.96255
 0.96207
 0.96012
 0.95742
 0.95434
 0.96295
 0.96294
 0.95979
 0.96324
 0.96255
 0.95972
 0.93692
 0.94220
 0.95189
 0.94928
 0.96545
 0.96856
 0.97025
 0.97075
 0.96936
 0.96869
 0.96806
 0.96567
 0.96393
 0.96710
 0.96858
 0.96857
 0.95580
 0.95150
 0.94736
 0.95958
 0.96165
 0.96631
 0.96992
 0.96410
 0.95866
 0.96749
 0.96067
 0.97039
 0.97082
 0.96225
 0.95692
 0.97193
 0.97842
 0.97265
 0.96747
 0.97208
 0.95973
 0.95656
 0.96191
 0.97500
 0.97161
 0.97193
 0.97436
 0.96770
 0.96863
 0.96115
 0.96282
 0.96362
 0.95889
 0.95834
 0.96793
 0.95180
 0.95041
 0.96640
 0.96823
 0.96630
 0.97418
 0.97282
 0.97159
 0.96534
 0.96573
 0.95791
 0.95298
 0.95530
 0.95128
 0.97077
 0.98069
 0.97725
 0.96458
 0.96712
 0.97459
 0.96638
 0.96123
 0.96893
 0.96351
 0.95505
 0.95766
 0.97227
 0.97596
 0.97076
 0.95653
 0.95316
 0.96085
 0.94860
 0.95053
 0.97276
 0.98216
 0.97722
 0.95321
 0.95445
 0.94441
 0.94379
 0.95169
 0.97147
 0.97066
 0.97322
 0.96409
 0.95189
 0.95901
 0.97386
 0.97325
 0.87983
 0.87717
 0.96960
 0.97782
 0.97948
 0.97305
 0.96625
 0.97394
 0.98224
 0.97822
 0.98229
 0.97890
 0.97339
 0.96089
 0.96138
 0.96740
 0.97968
 0.97209
 0.97655
 0.97358
 0.97709
 0.98016
 0.97959
 0.96775
 0.95005
 0.95075
 0.96466
 0.96191
 0.95237
 0.95444
 0.97299
 0.97969
 0.95791
 0.95752
 0.96868
 0.96017
 0.94325
 0.94721
 0.95928
 0.97015
 0.98116
 0.96209
 0.95417
 0.96195
 0.97809
 0.97833
 0.95119
 0.95610
 0.97553
 0.96484
 0.96726
 0.96012
 0.95859
 0.95781
 0.95588
 0.96441
 0.95279
 0.94882
 0.96385
 0.96308
 0.96978
 0.97086
 0.96577
 0.96408
 0.96846
 0.97146
 0.97758
 0.97706
 0.97734
 0.97241
 0.96737
 0.97456
 0.96795
 0.96844
 0.98680
 0.98251
 0.97086
 0.96861
 0.96622
 0.97278
 0.96572
 0.96330
 0.96367
 0.95941
 0.96974
 0.96980
 0.98023
 0.97079
 0.96543
 0.96497
 0.96673
 0.97382
 0.96531
 0.95912
 0.93982
 0.94491
 0.96856
 0.97224
 0.97815
 0.98119
 0.97245
 0.96194
 0.96411
 0.97205
 0.96634
 0.95875
 0.96961
 0.97255
 0.96401
 0.96821
 0.96059
 0.96038
 0.95173
 0.96081
 0.97173
 0.97260
 0.98046
 0.95503
 0.95349
 0.96569
 0.96523
 0.96505
 0.97061
 0.98136
 0.97354
 0.97505
 0.96595
 0.96300
 0.96161
 0.96599
 0.98328
 0.97239
 0.96867
 0.96550
 0.98029
 0.96460
 0.96968
 0.96636
 0.97218
 0.98421
 0.97282
 0.98267
 0.97857
 0.97954
 0.98015
 0.98109
 0.98628
 0.98498
 0.98753
 0.97457
 0.97395
 0.98756
 0.98752
 0.98767
 0.98425
 0.97977
 0.98778
 0.99106
 0.98731
 0.98752
 0.99187
 0.98254
 0.98203
 0.98892
 0.98926
 0.99094
 0.98863
 0.98827
 0.98741
 0.98870
 0.99034
 0.99133
 0.96317
 0.96305
 0.98523
 0.98895
 0.97554
 0.97332
 0.98899
 0.98779
 0.98167
 0.97820
 0.96171
 0.97063
 0.96991
 0.96856
 0.97191
 0.98856
 0.98550
 0.98340
 0.98444
 0.97619
 0.97278
 0.97982
 0.98771
 0.98863
 0.98881
 0.98374
 0.98050
 0.98238
 0.97879
 0.96799
 0.97249
 0.98084
 0.97771
 0.98085
 0.94628
 0.94634
 0.98217
 0.98728
 0.98652
 0.98746
 0.97945
 0.96683
 0.96967
 0.98439
 0.98819
 0.97754
 0.97374
 0.98088
 0.97282
 0.95952
 0.96743
 0.98739
 0.97928
 0.97151
 0.97765
 0.98132
 0.97848
 0.96965
 0.96258
 0.96425
 0.97147
 0.97857
 0.97572
 0.96179
 0.94247
 0.93795
 0.92846
 0.91924
 0.93779
 0.94107
 0.94532
 0.95616
 0.94885
 0.95322
 0.95005
 0.94343
 0.94104
 0.94777
 0.97254
 0.95770
 0.96213
 0.95431
 0.95062
 0.93368


==> image/EM/stat/em_siftr_jaccard.csv <==
  0.9766376835111538
  0.9657520115535383
  0.9191912124816344
  0.8827763363187339
  0.8994541323141482
  0.9082740205810194
  0.8993645760888815
  0.9332924255935301
  0.9179016999228694
  0.9384510322366002
  0.9285299823327675
  0.9144997531500204
  0.9559240375249011
  0.9291803448857517
  0.9649910391892011
  0.9392665723912778
  0.924247006169106
  0.9285769990641572
  0.9619928026384431
  0.906234124392191
  0.9390520259158383
  0.9471339535567694
  0.9448527980272123
  0.9367792572553513
  0.9346015419742947
  0.9143865094407626
  0.9044943820224719
  0.9003358430833912
  0.9474513166888131
  0.9781382016339406
  0.9336431250236763
  0.9537586537437427
  0.9715605687886242
  0.9565600122473974
  0.9262060935052315
  0.942019332509896
  0.9524327021472729
  0.960586148205228
  0.9808748415837781
  0.9747885581130327
  0.9687798418620048
  0.9547482472912683
  0.9270823353979315
  0.9798292719454013
  0.9517864011192216
  0.9306857548311699
  0.9282252586749342
  0.9399150992466316
  0.97116169171143
  0.9316676900609058
  0.9608463607328963
  0.9697334923413937
  0.9670419366298445
  0.9664980635330469
  0.9468099794570124
  0.981169744158288
  0.9280341887441285
  0.9554711361924987
  0.9766383689582541
  0.963505228076424
  0.9759501440774778
  0.9239336228978728
  0.9264418115014655
  0.9539870703288084
  0.9688645311609793
  0.9707807257402628
  0.949185099440516
  0.9591208346847397
  0.9455854659178801
  0.94796249351482
  0.94951968593393
  0.9808827795696172
  0.9585801566712018
  0.9565189884095625
  0.9532950130216016
  0.9482485248411286
  0.9731918529760614
  0.9736248747948767
  0.9605020693628396
  0.9369507871700522
  0.964101226416708
  0.9699721837671494
  0.9727019139987984
  0.9682068418910524
  0.9304512309946336
  0.9386302717741661
  0.9642771353076421
  0.9476364658340395
  0.9579171939665493
  0.9582636447417824
  0.9658998079645525
  0.9795770611481492
  0.9339701735220142
  0.9176823260591577
  0.9210593713131721
  0.93548291334108
  0.9517115332057939
  0.9701416545492987
  0.9378869397028641
  0.9788820729590872
  0.9670104416295789
  0.9452593415291128
  0.948402392140111
  0.9764843062545243
  0.9608026111524419
  0.9279590156280507
  0.9609916497209363
  0.9343072812857809
  0.9501852631758064
  0.9449507560873588
  0.9348980467730941
  0.9770648929378677
  0.9545303655785845
  0.9654998998452929
  0.9371481229013608
  0.9733314446862485
  0.962256363999949
  0.9533606640348213
  0.981333765580078
  0.9532519810628117
  0.9627374553112713
  0.9797629174913541
  0.9774150717039454
  0.955015776878931
  0.9666947273061359
  0.9570091792931436
  0.9555396336163953
  0.9706946516453179
  0.9750356817361099
  0.9758358643028057
  0.9410006432165874
  0.9571203376471485
  0.9854873132558691
  0.9459812989467999
  0.9710293552108704
  0.9573472851161086
  0.9599757584034689
  0.9769575970065449
  0.9387895373794535
  0.9456868063283587
  0.9756936874548477
  0.9689112783233431
  0.9682248155942436
  0.9440339813153084
  0.9714753430931823
  0.9608229048320951
  0.9562493952740934
  0.9659455009814889
  0.9770864927551007
  0.985237226899349
  0.9844626212992809
  0.9716683888672437
  0.9758889977645148
  0.9815115918710439
  0.9796115640461442
  0.972611007935168
  0.9843642021630651
  0.9767868852459016
  0.9641343277293221
  0.9563792286831615
  0.9494237594211259
  0.961021839395152
  0.9822443966579688
  0.9722756329167299
  0.964729316056527
  0.97328806314266
  0.9570555989295213
  0.9787333795130853
  0.9579082536678104
  0.9568183050027727
  0.9650686107423863
  0.9690031922648323
  0.9626680230812849
  0.9674209127826334
  0.9852522071024155
  0.9678010723209763
  0.9635915034316918
  0.9652853113473638
  0.9657064128256513
  0.9805582663122119
  0.9890164984243078
  0.9789392588126431
  0.9634340024280321
  0.9800698728783348
  0.9823909436744818
  0.983530041572216
  0.9830757848714486
  0.9866715783128496
  0.9790699514116438
  0.9787106745774543
  0.9790160450889411
  0.9792779666504776
  0.9834314847570492
  0.9838246673822421
  0.9853100291302539
  0.9803423275282158
  0.9690972179244388
  0.9814686345943745
  0.9737658674188998
  0.9722665362797462
  0.976703830097409
  0.9904694434605047
  0.9795037443088993
  0.987542492416898
  0.9865475140970409
  0.9766147731036767
  0.9805723635850178
  0.9814288445076088
  0.9843699933834636
  0.974265605494428
  0.966961890867612
  0.9804177056578011
  0.9803101454720013
  0.9836316321014453
  0.971717820316637
  0.9614536026359636
  0.9661785711302489
  0.9693282848356798
  0.9807391194544995
  0.9770554814942534
  0.9625449055467499
  0.9789630331112389
  0.9772654241645244
  0.970899660545236
  0.9530548714166052
  0.9718704273676775
  0.9766514133261288
  0.9722557501582613
  0.964474983714724
  0.9430306668167285
  0.9561811649684905
  0.9772395470826897
  0.9567821975995723
  0.9793747119373175
  0.9851604724665736
  0.9567653818317257
  0.962720154893935
  0.9721161599139936
  0.9832148745743449
  0.9823427040345996
  0.9660245994761143
  0.978797623117905
  0.9481280208571404
  0.9680016682199838
  0.9658149420552652
  0.9564579793932939
  0.9604032865399098
  0.9641983356331959
  0.9797993614101977
  0.9546668236501176
  0.9744237943402059
  0.97031048276154
  0.963717691739635
  0.9675816055065242
  0.9782465727850921
  0.9852131903275467
  0.9616129519082434
  0.9708797130491892
  0.9733774437106799
  0.9571601479229226
  0.9463208509398222
  0.9708752192686547
  0.9850351739178398
  0.9748315990602447
  0.9775385304167494
  0.9777326053147609
  0.980139737030313
  0.9653930282254848
  0.9655945676959321
  0.9788598625066103
  0.9732070433959713
  0.9774442782126646
  0.9523628351513277
  0.9703161661687008
  0.949961002037958
  0.9788114423335597
  0.9623184230927276
  0.96828941112545
  0.9791143175952505
  0.9738459837940329
  0.9850587574545439
  0.9818945507746301
  0.9784179750251676
  0.97281893345942
  0.9490470617561442
  0.9534783033163687
  0.9752817825497848
  0.9757462127535711
  0.9733959714267327
  0.9599948951376186
  0.9807392519872712
  0.9729256592666329
  0.970855867456434
  0.9718777307614493
  0.9666569209999054
  0.9627854185565592
  0.9670094203367178
  0.967644394599491
  0.9590483367423834
  0.9708252376656721
  0.9465516799507933
  0.959391581484929
  0.9807258997624992
  0.9709308385886277
  0.9602943140354883
  0.9596213858381752
  0.9858966661261411
  0.9637837907853322
  0.9560368612023363
  0.9785525131315603
  0.964509783531777
  0.9505037081493548
  0.9834483178618968
  0.9715673247142232
  0.9567804317238066
  0.9815711723576249
  0.9674628598456345
  0.96682611239203
  0.9562284380490683
  0.9513202794584429
  0.960645890024131
  0.965592544191485
  0.95455905101317
  0.9613756319319889
  0.9541212035935548
  0.9582054329516986
  0.9471791787693056
  0.9680792705314218
  0.9597086439913195
  0.9485935859808479
  0.9661764705882353
  0.9513579524931629
  0.9711765318159739
  0.9499714134644732
  0.9470156645983507
  0.961347300480624
  0.9702325904506358
  0.9838628583420409
  0.968816005759714
  0.9794006428848695
  0.9648448335644938
  0.9511167715813795
  0.942331356735226
  0.9480147765626818
  0.9772098358933043
  0.9401492518120679
  0.9441303125147584
  0.9658169101688059
  0.9623109799752674
  0.9668127249072088
  0.9761199385603697
  0.9705315845333403
  0.9624203488979421
  0.9688551748190775
  0.9403934736751475
  0.9522073045110985
  0.967246709345197
  0.9595152117786616
  0.9625896008362016
  0.9514122914477786
  0.9325776350666982
  0.9384555483452304
  0.9720137274438171
  0.9158669555945379
  0.9203459616231193
  0.9420195896339647
  0.9456030885450332
  0.9583899652657482
  0.9595056099414421
  0.9423543635377681
  0.9640838462609039
  0.9684909313271988
  0.9342087668155439
  0.925598136964953
  0.9702721966094967
  0.9750816439149275
  0.9552090944544807
  0.9730656352470154
  0.9334683431623456
  0.9599327314729005
  0.9309612767975464
  0.9199297830861921
  0.8826781726328571
  0.9562222321949468
  0.9666111686090987
  0.9625349085071077
  0.938725762264838
  0.9365326450422643
  0.9464338323914615
  0.9179502134089764
  0.9137937179772778
  0.9292977159181685
  0.9282097583550357
  0.9530224444702873
  0.8990250601068465
  0.8821016092248793
  0.8770815594422189
  0.8715403452748293
  0.848620247597481
  0.8883352012275191
  0.8946493883514616
  0.9125291193352386
  0.9560841449469658
  0.9451565310733909
  0.9487070002110419
  0.9014474633325319
  0.8820953847909179
  0.8423806499079198
  0.8249662407334258
  0.8525859063627712
  0.8885576735348879
  0.9016058864600677
  0.9069919266420812
  0.9118252406664688
  0.922797205610908
  0.894121701604807
  0.8805850851250899
  0.891457851963987
  0.9179926131209815
  0.9012062204595268
  0.9414134897961274
  0.904028850689566
  0.9008120945911435
  0.9456807383425135
  0.8487256526635163
  0.8635294698878514
  0.8952587777912768
  0.8526082296936919
  0.8713113962156692
  0.8681045167830027
  0.886429699365338
  0.8780577738042924
  0.8789514302832133
  0.8886224934612031
  0.9239192935619673
  0.904504093478316
  0.8951000307476725
  0.857410602725055
  0.8767719780914475
  0.8939690155942932
  0.9498736111619923
  0.8931987166816184
  0.9333916578750997
  0.9257187273080582
  0.9576573813694558
  0.8480431211700945
  0.9330553422228637
  0.932113647696254
  0.8815461596197148
  0.8238696639353312
  0.8480957676831801
  0.8323670948429389
  0.9353252437243199
  0.881386727621727
  0.9380212102308172
  0.9175699645250296
  0.9070489879587296
  0.952246511650864
  0.8559162511145603
  0.8848257990210193
  0.8936519711742263
  0.9121567744996845
  0.8901626794258373
  0.8697027377671714
  0.9030400994112022
  0.8964995626265604
  0.9131413075700657
  0.8974384597448453
  0.8264023831347388
  0.9520326527389114
  0.8456517317258085
  0.9216724771956636
  0.9196776186303102
  0.9392729382190854
  0.8857297894037629
  0.8963876627104765
  0.9170206498085165
  0.8375936192084588
  0.85258977068387
  0.9267164778047429
  0.9185106595555387
  0.9457009635104283
  0.9271278027768163
  0.9145831041294958
  0.8498995499285127
  0.8711017067385947
  0.9576599981408366
  0.8443580845351583
  0.9539976159992937
  0.8379780842587566
  0.901689065523192
  0.8995356830870903
  0.8553605315293997
  0.8885721726366628
  0.9087729552848061
  0.8717194325961588
  0.9036276902066213
  0.8879775850870664
  0.8117295190924486
  0.9276081431119362
  0.8725045887183757
  0.8109110897347808
  0.82431573428358
  0.8325601507823479
  0.9026736600976262
  0.9328616581326284
  0.8236267419801161
  0.82814290078668
  0.9208601286173633
  0.8418075288023148
  0.9155529769526248
  0.8168601082265391
  0.7833002080177163
  0.872727805078005
  0.9022917687347517
  0.8871200023512584
  0.8066703096201758
  0.8780571624949882
  0.8678814410521728
  0.811756137585161
  0.8751327990923993
  0.9056922146577453
  0.8571803059911348
  0.8371470969083468
  0.9667019667170953
  0.9175714776126722
  0.9504922826645641
  0.8899451606835381
  0.9090776316173822
  0.9348165418584893
  0.9178584381340731
  0.9356879283078545
  0.9104805312553603
  0.9525344608710429
  0.8585291572281835
  0.9683872155570926
  0.9533950845992343
  0.9697052769041364
  0.9254482388001368
  0.8990301625691797
  0.9363107005675769
  0.8628553935636935
  0.8923743992796249
  0.9514677182666754
  0.9321401750928637
  0.9145028975690525
  0.8857137174368128
  0.8338847777334915
  0.8957814912806995
  0.9193321836494964
  0.9152780135187755
  0.8344090975333425
  0.9568725202436614
  0.9172383367189129
  0.90968437155736
  0.8998223426822903
  0.9674726352720957
  0.9173080460437784
  0.8799576425365963
  0.9032855725416986
  0.969429856546445
  0.9388243647127115
  0.9161801620203096
  0.9452094590668758
  0.9225524874486536
  0.9171983032165403
  0.9425329838399852
  0.9438327964931825
  0.9466986655312231
  0.936737757057157
  0.8897738712203125
  0.8915810744117182
  0.9464142560486792
  0.9420749528071369
  0.905526664627307
  0.958645497043406
  0.9197214722446442
  0.929868229086553
  0.9427987599306085
  0.947583374282615
  0.9167659184608337
  0.9548654263725853
  0.9341065593442502
  0.9212851111039797
  0.948418632472242
  0.9671682366472439
  0.9619619097312809
  0.8953238837192526
  0.9380665343419283
  0.9416019913725526
  0.9485120954176134
  0.9382183177673747
  0.9102318047558768
  0.9510770421419227
  0.9293960288725411
  0.9438644924315093
  0.9683380170121273
  0.9060906020729009
  0.9449613444088476
  0.9707950842162522
  0.9313602254980383
  0.9241656184684642
  0.9609771064432382
  0.9244809109176155
  0.9504431852243045
  0.9501397949673812
  0.9777197940897531
  0.9762948225865483
  0.9460259996708903
  0.950789089582193
  0.9683957229093051
  0.9518706166265966
  0.9546778526226144
  0.978374689087486
  0.9813695227310087
  0.9756482678826652
  0.9753539923094322
  0.9833737396623995
  0.9553035919610393
  0.9703605554394561
  0.967180308184911
  0.9594334751722542
  0.928084007754027
  0.9769764118487677
  0.9753262606923928
  0.9738566663314957
  0.9650778689776451
  0.9661850277868584
  0.9772044307004211
  0.9765974517515937
  0.9501444119691403
  0.9783127437945214
  0.9532495771925585
  0.9713414660439925
  0.9820423143350604
  0.9594651388186052
  0.9674044109066864
  0.979104076439196
  0.9867040587838866
  0.9863717877289505
  0.970674258419577
  0.9802807341205956
  0.9659279360771899
  0.9673699027617058
  0.9576821690830352
  0.9716794523375417
  0.9735336595460327
  0.9868668808734107
  0.9887766166553627
  0.9721429913405866
  0.9694918433201332
  0.9845451564468529
  0.9871400069396252
  0.9693728585045814
  0.9671281614974089
  0.9758072547924326
  0.9768847596126938
  0.9818352213589465
  0.9700000857875728
  0.9615751290020563
  0.9555819063526672
  0.9781127594411151
  0.9769493430520194
  0.9482026033587374
  0.9779518072289156
  0.9901978517963427
  0.9878795177613667
  0.9898439147405249
  0.9834232910873502
  0.9890234121702332
  0.9841236718267572
  0.9922471645119101
  0.9845462990312541
  0.9642476504214708
  0.9628599834858366
  0.9693214166374107
  0.9789092666138268
  0.9946430790724384
  0.9798548532645306
  0.9801202014644262
  0.9707342082813282
  0.9931165199290921
  0.9636836204688504
  0.9753118272293162
  0.9939872947075445
  0.992894043136639
  0.9877409240157031
  0.9846113531950145
  0.9901116102676356
  0.988124029428986
  0.9841102546845966
  0.9812306542181679
  0.9881982856014885
  0.9844566117178406
  0.9882451579741225
  0.9891390661697667
  0.9781608665204574
  0.9910032403583455
  0.9903742999298873
  0.9895749124225276
  0.9934538653366584
  0.9465
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  0.997848
  0.9848288895740157
  0.9851669567653002
  0.9859729864932466
  0.9879692516172746
  0.9543250870323768
  0.9724189493402566
  0.9892122905489745
  0.9686893183996854
  0.9621690043077928
  0.9636232784847394
  0.9832463847135652
  0.9756005171405749
  0.9711725989825624
  0.9726167615881296
  0.9870376785773203
  0.9702164658403943
  0.9785468954228154
  0.9679237653325056
  0.969426856007049
  0.9787968930755248
  0.966404268634103
  0.9754043182687033
  0.9799304466757848
  0.9883651238720331
  0.9895546127149194
  0.9832413447064726
  0.9802252816020025
  0.9884613612661929
  0.9893816809893105
  0.9918248003461647
  0.970346052866992
  0.9642067429129848
  0.9705706528507734
  0.9593603931954603
  0.9788922199750238
  0.9746970196671078
  0.9855487942680651
  0.9636611467184827
  0.9719529533410882
  0.9279621236646164
  0.9804336983896031
  0.9921532990584789
  0.9815463234598277
  0.965664
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0


==> image/EM/stat/em_siftr_psnr.csv <==
21.8705
20.4272
15.2136
13.1307
13.9246
14.5301
14.1915
16.1683
14.9693
16.3948
15.3752
14.6448
18.343
15.5146
19.3582
16.2815
15.0989
15.4384
18.9602
14.0025
16.2963
17.0721
16.7106
15.9826
15.7892
14.3529
13.8029
13.6123
16.946
22.3986
15.6594
17.6443
20.1943
17.8779
15.1169
16.4191
17.5097
18.5617
23.108
21.1266
20.0313
17.8831
15.2148
23.0811
17.5508
15.7234
15.5077
16.234
20.4712
15.4192
18.4131
20.1145
19.5093
19.394
16.7819
23.1488
15.1669
17.7073
21.8678
18.9125
21.7736
14.9738
15.0858
17.6216
19.9541
20.245
17.0191
18.202
16.6801
17.0557
16.9992
22.7328
18.0025
17.7004
17.2005
16.7376
20.5359
20.9518
18.4322
15.8989
19.0765
20.3919
21.0906
19.8248
15.4404
16.0832
19.0807
16.9924
18.3094
18.1532
19.2402
22.9249
15.6595
14.7518
14.9054
15.7666
17.4097
20.4971
16.0222
22.2186
19.2866
16.5401
17.0861
21.4038
18.375
15.0581
18.5616
15.5284
17.0543
16.3869
15.5545
21.9738
17.6033
19.1224
15.5684
19.8427
18.5126
17.2205
22.5224
17.1452
18.4035
22.132
21.2987
17.3711
19.027
17.7153
17.5356
20.0007
20.8237
20.8964
16.0029
17.6558
24.6171
16.297
19.8651
17.6439
17.8432
21.0842
14.7773
17.8448
18.8419
19.293
19.024
16.0185
19.7614
17.9751
17.3387
18.7121
20.8784
23.7415
23.6548
19.4801
20.2594
22.4068
21.4882
19.6589
23.1739
20.5113
18.065
17.0282
16.3434
17.6712
21.6724
19.5923
18.0901
19.7416
17.0727
20.8188
17.0528
16.8734
17.8398
17.7808
18.3999
17.704
23.0746
18.3746
17.7238
17.9265
18.0296
21.3
25.8334
21.1856
17.9472
21.5842
22.2041
22.5741
22.427
18.6335
18.6942
20.8713
20.8824
17.3584
25.1209
15.6542
23.3347
21.0474
15.816
23.2441
16.2624
18.8778
19.8587
26.0066
20.8242
22.8253
22.7582
19.445
21.1451
21.7578
22.1379
19.2409
17.7241
20.8221
21.4108
21.8746
18.5852
16.9332
17.6299
18.1229
20.9442
20.0215
17.4288
20.8842
20.2816
19.1462
16.1533
19.1434
20.5945
19.3301
17.8183
15.2559
16.4498
20.368
16.4552
21.1972
23.3132
16.7485
17.4998
18.0962
23.8821
19.9014
18.1885
21.2501
15.686
18.8578
18.1162
16.6619
17.264
17.9295
21.8856
16.6355
19.977
18.944
17.7813
18.4795
21.2067
23.5573
17.159
18.7831
19.6234
16.5521
15.3278
19.1977
22.9682
20.1307
20.5371
20.6949
21.7901
17.8756
18.1304
21.3079
19.6346
20.2576
15.9496
18.7724
15.7095
20.8585
17.2732
18.2624
21.4412
19.4566
23.4441
21.7525
19.2309
18.5035
15.5555
16.1423
20.008
19.9696
19.4314
16.8088
21.5811
19.254
18.8761
18.3224
17.8925
17.5512
18.2849
18.252
16.8752
17.8995
15.6907
17.2138
21.9427
18.9974
17.1676
16.8557
24.07
17.9192
16.9329
21.3656
18.1178
16.2433
22.0274
19.126
16.9871
21.93
19.0327
18.7142
17.1762
16.4771
16.92
18.0255
16.3291
17.2061
15.688
16.548
15.675
18.8187
17.1846
15.7512
16.7474
16.3039
19.5733
16.5435
15.7966
17.6922
19.7641
20.3387
18.4307
21.6443
18.179
16.2696
15.3681
15.9298
20.9908
15.1284
15.5281
18.2847
17.7047
17.223
18.0474
19.4743
17.6168
18.8792
15.4486
16.833
19.0562
18.4452
19.0208
16.7827
14.9928
15.6049
20.6012
13.8017
14.3226
16.4769
16.7251
18.2348
18.1667
17.0393
19.5569
20.3048
15.7719
15.4865
20.5986
22.0382
17.3418
20.6181
15.6081
18.6213
15.4877
15.1084
12.5829
17.7607
19.7563
19.2918
15.8152
15.5365
16.7479
14.4931
14.494
15.7368
15.2985
18.0467
14.0143
13.2368
13.1119
13.1357
12.3891
13.8274
14.0239
14.9047
19.4012
18.0398
18.6314
14.5813
13.4884
11.6353
10.9897
11.9539
13.471
14.0028
14.364
15.736
15.7074
14.0011
13.6221
13.9534
15.2571
14.4581
17.5659
14.9324
14.6752
17.9985
12.0349
12.5051
13.8772
12.7814
13.5134
13.4073
14.2832
13.7528
13.5174
13.8687
15.9296
14.4247
14.3042
13.0027
13.8207
13.9473
18.0588
13.6696
16.6186
16.3893
20.0195
12.645
16.6856
16.7098
13.9781
11.5887
12.3368
12.03
17.3055
13.8355
17.288
15.1752
14.38
18.4198
12.5047
13.6448
14.0826
15.586
13.9558
13.0127
14.4536
14.0975
15.236
14.189
11.2885
18.1714
12.129
15.3178
15.0514
16.6663
13.4827
14.0705
15.2847
11.856
12.3797
15.9766
15.3303
17.7465
15.8542
14.9435
11.8944
12.7351
19.4115
11.7398
18.2172
11.436
14.2024
13.936
12.0742
13.6569
15.1472
12.803
14.0335
13.183
10.7958
15.5516
12.7425
11.2985
11.3455
11.4108
14.1047
16.1748
11.4375
11.4621
15.483
12.0198
15.3869
11.0461
10.0651
12.7391
14.0988
13.4498
10.913
13.4639
12.9577
11.0416
12.7906
14.2519
12.5687
12.0004
20.8387
15.2104
18.3266
13.7322
14.5172
16.3068
15.2084
16.7086
15.0306
18.6425
12.2649
20.6715
18.0731
20.8632
15.3702
13.8772
16.4468
12.9249
13.9302
18.0834
16.1241
14.8721
13.3941
11.6587
14.097
15.4382
15.1766
11.5833
18.3307
14.7176
14.41
13.8555
20.4213
15.5454
13.3573
14.0111
20.7723
16.4161
14.6716
17.0712
15.4952
15.224
17.4826
17.136
17.4989
16.8949
13.5708
13.6368
17.5099
17.1647
14.3938
18.6195
15.1181
15.8563
16.7402
17.2547
15.0232
17.9692
16.0041
14.8943
16.9806
19.8421
19.1763
13.6579
16.4256
16.861
17.3576
16.3132
14.3394
17.4011
15.6329
16.7932
19.9652
14.596
17.5982
19.7963
15.6335
15.3274
18.4095
15.2144
17.36
17.3151
21.8745
21.3925
16.6602
17.1489
19.7376
17.6516
17.9866
22.5035
22.108
20.8085
21.0388
23.5201
17.4528
19.4022
18.4112
18.5868
15.6569
21.1855
20.542
20.3631
18.5642
18.5737
21.0354
20.9102
16.8243
21.4515
16.9749
19.2302
22.2585
17.8288
18.9746
21.5442
23.5761
24.148
19.5725
21.451
18.5765
18.7037
17.4662
19.6779
19.8543
22.9744
24.21
19.4251
18.7961
22.3033
23.2406
19.6101
19.2078
20.3772
20.1809
21.1954
18.6007
17.58
17.2369
19.9211
19.71
16.5936
20.5645
25.1547
23.8982
23.8287
21.1122
25.2872
22.5831
26.2969
22.8325
18.3362
18.2101
18.9641
20.7855
29.6053
20.8433
21.0141
19.1347
27.0721
18.0908
19.6799
27.5429
26.7802
23.8111
21.802
24.4732
23.5327
21.6098
21.8375
23.977
22.5811
23.454
24.0816
20.4554
24.8088
24.7836
24.1149
26.1109
13.9451
32.4821
29.1372
29.1311
32.4189
36.5545
33.0192
17.6007
10.7991
18.1347
17.5604
17.8459
22.564
14.1347
19.3048
23.8416
18.8514
17.8057
17.5311
20.7569
19.2302
18.1904
20.0064
24.4935
18.4835
20.2208
18.6152
17.9539
20.1448
17.9111
20.8145
21.6313
25.9388
25.9727
21.0824
20.0577
25.3183
25.1455
27.8075
19.6801
18.0273
19.2491
18.7184
22.2913
18.693
22.4371
18.6574
18.7916
11.7045
22.513
27.4261
20.0259
12.2864
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf
inf



==> image/EM/stat/em_siftr_ssim.csv <==
 0.91722
 0.88727
 0.80813
 0.77367
 0.79426
 0.80199
 0.79550
 0.82667
 0.81811
 0.83981
 0.81773
 0.80789
 0.86870
 0.83059
 0.89458
 0.83768
 0.82596
 0.82863
 0.88661
 0.80257
 0.83772
 0.84711
 0.85616
 0.83726
 0.83587
 0.81208
 0.79716
 0.79121
 0.85312
 0.92520
 0.83872
 0.86821
 0.90750
 0.87558
 0.83125
 0.84811
 0.86949
 0.88455
 0.93674
 0.91853
 0.89686
 0.87205
 0.83132
 0.93283
 0.86680
 0.83706
 0.83356
 0.84985
 0.90677
 0.84095
 0.88676
 0.90025
 0.89856
 0.89038
 0.86321
 0.93567
 0.83777
 0.87126
 0.92520
 0.88773
 0.91849
 0.83827
 0.84327
 0.86896
 0.90256
 0.90349
 0.86798
 0.88288
 0.85947
 0.86304
 0.86950
 0.93588
 0.88337
 0.88253
 0.87599
 0.86553
 0.91793
 0.91788
 0.88547
 0.85362
 0.89858
 0.90680
 0.91781
 0.90753
 0.84529
 0.85741
 0.89252
 0.86451
 0.87745
 0.88096
 0.89755
 0.93510
 0.83950
 0.82123
 0.82838
 0.84403
 0.86531
 0.90666
 0.84928
 0.92580
 0.89752
 0.86016
 0.86217
 0.92513
 0.89247
 0.83952
 0.88983
 0.84744
 0.87480
 0.85709
 0.84741
 0.93145
 0.87294
 0.89686
 0.85503
 0.91350
 0.88923
 0.87499
 0.93615
 0.87538
 0.88749
 0.93030
 0.92403
 0.87768
 0.89958
 0.88276
 0.88648
 0.90603
 0.92103
 0.92388
 0.86656
 0.88963
 0.95388
 0.87604
 0.91112
 0.88863
 0.89579
 0.92291
 0.85437
 0.87775
 0.91324
 0.90811
 0.91058
 0.87586
 0.91511
 0.89360
 0.89100
 0.90739
 0.92692
 0.94958
 0.94857
 0.91140
 0.92322
 0.93781
 0.92968
 0.90981
 0.94287
 0.92037
 0.89327
 0.88248
 0.87585
 0.89009
 0.94012
 0.91248
 0.89807
 0.91213
 0.88616
 0.92992
 0.88447
 0.88682
 0.89986
 0.90270
 0.90224
 0.89805
 0.94593
 0.90542
 0.89993
 0.90152
 0.90005
 0.93573
 0.96297
 0.93026
 0.89896
 0.93369
 0.93964
 0.94196
 0.93995
 0.93522
 0.91970
 0.92763
 0.92738
 0.91411
 0.94825
 0.91301
 0.94855
 0.93083
 0.89285
 0.93882
 0.89362
 0.90310
 0.91699
 0.96849
 0.92625
 0.95339
 0.95478
 0.92128
 0.93178
 0.93557
 0.94464
 0.91369
 0.89318
 0.93271
 0.93240
 0.94655
 0.90366
 0.88638
 0.89495
 0.90332
 0.93451
 0.91973
 0.89383
 0.92879
 0.92189
 0.90859
 0.87831
 0.91407
 0.92083
 0.91007
 0.89660
 0.86597
 0.87851
 0.91969
 0.88203
 0.92838
 0.94880
 0.88296
 0.89122
 0.90340
 0.94543
 0.93001
 0.90224
 0.92720
 0.86648
 0.90155
 0.89545
 0.87723
 0.88456
 0.89184
 0.93184
 0.87677
 0.92299
 0.90503
 0.89134
 0.89508
 0.93267
 0.95425
 0.88904
 0.90815
 0.91467
 0.87556
 0.86502
 0.90905
 0.95470
 0.91841
 0.92306
 0.92593
 0.93711
 0.89652
 0.89819
 0.93523
 0.91227
 0.92327
 0.87072
 0.90714
 0.87332
 0.93457
 0.89354
 0.90460
 0.93279
 0.91738
 0.95217
 0.94398
 0.92420
 0.91279
 0.87503
 0.87501
 0.91915
 0.92162
 0.91751
 0.88966
 0.93642
 0.91430
 0.91117
 0.90657
 0.89431
 0.89355
 0.90267
 0.90261
 0.88725
 0.90195
 0.86648
 0.88722
 0.93613
 0.90448
 0.88479
 0.88509
 0.95508
 0.89235
 0.88383
 0.93162
 0.89560
 0.87097
 0.94518
 0.91058
 0.87890
 0.94041
 0.90239
 0.90406
 0.87322
 0.86571
 0.87605
 0.89060
 0.87130
 0.87996
 0.86292
 0.87363
 0.86304
 0.89790
 0.88300
 0.86912
 0.88694
 0.87053
 0.90714
 0.87465
 0.86227
 0.88398
 0.91302
 0.94125
 0.89921
 0.93064
 0.89467
 0.86941
 0.85863
 0.86575
 0.93061
 0.84716
 0.85523
 0.89862
 0.89009
 0.89728
 0.91157
 0.90872
 0.88874
 0.90165
 0.85225
 0.86577
 0.89675
 0.88132
 0.89351
 0.86066
 0.83637
 0.84161
 0.91615
 0.81446
 0.81561
 0.84736
 0.85231
 0.87598
 0.88214
 0.85507
 0.89234
 0.90598
 0.82905
 0.81634
 0.90958
 0.92461
 0.86938
 0.91739
 0.83200
 0.88506
 0.82512
 0.81156
 0.76361
 0.86647
 0.89660
 0.89067
 0.83031
 0.83107
 0.84271
 0.79206
 0.79239
 0.80897
 0.80198
 0.87293
 0.75833
 0.72797
 0.73246
 0.72456
 0.69634
 0.74716
 0.76074
 0.77780
 0.87329
 0.84036
 0.84858
 0.75424
 0.72976
 0.68507
 0.67568
 0.70496
 0.74833
 0.76875
 0.76580
 0.78972
 0.79506
 0.76072
 0.74901
 0.75945
 0.81205
 0.77530
 0.85283
 0.77585
 0.77828
 0.85352
 0.70508
 0.72408
 0.76671
 0.70574
 0.73868
 0.73141
 0.75547
 0.74345
 0.75409
 0.76839
 0.80536
 0.78784
 0.78344
 0.73829
 0.75075
 0.77375
 0.85840
 0.76446
 0.82632
 0.81063
 0.87712
 0.72121
 0.82258
 0.82378
 0.76664
 0.69766
 0.71758
 0.69967
 0.82897
 0.75445
 0.84786
 0.80124
 0.78751
 0.86323
 0.72685
 0.76661
 0.76700
 0.79506
 0.74683
 0.73054
 0.78073
 0.75821
 0.79226
 0.77784
 0.69175
 0.85373
 0.71105
 0.80145
 0.80233
 0.83111
 0.74824
 0.77078
 0.79964
 0.70041
 0.72606
 0.81866
 0.80261
 0.85168
 0.81435
 0.78872
 0.72118
 0.74123
 0.88024
 0.72903
 0.86544
 0.71554
 0.78272
 0.77775
 0.73924
 0.76401
 0.79669
 0.75250
 0.78544
 0.76766
 0.69314
 0.81254
 0.74771
 0.70383
 0.70545
 0.71906
 0.79468
 0.82647
 0.71226
 0.71583
 0.81081
 0.73424
 0.81040
 0.70084
 0.66393
 0.75835
 0.77225
 0.76095
 0.67722
 0.75804
 0.75127
 0.67845
 0.74675
 0.78575
 0.73465
 0.72445
 0.89816
 0.80921
 0.85915
 0.78257
 0.79657
 0.82842
 0.80345
 0.83431
 0.79778
 0.85912
 0.74654
 0.90004
 0.86232
 0.90842
 0.82276
 0.79443
 0.83544
 0.75845
 0.77974
 0.86832
 0.83139
 0.80239
 0.77870
 0.74201
 0.79445
 0.81508
 0.81398
 0.73589
 0.86729
 0.81263
 0.81213
 0.79686
 0.89003
 0.79534
 0.76345
 0.79220
 0.89853
 0.83448
 0.80797
 0.83787
 0.81216
 0.81126
 0.84413
 0.83956
 0.83687
 0.82555
 0.77918
 0.77822
 0.83657
 0.83646
 0.80224
 0.87182
 0.80888
 0.82590
 0.83993
 0.84531
 0.81072
 0.86956
 0.83391
 0.81737
 0.85477
 0.89364
 0.87823
 0.79726
 0.85368
 0.85442
 0.86698
 0.85332
 0.82725
 0.87335
 0.84596
 0.85694
 0.89852
 0.82889
 0.87109
 0.89208
 0.85613
 0.84712
 0.90092
 0.85393
 0.88071
 0.87624
 0.92203
 0.91996
 0.87020
 0.87026
 0.89519
 0.86880
 0.87559
 0.92616
 0.91842
 0.91235
 0.91266
 0.93692
 0.88070
 0.90385
 0.89378
 0.88518
 0.85243
 0.91245
 0.91302
 0.91056
 0.89792
 0.89940
 0.92017
 0.91849
 0.87705
 0.92073
 0.88648
 0.91130
 0.93184
 0.89493
 0.90462
 0.92909
 0.94074
 0.94702
 0.91281
 0.93425
 0.90906
 0.91194
 0.90062
 0.92391
 0.92393
 0.94692
 0.95308
 0.92447
 0.91958
 0.93962
 0.94615
 0.91783
 0.91413
 0.92813
 0.92974
 0.93786
 0.92120
 0.91117
 0.90702
 0.91830
 0.91941
 0.89949
 0.93299
 0.95726
 0.94756
 0.94878
 0.93494
 0.95495
 0.94090
 0.96385
 0.94316
 0.91755
 0.91571
 0.92706
 0.93454
 0.97622
 0.93726
 0.93789
 0.92727
 0.96880
 0.91729
 0.93372
 0.97077
 0.97054
 0.95386
 0.94266
 0.96227
 0.95241
 0.93752
 0.94147
 0.95528
 0.94840
 0.95581
 0.95560
 0.94046
 0.95981
 0.96160
 0.95900
 0.96608
 0.89389
 0.99049
 0.97461
 0.97331
 0.98281
 0.98955
 0.98277
 0.95111
 0.91526
 0.96652
 0.96862
 0.97099
 0.96753
 0.92288
 0.93320
 0.96060
 0.92911
 0.92290
 0.92119
 0.94640
 0.93175
 0.92382
 0.93105
 0.95538
 0.91976
 0.92789
 0.92695
 0.92046
 0.93317
 0.91396
 0.92606
 0.93457
 0.96435
 0.96434
 0.94846
 0.94203
 0.96274
 0.96260
 0.97269
 0.92164
 0.91652
 0.92344
 0.91193
 0.94318
 0.93041
 0.94774
 0.92289
 0.93043
 0.86803
 0.94658
 0.96906
 0.94055
 0.026660
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1
 1


==> image/EM/stat/em_surfd_jaccard.csv <==
  0.9899160045402952
  0.9895164478617098
  0.9854351687388988
  0.9826415848237596
  0.9888667451761936
  0.9879482657260436
  0.9876147306226462
  0.9857580852536841
  0.9854342364973981
  0.9873925244135144
  0.982468678115997
  0.9859612866445159
  0.9841699201833518
  0.9870799886339419
  0.9867316268718913
  0.9838188990306375
  0.9868731915797297
  0.9872078318314069
  0.9860808740080635
  0.9865735268728668
  0.9838651276571317
  0.9871203044612024
  0.9888901609891851
  0.9898521629641369
  0.9907569531820541
  0.9900003517906142
  0.9887407524280355
  0.9869108688331737
  0.9923429109253159
  0.9901156244112531
  0.9914240971528526
  0.9919382967962469
  0.9924681192540517
  0.9916115579906126
  0.9894278038308971
  0.9903782103471246
  0.991279436798774
  0.9912746783351566
  0.9892770443068375
  0.9914959579820654
  0.9930675909878682
  0.9929139413982521
  0.9910204610764212
  0.9917628885552046
  0.9877079311575354
  0.9889271928542568
  0.9897278967116375
  0.9912152017449138
  0.9922426255464152
  0.992659225608472
  0.9926939734968184
  0.9911699209849794
  0.9911553795118937
  0.991976956824094
  0.9919098091952344
  0.9927725459997333
  0.9875479747789734
  0.9922082050092565
  0.991880373124379
  0.9906955506640189
  0.9880509254085466
  0.9841518887767841
  0.9904879481145219
  0.9779625140828241
  0.9895855262875237
  0.991658492936176
  0.9902366317453363
  0.9903546488449156
  0.991246823270829
  0.9902363205440868
  0.9914032728569403
  0.9911250741367899
  0.9893781059268708
  0.9914126566609933
  0.9868792167822575
  0.9854514756360426
  0.9824322991910627
  0.9891961542273764
  0.98928759257503
  0.9728643518478719
  0.9706389362955193
  0.9905913455930951
  0.9905474613305236
  0.9869855922698646
  0.9850384166232155
  0.9862753214498228
  0.9854708791327446
  0.9888966477418124
  0.9831555306007861
  0.9883855277791
  0.9835198090857212
  0.9876392107844414
  0.9837817466677641
  0.9828025257031
  0.9850225660583894
  0.9852158717462747
  0.9859527846615365
  0.9866421584603284
  0.9878091166605842
  0.9881884130239658
  0.9886295760870506
  0.9822141388308075
  0.9850668789257843
  0.9893356877918728
  0.9729832424426914
  0.9822738890263006
  0.9898433003431727
  0.9889730683410306
  0.989309228301797
  0.9909159269471118
  0.9875261492712781
  0.9809835896377335
  0.9889165317998692
  0.9898255438294207
  0.9904639718956246
  0.9894281120215995
  0.989592729084521
  0.9907167047740205
  0.9903972983540067
  0.9891545995313344
  0.9922337532699986
  0.9918684480278402
  0.9919360057988272
  0.9900537460338017
  0.9881084201863876
  0.9927928705521869
  0.9902895023046248
  0.9855647858452907
  0.9927024737745151
  0.991027565650632
  0.9894729518782149
  0.991059475999235
  0.9917722538971815
  0.990534572137373
  0.9908414674605808
  0.9890865561050627
  0.9905080055866167
  0.990869161172675
  0.9879547603207395
  0.976943171262478
  0.986474245931553
  0.9909008945921816
  0.9899457235402258
  0.9903918868708063
  0.9911321092817839
  0.9884265517752641
  0.9882090308600986
  0.9893610040552423
  0.9923301153323398
  0.9919758050417817
  0.9908972805570987
  0.9783358487119377
  0.9911577359946342
  0.9923653069014993
  0.9923771806082484
  0.9905618704815721
  0.9902453301647766
  0.991228414699606
  0.9865819147546694
  0.9881268157130226
  0.9884026953075722
  0.9903539217949109
  0.9893743802084239
  0.9891900108577633
  0.9897930436667027
  0.9923038632182665
  0.9898191120675499
  0.9912217006820363
  0.992865322702621
  0.9875742119627312
  0.9927945092775023
  0.99007167576115
  0.992514782548602
  0.9927541238448916
  0.9907289677733575
  0.9909370894445522
  0.9927646216733645
  0.9920270940742498
  0.9902508282063417
  0.9920066661226102
  0.9910269963643864
  0.9911968428872637
  0.9906588530837788
  0.9850354703716817
  0.9917044867498068
  0.9919926164574379
  0.992062068729931
  0.9887764975681701
  0.992296945694108
  0.9930338872360497
  0.9906976347969793
  0.9929770017035775
  0.9933342975276922
  0.9935446009389671
  0.9943476152805777
  0.9929152464576232
  0.992339199673683
  0.9922378024129199
  0.9853116871012295
  0.9917918393491162
  0.9934153827865965
  0.9925049443600343
  0.9884294722586652
  0.9911850463176515
  0.9930532625536562
  0.9912844812997123
  0.9932988817350051
  0.9902698407331011
  0.9916251094445925
  0.9912645079881268
  0.9925072339558919
  0.9915667810034217
  0.9886332226280942
  0.9932440247961855
  0.9914557327414781
  0.992453136411588
  0.9927533135644638
  0.9942186142647456
  0.9924593868223291
  0.990475986644979
  0.9925685469000591
  0.9923231074893687
  0.9923556982453731
  0.9913827122366344
  0.9882923357883275
  0.9911984158007552
  0.9845521493406405
  0.9885332368074049
  0.9879934572542046
  0.9923762871483519
  0.9939334055341494
  0.9888218227034868
  0.9884659845753032
  0.9913226581748672
  0.9901079835305694
  0.9905986665631658
  0.992673122838528
  0.9920664023572147
  0.9926390321147034
  0.988383812280339
  0.991248679757722
  0.9898849901862884
  0.9889243024461162
  0.9879605104743558
  0.990340742781384
  0.9904735725391494
  0.9894348841694705
  0.9855529759843344
  0.9872261060322826
  0.9872075680743171
  0.9868567922904542
  0.9815148399595545
  0.9901300188426913
  0.9882057181814308
  0.9906484479227743
  0.9909159598943874
  0.9895748437924478
  0.9471091242359148
  0.9877634348608962
  0.9922162318078279
  0.9915965318751508
  0.9916762790854893
  0.9931291964753834
  0.9874961004359081
  0.9925313552126325
  0.9917636723039754
  0.9919804388587645
  0.9870187815164959
  0.9909652656220342
  0.9914109135396233
  0.9915268906179417
  0.9891472868217054
  0.9903870041391042
  0.9880600917740738
  0.9893141026727454
  0.9842023988323144
  0.9916717224642877
  0.952500362671751
  0.9915665956144609
  0.9921904415404206
  0.9932720416896157
  0.9932720597586929
  0.9926266772505189
  0.991473243479664
  0.992402106514907
  0.9932886191663759
  0.9938006229202262
  0.9899617245612768
  0.9930661902331122
  0.992863876199129
  0.9866085119432991
  0.9881097781541643
  0.9910580650113213
  0.9923467535629023
  0.9938165828394149
  0.9883843806991529
  0.9913196075249994
  0.9928802616707196
  0.9896683886018997
  0.9901421023632473
  0.9932889924934237
  0.992204210409471
  0.9820678725937602
  0.9859441582395218
  0.9918562965924024
  0.9920292289959125
  0.9928441288652772
  0.9890583089263625
  0.9877977944449862
  0.9872620067615193
  0.9899905435755416
  0.9858345092141173
  0.9916486840093114
  0.9909377863761327
  0.9917226538340972
  0.9914526297973173
  0.9862444246960169
  0.9835328459784812
  0.9910596096508849
  0.9894528953789811
  0.9914946661465665
  0.9901635318129081
  0.9913044214519161
  0.9874899691683913
  0.9880985038722067
  0.9907019990702
  0.9885810605292508
  0.9865399541067692
  0.9902493612888241
  0.9912152641133384
  0.9909124833558083
  0.9865130714243316
  0.9890541344437834
  0.9854273870177431
  0.9856882147953372
  0.9861253462310579
  0.9920337673146662
  0.9922011318335618
  0.9904789358112405
  0.9893232560895103
  0.9905567294947638
  0.9889695161378937
  0.9901116400484914
  0.9864474289354987
  0.9905617692454067
  0.9912580832068074
  0.9893229408830765
  0.9834318629041433
  0.9889935246081796
  0.9890783220985194
  0.9856890995900326
  0.987296506117979
  0.9921377001504827
  0.9893378108042953
  0.99000634115409
  0.9829628850804332
  0.9885442896489475
  0.9890191942628137
  0.99034269096189
  0.9839868359587066
  0.9884793988517393
  0.9875588844325797
  0.989579640415295
  0.9709775796776031
  0.9862783368397928
  0.9859754782336546
  0.9876071763095324
  0.9837501425982026
  0.9878063743637695
  0.9854057877105382
  0.9860369941116786
  0.9847300050942435
  0.9858168662230196
  0.9836071129033624
  0.9882885371295017
  0.985264672889284
  0.986698395523019
  0.9879053587978147
  0.9895558809175208
  0.9808243052882276
  0.9876729901706751
  0.9864903281102159
  0.9853975305083524
  0.9802601286703361
  0.98420296590477
  0.9862185299202969
  0.9851050109373222
  0.9801182047029307
  0.98050774254714
  0.9817470113795844
  0.9810721947875541
  0.9790857534931197
  0.9781980261063355
  0.9703047812748647
  0.9710756407226794
  0.9635480894438647
  0.9544203542495276
  0.9591995413043289
  0.9500759061982087
  0.9564118706608608
  0.9644530209693123
  0.9707603105733897
  0.9724819230701892
  0.9683573897577752
  0.9735840441831776
  0.9715086305491528
  0.963108658728692
  0.9343688337087677
  0.9433580936194196
  0.9713569974725447
  0.9731948565776459
  0.9710196067786796
  0.9720355861230452
  0.9763545091030125
  0.9766948176937034
  0.9722839821578998
  0.9766870995478878
  0.975362829887532
  0.9729622931843223
  0.9738584027894315
  0.9748636427206191
  0.9708159729479908
  0.9711627777364941
  0.9670504131464117
  0.9679745621467611
  0.9645529589582607
  0.9711003175789277
  0.9539509372551384
  0.9680989218379207
  0.9738411856782254
  0.9590274058832925
  0.9585254105209791
  0.9744593639575971
  0.97235458293389
  0.9725156145039805
  0.9468471957232182
  0.9711574735092855
  0.9637535912340482
  0.970742559509509
  0.9667883913127042
  0.9675227278207817
  0.9652103091988589
  0.9685105398606252
  0.9616272027225795
  0.9634287804619776
  0.9634695083006383
  0.9580906310973719
  0.9598334651258063
  0.9646298253247965
  0.9337432881255608
  0.9238525213905232
  0.8928582732349151
  0.9716697058961051
  0.9697727007809768
  0.9733946537433592
  0.9561125462542763
  0.9639836047206454
  0.9745998430483903
  0.9687580686806093
  0.9716018544975252
  0.9553334749558969
  0.9539479740054124
  0.9487571910741859
  0.9599732115007064
  0.9696034654808493
  0.9680201784021136
  0.9705097793079259
  0.9529857305226926
  0.861465030965248
  0.9716234173710826
  0.932585383436965
  0.9766827596661354
  0.9745466713114904
  0.9703426340104129
  0.9744612451121725
  0.9693030834222005
  0.9728180168289061
  0.8897652035446634
  0.9651363003980881
  0.9727024609738781
  0.9785927063481784
  0.9736759186321301
  0.9672508032647634
  0.9719647683375462
  0.9784434736379817
  0.9721385750200293
  0.9764283801379667
  0.9569026812541572
  0.9793895473235715
  0.9707683393208947
  0.9760692960438714
  0.9666757088538338
  0.9736194679664968
  0.9716577515426472
  0.975115010759071
  0.9503875755783838
  0.9758579353795546
  0.9680782573655762
  0.945953380893869
  0.9745534130998824
  0.9736639133910165
  0.9166746132294377
  0.9504521870805018
  0.9682232988099129
  0.9693110487856066
  0.9731022173471695
  0.9658370616701347
  0.968517631276351
  0.9692180817398975
  0.9691010695598645
  0.9665973786015359
  0.8606072403474859
  0.9463962946226842
  0.9696311639716692
  0.969688126414291
  0.9683666727312771
  0.8585852653643904
  0.9740437419873328
  0.9717114230373753
  0.9487279212278737
  0.9699269400697499
  0.9714910485071212
  0.9695016765840327
  0.9706772394170647
  0.9715034569576806
  0.9668354916350428
  0.972411063282371
  0.9706683199008059
  0.9719206271192331
  0.9729688204711375
  0.9638704911978333
  0.9580114487611816
  0.9716683743755423
  0.9726937632083353
  0.9447119837006853
  0.966072070386545
  0.9755018797454358
  0.9789902729098571
  0.9695436224414377
  0.9656784122329696
  0.973567243420051
  0.9497695718964668
  0.9647498154694845
  0.9637165421933004
  0.9629323013618105
  0.9378017135862913
  0.9372488317471789
  0.8844422609021149
  0.969721635967499
  0.9646946149492839
  0.9604584912639735
  0.9458122191414093
  0.9740003323265792
  0.9645530976667555
  0.9737542331881954
  0.9699759247733599
  0.9684536537189211
  0.9643313620755437
  0.9588398906454297
  0.9587595273850339
  0.9658772960399357
  0.9746059669559016
  0.9681600129318747
  0.9657715591472228
  0.9645050669257444
  0.9624897807146969
  0.9702438312162359
  0.9700808388495109
  0.9709849959687727
  0.9693678379593712
  0.9470265801981952
  0.9560039924499214
  0.9569912107109898
  0.9668092668487024
  0.9524679891030973
  0.9707724740249962
  0.9636119745133664
  0.9588089650783549
  0.9702688100088728
  0.9739364217968186
  0.9748836374871678
  0.9808964290709989
  0.9756600289464491
  0.974891549887052
  0.9718940448916641
  0.9787979682844402
  0.9768483645197819
  0.9671683034471791
  0.9791487273965196
  0.9755412510245287
  0.9774422921993765
  0.9516086543766433
  0.9740664057186901
  0.952517156739969
  0.970940301160458
  0.9659681500674273
  0.9819723849715246
  0.9679564967936187
  0.979721962509388
  0.9705586414365945
  0.9595828889439286
  0.9790264936482982
  0.9889440721136423
  0.9848090101780139
  0.9868674072466475
  0.9861426635704679
  0.9869033319538513
  0.985062143914357
  0.9405079920104313
  0.9850753569733939
  0.9793764059892117
  0.9839971035481535
  0.9834141791941695
  0.9808927547314089
  0.9854947134059234
  0.98245238299209
  0.9864836526546563
  0.9845322951554881
  0.9834183855797133
  0.9855477877619255
  0.9864384475927653
  0.9834681194397791
  0.9814751639148904
  0.979364033663348
  0.9884396820680433
  0.9854446791496994
  0.9878208619082341
  0.986640905327077
  0.9866895683041338
  0.9861108581212773
  0.9864716503497772
  0.9870603202774471
  0.9905966042790428
  0.989435952073533
  0.98536605103674
  0.9873943162112867
  0.9890503897737739
  0.991297151672431
  0.9869922491746806
  0.9873936591987313
  0.9884368998536146
  0.9824621641145467
  0.9759623481027805
  0.9884927355379267
  0.9901224759422257
  0.9843545241723046
  0.9912330669135055
  0.9916490002355525
  0.9943569203382288
  0.9893908615933222
  0.9897423421430941
  0.9920535544415586
  0.9927317663003761
  0.9915196412905741
  0.9920414748793793
  0.9867372945324085
  0.9894292792893333
  0.9906522791231246
  0.9824246100056191
  0.9886582504748073
  0.9799948545523904
  0.9922198179144136
  0.9903737159050655
  0.9927790011762313
  0.9943994939195138
  0.9928924625604826
  0.9929113767318042
  0.9937479826853608
  0.9924291585550509
  0.9945339280278466
  0.9931662368979204
  0.9913800670634294
  0.9911835812266778
  0.9935696944511275
  0.9956502142072581
  0.9943683156541586
  0.9952040570966402
  0.9953514000463548
  0.9922373175377347
  0.9936461345503954
  0.9871540090142747
  0.9950510281467357
  0.9926672300591562
  0.9901284768784877
  0.9932487919573316
  0.9934763355150886
  0.9938691656621431
  0.9930445656626636
  0.9953193488464307
  0.9949864755439932
  0.9955917333149475
  0.9942953092372936
  0.9910336602400748
  0.9953150027268316
  0.994665007081849
  0.9945267128131496
  0.9961466254039828
  0.9966898065766512
  0.994545431210401
  0.9930203803189221
  0.993281888719862
  0.9966567828650563
  0.9969450534509424
  0.9891038048130485
  0.997219291953247
  0.9964960718009769
  0.9970293431594605
  0.9971437625435724
  0.997528266490899
  0.9978484533380676
  0.9971348642229904
  0.9974978232753156
  0.9962564204288867
  0.994871341781525
  0.9976326633588428
  0.9978572598975686
  0.9973634936228453
  0.998232540565503
  0.9972923355492032
  0.9957621628850727
  0.9978446115288221
  0.9970834167834969
  0.9960145425469447
  0.9973457917486573
  0.9979375270283757
  0.996160535283643
  0.997330293294642
  0.9968113220812844
  0.9979953624673988
  0.9987844207392707
  0.9978074340785029
  0.9982962186780637
  0.9945573592717952
  0.9983201008760941
  0.9984925717055299
  0.9978370524812332
  0.9986823741893113
  0.9985757675258579
  0.9978819212123948
  0.9983531759884025
  0.9963132130348401
  0.9987425093287785
  0.9986567506470531
  0.9969317874996931
  0.9944534593328619
  0.9987988702000926
  0.998622222404468
  0.9975241944409148
  0.9986915450842703
  0.9986711780990465
  0.9987578556406882
  0.9986644379987873
  0.9992214837699853
  0.9992258032803002
  0.9992342342342342
  0.9988822423937209
  0.9991196822667158
  0.9985636358428102
  0.9984131203860862
  0.996073833180808
  0.9986248613606505
  0.9975821793114734
  0.9951721826149519
  0.9954743738461287
  0.9985456565788614
  0.9984236404920201
  0.9987262134653935
  0.9986446158179866
  0.9965281602513106
  0.9989702769628074
  0.9986428705740004
  0.99786585989084
  0.9982609407287681
  0.9987307306487604
  0.9986941642651297
  0.9972664290478743
  0.9981610268760392
  0.9989878376606347
  0.9988156854067035
  0.9983856098010694
  0.9983106792135638
  0.9984529144301637
  0.9985348857251906
  0.9980346944134445
  0.9982475149186962
  0.9984072838031436
  0.9979134577865402
  0.9974271716972447
  0.9985032833194215
  0.9977353899773539
  0.9975942261427426
  0.9974981791846862
  0.9985756686330124
  0.9985633544233453
  0.9984601132269686
  0.9985094599880592
  0.9985960896361773
  0.9982794388830347
  0.9987110164849873
  0.997013929504024
  0.9991252321023313
  0.9989889360718722
  0.998362143652791
  0.9986962782043295
  0.9987043906303511
  0.9987742518602895
  0.9983994719907598
  0.998469585591829
  0.9981722160333375
  0.9988979329018624
  0.9984890393427734
  0.9987073487019799
  0.9985635801526402
  0.9987786309938891
  0.9988450131379756
  0.9979553221398213
  0.9987544850909391
  0.9984380537902954
  0.9986285742526142
  0.9957560444526612
  0.9987133796187821
  0.9985781562055673
  0.9985990197246519
  0.9989729389966846
  0.9983767167761184
  0.9980029093419464
  0.9990548864425515
  0.9962628797181143
  0.9988187987965741
  0.9987284316912681
  0.9987494960962888
  0.9977426822198192
  0.9988599274798635
  0.9990201487068433
  0.9985796390224623
  0.9982506760622513
  0.9990615468835536
  0.9988932819333418
  0.9984125025704298
  0.9963861662939087
  0.9992872093214892
  0.9992090465303096
  0.9989293582326175
  0.9987527322573077
  0.9991686661206751
  0.9989550163330124
  0.994137398070671
  0.998977777960236
  0.9988919121901971
  0.9989412126808249
  0.9990395508052997
  0.9984490716996615
  0.999240467871791
  0.9985721495304095
  0.9988886838490086
  0.9968728895073983
  0.9990459460898121
  0.9990543096460416
  0.9991363007474477
  0.9986208251312672
  0.9982409994395742
  0.9988469464525204
  0.9990762615569488
  0.9991703042490232
  0.9986643466326831
  0.9988686304301655
  0.9990356798457087
  0.9979207431402906
  0.9987487579582675
  0.9986506213275432
  0.9986959685397301
  0.995043451323105
  0.998543219851384
  0.9989138601247836
  0.9988687413215716
  0.9989296292513533
  0.9991622702883833
  0.9991254811896725
  0.9990398051826005
  0.9969607343192249
  0.9991059947339416
  0.9989425161582715
  0.9991667279366713
  0.9984848175450777
  0.9988114007499204
  0.9991586239007993
  0.999264792977956
  0.9954236209681366
  0.9989654636603776
  0.9989242825823762
  0.9987646695491044
  0.9983267877597775
  0.9984975826227213
  0.9986853098736914
  0.9990496399282315
  0.9977041223485887
  0.9989149261126102
  0.9991031463591428
  0.9980716321116242
  0.997568294490181
  0.9986772053403227
  0.9990536510225485
  0.9989552734110938
  0.9990125176701973
  0.9974936316949111
  0.9988279601178597
  0.9990451563197947
  0.9971218485674749
  0.9988774632307755
  0.998983952180201
  0.9987954077995297
  0.9975721894920431
  0.9990005652540777
  0.9989963705481865
  0.9989880367092756
  0.9976301474711341
  0.9989682279724861
  0.9988083050083951
  0.998513805640169
  0.997416200260833
  0.9987410535093133
  0.9990396992419753
  0.9985253087251886
  0.9963770776725172
  0.9989176826155323
  0.9986607106400006
  0.9984486123245503
  0.9985416011340379
  0.9986632819494009
  0.9987120673159483
  0.9988142454103119
  0.9976011148481592
  0.998703662052467
  0.9983889434085705
  0.9980377648506453
  0.9982461519592812
  0.9983520887173281
  0.9983894702419882
  0.9987945308477513
  0.9980803476612916
  0.9990275195619752
  0.9983742892621398
  0.9980721553058616
  0.9989947941779787
  0.9986679741766773
  0.9987246409987042
  0.9986673261903107
  0.9972848276988404
  0.9979173047473201
  0.9985048530997745
  0.9983498215029695
  0.9979568820385414
  0.998756763167473
  0.9987610655653916
  0.9986675495172932
  0.9955582384683468
  0.9981305817237832
  0.99795099531831
  0.9977514150577653
  0.9976657348650247
  0.9984724156663167
  0.9928271418668189
  0.9981856902977434
  0.9961497903229762
  0.9987252454515368
  0.9976465877565363
  0.9981196553246456
  0.9938049096396584
  0.9985923882886706
  0.9983927027071129
  0.9983886298458388
  0.9979314312292684
  0.9985267651271839
  0.9986453789878696
  0.998568270258364
  0.9965292629572146
  0.9991109552337413
  0.9983986961393501
  0.9814
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0


==> image/EM/stat/em_surfd_psnr.csv <==
27.0691
27.8675
26.4892
25.2057
27.6246
27.022
26.7187
26.3257
26.0685
26.8765
24.5823
26.3335
25.3114
26.5805
26.2687
24.954
26.7296
26.885
26.0933
26.0387
24.9672
26.2283
27.0702
28.1061
28.772
28.5274
27.51
26.5836
30.4175
28.525
29.0054
29.4996
29.7971
28.6746
27.6896
28.3272
29.2721
28.7574
27.1038
28.4786
30.684
30.3147
28.8757
29.158
25.8073
27.0203
27.826
29.057
29.7703
30.0465
29.8863
28.9234
28.0991
29.308
29.429
30.7211
26.1994
30.0863
29.7176
28.7733
26.8401
24.9696
28.567
22.3986
27.1753
29.5861
28.0424
27.8341
28.5163
28.2664
29.052
28.9992
27.5568
29.1783
25.971
25.3966
23.9669
27.6241
27.7225
21.5605
21.0613
29.0572
28.7601
26.2148
25.6075
26.2071
26.0045
27.7981
24.8347
27.9087
25.0633
27.2169
25.1386
25.1575
26.0825
26.4188
26.4991
27.1677
27.5663
28.1271
27.9763
24.0983
25.6172
27.8305
21.5967
24.9027
27.9649
27.4304
27.7276
28.7754
26.9901
23.5593
26.6706
28.211
28.6691
28.1242
28.0615
28.8319
27.8016
27.0038
29.7592
28.8375
29.7524
28.0637
26.5528
30.3991
27.7112
24.8292
30.2468
28.7487
27.0081
28.6768
29.4915
28.3376
28.7763
27.7682
28.1513
28.8467
26.8381
22.1802
25.5365
28.2667
28.1513
28.1449
29.0486
26.9881
26.6347
27.457
29.7872
29.5622
28.592
22.5034
28.1052
29.745
29.8247
29.1075
28.426
28.7344
25.6848
27.0912
26.8537
28.4932
27.5338
27.6151
27.3471
29.4938
27.5478
28.9885
29.9485
25.691
29.5393
27.6568
29.98
30.2021
27.5193
28.2719
29.9012
28.9991
27.654
29.4541
28.4209
28.5545
28.4612
24.878
28.4534
29.0888
29.4134
26.5655
29.2572
29.9604
27.8017
30.0148
30.3058
30.4462
31.7021
30.4864
29.0068
29.4252
24.3747
28.8627
30.0977
28.142
25.7369
27.6563
29.7937
28.134
30.1821
28.1787
29.0702
28.9055
29.4601
29.4675
27.2641
29.955
28.884
29.9587
29.8286
31.6353
27.9216
27.7124
29.0932
28.2093
29.6207
28.7229
26.0907
28.4791
24.259
26.7856
26.5843
29.9431
31.7632
27.7197
27.427
29.1372
27.0463
27.5379
29.4642
29.3984
29.9216
26.7753
28.5623
27.2513
26.9117
26.6463
28.3799
28.5853
27.988
25.7365
25.9281
26.6844
25.8103
23.4393
28.3759
27.0016
28.7372
28.5452
27.8313
16.8645
24.3499
29.967
29.0099
28.8709
30.285
25.4587
29.5838
29.1999
29.5657
26.0615
28.2974
28.8398
28.9535
27.3727
27.3107
26.0587
26.9455
24.2709
29.059
17.2922
26.5024
29.6967
30.7747
30.5774
29.5997
29.0507
29.3899
30.5966
30.9128
26.5397
28.9783
30.8291
24.7579
26.1361
27.5631
29.9549
31.3109
26.1054
27.873
30.1334
27.3217
27.4328
29.8797
29.0636
23.3006
25.0184
28.4455
28.1372
30.4784
27.4598
26.3478
27.7019
28.819
26.3823
29.486
29.7201
29.8633
29.4175
26.5187
25.0931
28.2428
27.7819
29.1897
28.1726
28.9853
25.7898
25.6842
27.886
26.1932
26.454
27.8058
28.1679
27.9096
25.9303
26.8792
25.692
25.1559
25.6701
30.0004
29.7884
28.0976
27.4234
28.4696
27.5517
28.1142
26.0454
28.1967
28.5828
27.1166
24.7952
27.0781
26.954
24.912
25.936
29.0841
26.9764
27.6248
24.1401
27.0312
27.0936
28.2148
24.958
26.9121
26.3512
27.635
20.3698
25.9544
25.4697
27.0742
24.9879
26.8744
25.6998
25.9746
25.4673
26.4306
25.8135
27.3187
26.0628
26.0822
26.4814
28.1444
23.782
26.5161
26.0846
25.8493
23.7651
25.3064
26.0207
25.3009
23.8725
23.8474
24.2454
24.0342
23.6717
23.2518
21.6048
21.9318
20.5868
19.2164
20.0735
19.1825
20.2574
20.9979
22.4845
23.0342
21.198
22.3861
22.6177
20.9284
17.3115
17.8244
22.3388
22.395
22.8185
22.5216
23.3517
24.1053
23.1337
24.5408
24.1275
23.5396
23.7253
24.0714
23.6364
23.2155
22.7239
22.4764
21.6524
23.244
20.069
21.962
23.9345
21.3356
21.1169
24.4862
23.6729
23.5079
19.3034
23.1904
21.2266
23.0915
22.7679
22.4126
22.0048
22.8407
21.7962
22.0246
21.6596
20.84
21.1791
21.7306
17.5445
16.9582
14.8756
23.5135
23.4187
24.5467
21.2113
21.8143
24.463
21.7715
23.2985
20.4471
21.1468
19.6534
21.4626
23.3051
22.4781
23.5057
20.6061
13.451
22.9749
17.0418
24.4946
24.3021
23.2339
22.8242
21.897
22.1588
14.197
21.123
23.5214
24.9554
23.6124
22.0432
22.9153
24.4228
23.4187
24.3444
19.5681
24.5353
21.7048
24.1292
22.7974
23.8852
23.3371
24.4039
18.2093
22.7124
21.3556
17.87
22.3554
22.0967
15.8097
18.7381
21.5298
21.8182
23.5323
21.7634
22.8038
22.701
23.1357
21.9738
13.1489
18.535
23.0333
22.7696
22.128
13.0995
23.5118
22.3524
18.3407
21.9066
22.4968
21.324
22.1456
22.4433
21.9689
23.3958
23.2585
23.1579
23.324
21.9435
20.2795
23.2155
23.5504
18.7076
22.1125
24.2088
24.9256
22.3357
22.478
23.9067
19.1974
21.3811
21.9314
21.7649
18.3233
19.2137
14.7085
23.2887
21.6499
21.7075
19.5567
23.8992
21.7562
23.3078
22.3306
22.7135
21.7255
20.6216
19.9296
21.059
23.8273
22.3971
21.9103
21.4461
21.2454
22.713
22.7288
22.8022
22.32
19.4868
21.0266
20.201
21.9219
19.367
22.6207
21.0162
20.506
22.2726
23.5446
23.5441
24.9855
23.1984
22.9832
22.0437
24.4136
23.3498
21.0597
24.1045
22.8021
23.1384
18.7794
22.8899
19.2576
22.0055
21.2797
24.9836
21.7593
24.6236
21.5712
19.7179
24.2751
28.0549
24.9237
26.2908
25.7287
26.3677
26.1623
16.1703
24.7436
22.218
25.4522
25.2033
23.1622
24.8818
23.4449
26.2797
25.1829
24.6183
25.5708
25.1157
23.175
22.6708
21.742
25.1848
24.4289
25.7477
24.7802
23.4069
23.8917
24.6755
24.7184
26.1404
25.3927
22.8728
24.0043
25.4064
26.853
24.4418
24.7699
25.4012
22.6382
19.0233
23.1838
23.9743
21.1352
26.1385
26.0891
28.5758
24.7287
24.7549
26.4719
26.9272
26.3228
26.6073
24.019
25.4842
26.0872
20.4157
23.3886
20.7162
26.5027
25.2203
27.0869
28.7907
25.6666
25.6415
27.5136
25.9515
29.2162
27.5336
24.5824
24.6382
27.5809
30.0143
28.1801
28.8749
29.3679
23.8104
25.8474
22.9893
29.2014
26.4044
24.795
27.1764
26.8975
27.0848
24.6505
27.2022
26.6902
27.4925
25.686
24.674
26.3888
25.64
27.501
29.1735
29.7591
27.4066
26.0681
26.1631
30.0581
30.3756
21.4196
28.5997
27.3024
28.2362
29.7093
31.8671
32.5324
30.2986
30.9109
29.3183
27.1567
31.594
31.8926
28.4365
31.2908
29.3336
28.3613
32.2032
30.5914
26.0358
28.5433
30.4969
25.7927
28.2549
29.0453
32.2741
34.4055
27.6779
28.4827
23.6213
30.106
30.783
31.579
33.6299
33.2346
28.6511
31.8371
27.326
34.7756
34.4173
24.0608
22.5064
34.1152
34.0825
30.6414
34.1136
33.7977
33.1113
34.0168
37.4101
37.3406
36.8343
34.091
33.374
31.668
31.6268
28.2095
34.1288
30.1662
26.9726
27.3471
32.885
33.7145
32.8926
30.7987
26.3758
34.8432
32.4973
29.9777
30.2476
34.138
34.5746
28.0221
29.3243
34.1448
33.1451
30.1947
29.4763
32.3087
32.9332
32.4051
29.9505
31.5691
29.0762
30.6738
33.5284
27.9263
27.6318
30.4075
31.4455
31.8622
30.8724
31.0003
31.2248
30.643
33.3984
27.7927
34.0172
33.2539
31.0904
34.1627
34.2742
33.3879
32.3316
33.1318
32.0813
35.6181
34.0438
34.44
32.7186
33.9647
34.2394
31.1246
32.79
33.2311
33.2605
26.7
32.8168
33.1378
32.7804
31.5028
29.3225
28.1147
31.8009
27.8722
33.2138
34.4398
30.4908
29.4126
32.94
32.4982
33.5273
30.9842
33.3898
30.1309
28.4958
28.0849
37.4426
36.579
35.0036
33.3785
35.6479
34.8421
25.8315
31.3846
32.37
34.7462
35.397
32.442
35.7141
30.942
32.7994
27.6876
33.774
35.8083
35.8271
34.0074
28.6687
29.8756
35.1961
35.8243
34.0485
34.3595
36.019
31.6658
33.685
30.2654
30.8846
24.5696
29.6558
34.9035
31.0425
33.9376
34.8066
34.9346
35.0043
27.7758
33.2164
31.677
36.8272
32.1281
32.7669
37.1394
37.496
26.6958
35.9574
35.6569
34.7988
33.3872
30.1533
30.5243
36.5374
31.5695
35.2542
33.5177
30.1375
31.1375
35.0219
35.8313
35.5704
37.0364
28.8272
32.2137
36.8442
30.3225
35.8858
35.4887
35.5068
31.3005
36.4741
36.619
37.0718
27.5094
29.8399
35.5879
34.073
27.4612
31.0146
36.839
34.6737
28.4187
34.6884
30.1535
32.3786
30.736
32.0991
30.5378
35.5197
31.3735
34.9479
33.9815
29.8112
31.2552
32.4301
33.7805
35.3902
32.579
35.6249
33.6608
32.3213
35.9784
30.9768
30.9886
34.2426
30.546
32.4632
30.1412
29.6568
31.7771
35.6114
35.5307
34.7076
27.0757
31.1372
29.9816
32.2853
32.7359
34.0947
25.6476
34.8771
28.0574
33.2393
29.6414
34.7221
26.1287
34.8393
34.6507
35.8138
33.0418
32.0972
32.8198
33.7765
28.8619
37.6138
34.299
18.0589
32.6397
22.649
22.5148
32.4561
38.1657
34.2763
34.4104
26.3497
24.3998
32.2463
33.3848
30.8598
37.2234
40.1997
36.5377
33.0151
37.7389
32.896
33.177
29.665



==> image/EM/stat/em_surfd_ssim.csv <==
 0.96379
 0.97279
 0.95667
 0.94675
 0.96687
 0.96106
 0.96322
 0.96031
 0.96078
 0.96520
 0.94685
 0.95725
 0.95967
 0.96433
 0.96386
 0.95768
 0.96337
 0.96404
 0.96070
 0.96237
 0.95700
 0.96458
 0.96842
 0.97099
 0.97294
 0.97166
 0.96598
 0.96258
 0.97889
 0.97190
 0.97502
 0.97779
 0.97869
 0.97639
 0.96909
 0.97399
 0.97591
 0.97468
 0.96667
 0.97273
 0.98008
 0.97981
 0.97434
 0.97660
 0.96592
 0.96642
 0.96905
 0.97493
 0.97828
 0.97732
 0.97819
 0.97292
 0.97269
 0.97492
 0.97471
 0.98011
 0.96306
 0.97851
 0.97740
 0.97536
 0.96620
 0.95563
 0.97359
 0.93530
 0.97211
 0.97753
 0.97355
 0.97265
 0.97439
 0.97240
 0.97522
 0.97412
 0.97081
 0.97553
 0.96408
 0.95733
 0.95189
 0.97164
 0.97085
 0.92529
 0.91612
 0.97511
 0.97408
 0.96226
 0.95219
 0.95968
 0.95819
 0.96736
 0.94931
 0.96789
 0.94742
 0.96555
 0.94988
 0.95369
 0.95964
 0.96112
 0.95589
 0.96407
 0.96440
 0.96572
 0.96424
 0.94097
 0.95403
 0.96738
 0.91658
 0.94943
 0.96996
 0.96441
 0.96717
 0.97145
 0.96040
 0.93657
 0.96275
 0.96963
 0.97077
 0.96880
 0.96822
 0.97457
 0.96862
 0.96370
 0.97673
 0.97482
 0.97790
 0.97017
 0.96162
 0.97723
 0.96785
 0.95477
 0.97969
 0.97388
 0.96722
 0.97346
 0.97755
 0.97218
 0.97471
 0.96925
 0.97002
 0.97292
 0.96247
 0.93303
 0.95354
 0.96930
 0.97145
 0.97210
 0.97513
 0.96492
 0.96491
 0.97070
 0.97903
 0.97629
 0.97454
 0.93319
 0.97339
 0.97684
 0.97718
 0.97271
 0.97119
 0.97150
 0.95551
 0.96338
 0.96398
 0.97187
 0.97115
 0.96992
 0.96421
 0.97601
 0.96541
 0.97243
 0.97618
 0.95768
 0.97776
 0.96691
 0.97501
 0.97615
 0.97224
 0.97166
 0.97819
 0.97697
 0.96784
 0.97722
 0.97314
 0.97331
 0.97212
 0.95064
 0.97310
 0.97700
 0.97565
 0.96151
 0.97577
 0.97889
 0.96943
 0.97606
 0.97836
 0.97927
 0.98430
 0.97814
 0.97475
 0.97665
 0.94739
 0.97454
 0.97703
 0.97808
 0.96102
 0.97616
 0.98160
 0.97178
 0.98136
 0.97192
 0.97798
 0.97607
 0.97887
 0.97739
 0.97077
 0.98041
 0.97757
 0.97815
 0.97967
 0.98399
 0.96890
 0.97027
 0.97635
 0.97420
 0.97993
 0.97624
 0.95826
 0.97145
 0.95168
 0.96460
 0.96472
 0.97799
 0.98344
 0.96779
 0.96730
 0.97664
 0.96429
 0.96458
 0.97808
 0.97648
 0.97606
 0.96156
 0.97463
 0.96869
 0.96547
 0.96105
 0.97155
 0.97172
 0.96990
 0.95594
 0.96417
 0.96176
 0.95926
 0.94026
 0.97393
 0.96549
 0.97360
 0.97295
 0.96943
 0.86213
 0.94435
 0.97673
 0.97431
 0.97557
 0.97897
 0.95871
 0.97476
 0.97708
 0.97554
 0.95832
 0.97214
 0.97441
 0.97331
 0.96219
 0.96796
 0.96741
 0.96960
 0.95703
 0.97225
 0.87152
 0.95969
 0.97619
 0.97877
 0.97815
 0.97588
 0.97250
 0.97448
 0.97836
 0.97958
 0.95853
 0.96836
 0.97926
 0.96561
 0.94835
 0.96050
 0.97643
 0.97960
 0.95067
 0.96382
 0.97602
 0.95624
 0.95741
 0.97324
 0.97036
 0.93343
 0.94209
 0.96279
 0.96215
 0.97733
 0.96040
 0.95727
 0.96263
 0.96874
 0.95273
 0.97235
 0.97256
 0.97204
 0.97054
 0.95238
 0.94574
 0.96600
 0.96108
 0.96963
 0.96629
 0.96857
 0.94094
 0.94665
 0.95874
 0.95013
 0.95096
 0.96037
 0.96195
 0.96374
 0.94819
 0.96083
 0.94634
 0.94077
 0.94718
 0.97271
 0.97161
 0.96055
 0.95936
 0.96576
 0.96195
 0.96402
 0.94891
 0.96763
 0.96739
 0.96349
 0.94013
 0.95756
 0.95537
 0.93643
 0.94069
 0.96907
 0.95768
 0.95944
 0.93315
 0.95745
 0.95850
 0.96414
 0.93599
 0.95798
 0.95070
 0.96125
 0.90940
 0.94711
 0.94108
 0.95847
 0.94319
 0.95912
 0.95511
 0.95630
 0.94574
 0.95119
 0.94858
 0.95934
 0.95119
 0.94729
 0.95070
 0.96160
 0.92804
 0.95263
 0.95081
 0.94566
 0.92837
 0.94314
 0.94364
 0.93720
 0.92532
 0.92728
 0.93154
 0.93011
 0.92360
 0.92273
 0.90521
 0.90675
 0.89114
 0.87278
 0.88185
 0.85828
 0.87006
 0.87745
 0.89713
 0.91601
 0.88259
 0.89766
 0.90920
 0.88388
 0.82502
 0.83159
 0.89119
 0.89025
 0.91024
 0.89985
 0.90953
 0.92584
 0.90971
 0.92704
 0.92553
 0.92148
 0.91907
 0.92412
 0.92175
 0.91709
 0.90203
 0.90691
 0.88932
 0.91440
 0.85027
 0.88878
 0.92339
 0.88732
 0.87834
 0.92627
 0.91732
 0.91481
 0.85116
 0.91303
 0.89433
 0.90860
 0.90677
 0.88974
 0.88499
 0.90872
 0.89430
 0.89446
 0.89101
 0.88219
 0.87645
 0.88993
 0.84488
 0.80896
 0.75995
 0.90980
 0.91104
 0.92652
 0.88850
 0.88583
 0.91938
 0.87699
 0.90342
 0.85905
 0.87796
 0.84999
 0.88861
 0.91236
 0.90088
 0.91790
 0.86815
 0.72908
 0.89042
 0.79687
 0.91770
 0.92353
 0.91306
 0.89672
 0.88418
 0.88986
 0.77990
 0.89176
 0.90810
 0.93616
 0.92273
 0.91507
 0.91083
 0.92744
 0.92018
 0.92839
 0.86151
 0.91751
 0.88015
 0.92755
 0.90265
 0.91957
 0.91388
 0.92555
 0.83086
 0.88854
 0.89108
 0.86024
 0.88543
 0.88865
 0.80297
 0.85554
 0.87672
 0.88971
 0.92619
 0.90192
 0.90164
 0.91218
 0.91228
 0.89101
 0.71181
 0.84869
 0.91482
 0.90803
 0.89143
 0.72446
 0.91557
 0.89753
 0.84232
 0.89600
 0.90676
 0.87949
 0.88562
 0.90490
 0.89420
 0.91143
 0.91361
 0.91308
 0.91157
 0.89291
 0.87068
 0.91204
 0.90945
 0.83750
 0.89317
 0.91637
 0.92315
 0.90070
 0.89204
 0.91802
 0.83959
 0.88422
 0.89297
 0.88318
 0.83172
 0.84933
 0.76001
 0.91410
 0.89921
 0.89388
 0.85841
 0.91593
 0.88374
 0.90569
 0.89344
 0.90756
 0.89688
 0.87526
 0.84791
 0.87501
 0.91859
 0.89871
 0.88253
 0.88744
 0.89627
 0.91817
 0.90973
 0.91256
 0.89740
 0.85054
 0.88332
 0.86635
 0.88936
 0.84425
 0.91221
 0.88166
 0.86894
 0.90470
 0.91347
 0.91449
 0.93252
 0.91602
 0.90680
 0.90230
 0.92718
 0.91868
 0.88098
 0.92938
 0.91743
 0.91481
 0.86620
 0.90879
 0.87575
 0.88634
 0.88351
 0.93604
 0.89941
 0.93134
 0.88280
 0.86689
 0.92066
 0.95848
 0.92449
 0.94351
 0.93607
 0.94091
 0.94536
 0.86291
 0.93974
 0.90984
 0.94206
 0.94449
 0.92790
 0.94300
 0.92787
 0.95417
 0.94856
 0.94430
 0.95066
 0.94983
 0.93661
 0.92559
 0.91644
 0.95003
 0.94647
 0.95533
 0.94576
 0.94190
 0.93774
 0.94704
 0.94983
 0.95664
 0.95277
 0.93841
 0.94041
 0.95641
 0.96584
 0.95000
 0.95170
 0.95648
 0.94105
 0.90841
 0.93236
 0.94444
 0.92414
 0.95967
 0.95727
 0.97116
 0.95947
 0.95965
 0.96009
 0.96456
 0.96057
 0.96373
 0.95245
 0.96068
 0.96353
 0.92913
 0.94123
 0.92266
 0.96028
 0.95639
 0.96429
 0.96958
 0.95358
 0.95209
 0.96235
 0.95595
 0.97116
 0.96556
 0.94797
 0.94433
 0.96674
 0.97685
 0.96297
 0.96552
 0.97338
 0.94746
 0.94775
 0.94435
 0.97188
 0.96008
 0.95439
 0.96827
 0.96641
 0.96132
 0.94942
 0.95853
 0.95734
 0.95297
 0.95262
 0.95264
 0.94795
 0.94934
 0.95806
 0.96498
 0.96934
 0.96690
 0.95846
 0.95834
 0.96324
 0.96651
 0.94278
 0.95555
 0.94753
 0.94694
 0.96893
 0.97963
 0.97585
 0.96354
 0.97080
 0.96951
 0.95602
 0.96172
 0.97133
 0.95466
 0.95107
 0.95252
 0.96419
 0.97475
 0.96848
 0.95479
 0.94293
 0.95577
 0.93967
 0.93852
 0.96334
 0.97787
 0.97473
 0.95873
 0.95182
 0.93445
 0.93631
 0.95085
 0.96754
 0.96971
 0.97280
 0.95867
 0.95916
 0.95030
 0.97398
 0.96900
 0.87196
 0.85592
 0.96781
 0.97734
 0.96516
 0.96841
 0.96222
 0.96945
 0.98180
 0.97901
 0.97886
 0.97994
 0.96963
 0.95746
 0.95554
 0.96398
 0.96647
 0.97064
 0.97168
 0.96154
 0.96444
 0.97886
 0.97665
 0.97023
 0.94643
 0.94199
 0.96451
 0.95544
 0.95104
 0.95137
 0.96571
 0.97657
 0.95397
 0.95239
 0.96664
 0.95478
 0.94842
 0.94605
 0.95533
 0.97017
 0.97674
 0.96179
 0.94920
 0.95465
 0.96811
 0.97576
 0.94806
 0.94664
 0.96750
 0.96055
 0.96465
 0.95798
 0.95230
 0.95605
 0.95123
 0.96151
 0.94556
 0.95692
 0.95545
 0.96520
 0.97093
 0.97065
 0.96615
 0.96416
 0.96650
 0.96871
 0.98090
 0.98091
 0.97746
 0.97145
 0.96769
 0.97355
 0.96277
 0.96638
 0.98329
 0.98091
 0.95452
 0.96650
 0.96476
 0.96816
 0.96680
 0.96376
 0.95872
 0.95657
 0.96111
 0.96853
 0.97850
 0.96946
 0.95489
 0.96258
 0.96388
 0.96965
 0.95960
 0.95357
 0.93034
 0.93475
 0.94830
 0.96855
 0.97700
 0.97428
 0.96008
 0.96050
 0.96455
 0.95932
 0.96271
 0.95289
 0.96722
 0.96703
 0.95605
 0.96219
 0.95034
 0.94921
 0.94133
 0.95648
 0.97027
 0.97130
 0.97672
 0.95319
 0.94076
 0.96109
 0.96454
 0.96486
 0.97099
 0.98365
 0.96700
 0.97193
 0.96185
 0.96506
 0.95238
 0.96476
 0.97795
 0.96758
 0.96917
 0.97418
 0.97002
 0.96979
 0.95553
 0.96637
 0.96795
 0.97934
 0.97245
 0.96823
 0.98127
 0.97945
 0.96377
 0.98043
 0.98416
 0.98476
 0.98667
 0.97267
 0.97309
 0.98750
 0.98171
 0.98613
 0.98252
 0.97968
 0.98185
 0.98969
 0.98620
 0.98663
 0.99116
 0.97791
 0.97978
 0.98842
 0.98059
 0.99023
 0.98728
 0.98652
 0.98068
 0.98712
 0.98907
 0.98951
 0.96305
 0.96348
 0.98539
 0.98584
 0.97019
 0.97205
 0.98827
 0.98505
 0.97098
 0.97897
 0.96661
 0.97521
 0.96383
 0.96487
 0.97131
 0.98601
 0.97707
 0.98169
 0.98591
 0.97045
 0.97617
 0.97931
 0.98423
 0.98716
 0.98339
 0.98140
 0.98243
 0.97964
 0.98023
 0.97145
 0.97305
 0.98116
 0.97541
 0.97907
 0.94771
 0.94735
 0.97719
 0.98499
 0.98551
 0.98512
 0.96876
 0.96568
 0.96675
 0.98113
 0.98169
 0.97921
 0.96836
 0.98988
 0.97109
 0.96603
 0.96893
 0.98723
 0.96528
 0.97278
 0.98456
 0.98404
 0.97952
 0.97043
 0.96553
 0.96824
 0.96932
 0.98859
 0.98509
 0.95239
 0.96198
 0.95130
 0.94588
 0.94980
 0.96965
 0.96530
 0.96230
 0.97691
 0.95627
 0.96794
 0.97603
 0.95868
 0.95741
 0.97090
 0.97621
 0.96713
 0.96858
 0.95797
 0.95787
 0.93647


==> image/EM/stat/em_surfr_jaccard.csv <==
  0.9720110480337559
  0.9632756588647048
  0.9166476374494994
  0.883672815727283
  0.9033677257081189
  0.9071537290715372
  0.8986638888410613
  0.9351511819681143
  0.9199657858402007
  0.9382449767283461
  0.931465453885195
  0.9193166998054433
  0.9564650473158606
  0.9267763646750078
  0.9669737818180222
  0.9415980852115546
  0.9257588891082141
  0.9345288153428817
  0.9605753302188604
  0.9084773620496575
  0.9445840782870815
  0.9512333097265645
  0.9444633657390442
  0.93769427545734
  0.9373678601509188
  0.9162264118917589
  0.906513597408732
  0.9004701997301171
  0.9491268390205561
  0.9809881164920957
  0.935747427028851
  0.9532433631338293
  0.9720845885098173
  0.9586019231672882
  0.9309586594437939
  0.9405544755303863
  0.9524205594785443
  0.9631589452628986
  0.984371389200339
  0.9735081297352516
  0.9668751487134165
  0.953622367453225
  0.9256331027350705
  0.9774150928067797
  0.9566991803833909
  0.9294654057906384
  0.9295625
  0.9384043858657185
  0.9699907467932121
  0.9284177958670439
  0.9623408256243926
  0.9677195916695176
  0.968668517649843
  0.961567963047253
  0.9466177005126405
  0.9826315588271524
  0.9316029521519197
  0.9551810820711696
  0.976449406446725
  0.963090245006962
  0.972990536706366
  0.9252851351462474
  0.928121204635748
  0.9561270292668768
  0.969388273549436
  0.9726377543883447
  0.9525308375852297
  0.9586822910338645
  0.9494222620838799
  0.9510600023536928
  0.9507529268854588
  0.9817922170653338
  0.9589850158591272
  0.957364682584635
  0.9539319113649974
  0.9514664658382495
  0.9762586671517592
  0.9769608321419936
  0.9656144140191607
  0.9381953753351207
  0.9637358150296885
  0.9704129714690451
  0.9719775344815144
  0.9694068113137075
  0.9383312673791416
  0.9425763322785473
  0.9673030186070382
  0.9526908751935009
  0.96449198404001
  0.9618111396455185
  0.9723468779210672
  0.9807254018198827
  0.9378964412098552
  0.9255527950310559
  0.9280097220263623
  0.9407748019899331
  0.9580801687763713
  0.9724386675286671
  0.945033541618775
  0.9766403021475509
  0.9689242623948089
  0.9525061848587913
  0.948749799984841
  0.9785134408372673
  0.9620494570284065
  0.9347250672263949
  0.9665005785332155
  0.9374623342707915
  0.9571732942583329
  0.9452136488368795
  0.9382179952446502
  0.9762635563740536
  0.9549761838756017
  0.9725844920328834
  0.9440367049079037
  0.9753256965549487
  0.9653150148197563
  0.9545679239908172
  0.9788653730610725
  0.9584213199887489
  0.9670051941355716
  0.9851775455583778
  0.9817233376626142
  0.9505364129748832
  0.968042428775413
  0.9601278877017754
  0.9579481602320101
  0.9722827779507941
  0.9776269180296936
  0.9708722095662246
  0.9460775655421261
  0.959303750919343
  0.9849948480164864
  0.948976928258673
  0.9729794193812185
  0.9562452032547903
  0.9572562925761599
  0.9736398944402048
  0.937701711901894
  0.9456975737483371
  0.9726192658399444
  0.9656013517233202
  0.9677995738865451
  0.9439592583138399
  0.9670446147674246
  0.960443864229765
  0.9567485100910337
  0.9643832498862085
  0.9783354028843749
  0.9832762433518822
  0.980500943776378
  0.9675680005396199
  0.9722864033994669
  0.9831631701236369
  0.9795479055211351
  0.9733054097103415
  0.9815419445582527
  0.9779901803641027
  0.9666137059080668
  0.9606344369142154
  0.9533885579858852
  0.9607998524071885
  0.9809046501300513
  0.9746640460929181
  0.96765837061465
  0.9769125522520858
  0.9595865366194954
  0.9779015518974881
  0.9607741151602407
  0.9578249623659938
  0.9642640849041236
  0.9707339507076113
  0.963734660887705
  0.9672165248684292
  0.9857463609071874
  0.9710013063602633
  0.967098550253841
  0.9663930979059706
  0.9660420376441612
  0.9803988823263674
  0.9876012432312268
  0.9784395707108641
  0.9664090084931768
  0.9807582269334704
  0.9802330567571056
  0.9825667856651906
  0.9844645305396159
  0.9858156915215098
  0.9792476871547334
  0.9788548152073122
  0.9810664845738407
  0.9807452131839047
  0.982444884138719
  0.9839621820712856
  0.9857456185812786
  0.9806528224288238
  0.9714210435312426
  0.9818481095581437
  0.9712885645934991
  0.9718660895184884
  0.9801115572113178
  0.9914729616802963
  0.9822123102894689
  0.9886264180683162
  0.9872282372064671
  0.9781943824497016
  0.9852417218268041
  0.9838506946316938
  0.9857595987777334
  0.9759689023935884
  0.9688215846757717
  0.9817105077369037
  0.9795115643704769
  0.9843883328639464
  0.9709821521674752
  0.9628045818577365
  0.9676162669447341
  0.9692160595888237
  0.9829427444649058
  0.9784044651475093
  0.9639580247428703
  0.9798158326549035
  0.9792445103080814
  0.9725475009891655
  0.9540036478003099
  0.9743145162979063
  0.9804190392880874
  0.9709854022277488
  0.969308860109515
  0.949936023806646
  0.9556426621103238
  0.9762471213763207
  0.960196287675722
  0.9821048653193649
  0.9870149221959682
  0.9612656066678161
  0.9671546237837975
  0.9738965674747508
  0.9856248906937163
  0.9835085786981895
  0.9715331885724018
  0.9825810574898022
  0.9533381523538954
  0.9716782048625354
  0.9655031475691664
  0.9590723971462245
  0.9650369922234406
  0.9690469383293251
  0.9802056750773183
  0.9616408074741408
  0.9767872281491057
  0.9726353760328845
  0.9704375147014349
  0.9730786350771401
  0.9814188408415727
  0.9871545659564441
  0.9706357870875801
  0.9714175051642567
  0.9799978208394797
  0.9632033011372617
  0.9513445412862985
  0.9708940488390112
  0.9879130613667183
  0.9781962669872116
  0.9803282247391778
  0.9808786782219177
  0.9858749727801136
  0.9722036460907743
  0.9693850882978856
  0.9819144446255229
  0.9769014814134004
  0.9778337678834069
  0.957737987082707
  0.9750660274624176
  0.9585112975200769
  0.9804832988160065
  0.9689744061867059
  0.9702445051046389
  0.9859216450507359
  0.9780309603752468
  0.9860180858063536
  0.9845740122344041
  0.9832576988834244
  0.9767502371140078
  0.9606216103462661
  0.9640952317058853
  0.9799127079085287
  0.9843634001484781
  0.9793591814527863
  0.9683845366532996
  0.9851014999936603
  0.9770109619950494
  0.9789637939396495
  0.9771687375630036
  0.9737171992588309
  0.9704071390615643
  0.9738516259304005
  0.9722134138349463
  0.9678481601251242
  0.9728263635592501
  0.9550282647104493
  0.9640042535842331
  0.9819239806261716
  0.9750853068931357
  0.9700990658064951
  0.9658423258867695
  0.9838784638278095
  0.9748103045289793
  0.9637776046820067
  0.9779645942740979
  0.9668854427801783
  0.9546716080915832
  0.9886921171907854
  0.9823065426416979
  0.9666158625945249
  0.980070423718843
  0.9737109415821925
  0.9713248911984682
  0.9654161096256685
  0.9589767073957661
  0.9695086929362294
  0.9779356942168603
  0.9701960521296619
  0.9692412650047714
  0.9613264728411096
  0.9645399535428769
  0.9584035928343657
  0.9754093522874825
  0.967195110704974
  0.9612102209852118
  0.9728201378645782
  0.964619478624969
  0.976259147744788
  0.9605756383999062
  0.9562514621837506
  0.9687101189849426
  0.9749377038638412
  0.9818818436465495
  0.9727482951860104
  0.9805471330280079
  0.9686900151540664
  0.9595813710099425
  0.9524123017179238
  0.9577874757086376
  0.9783240053173925
  0.9501179530355193
  0.9509704630798919
  0.9740691293342711
  0.9703775850342992
  0.9691881693999403
  0.9766837304345994
  0.9789357637573952
  0.9706187058808726
  0.973133964453263
  0.9503683501571516
  0.9640670157068063
  0.9742567917668915
  0.9685455629550627
  0.9683550418138517
  0.960053200862626
  0.9467359681224419
  0.9510069608281172
  0.9762701938867742
  0.9345388863513682
  0.9325178584028923
  0.9420588173643281
  0.9506711097203076
  0.9552411155121396
  0.9598055575709207
  0.9529214959971323
  0.9717165975514703
  0.9663482030990997
  0.9389246963700728
  0.937628433946129
  0.974152599244061
  0.9722221022768981
  0.953452421114665
  0.971138969932297
  0.9505451713395638
  0.9677310429617829
  0.9443267234285666
  0.9361525000424744
  0.9095681071487015
  0.9676659039887624
  0.9696202422814695
  0.9713221345739521
  0.9567458729577633
  0.9541871921182266
  0.9599578234878955
  0.9410651447496821
  0.9391178456038753
  0.9448886691444743
  0.9449278822581402
  0.9638142084547537
  0.9328229689668763
  0.9188040395065104
  0.908049717204499
  0.9036673852575998
  0.884168287108109
  0.9069255612856175
  0.915366489652006
  0.9274808331342441
  0.9552943775544018
  0.949631867428107
  0.9452618382310745
  0.91985189404728
  0.8935635069916552
  0.8840853532571271
  0.8569143964534081
  0.8830303162581574
  0.9221750672550186
  0.9231454797978655
  0.9256317094822774
  0.9270891575541481
  0.9281315865603174
  0.912126666240304
  0.9121847755726032
  0.9165446895203659
  0.9278846153846154
  0.9170403074006055
  0.9412862829077535
  0.913715896840534
  0.9121482117865506
  0.9397378516624041
  0.8711764520358464
  0.8787661861050953
  0.906944077437659
  0.8707525718372362
  0.8852343026313952
  0.8828398967883002
  0.8969431006896036
  0.8871995251293509
  0.8840198153359536
  0.8984476037070757
  0.9173287858890663
  0.9069898322890482
  0.9000130010029345
  0.8642202169521821
  0.8816924456607158
  0.8939509491169167
  0.9356502773694941
  0.8990922192204855
  0.9295252989708099
  0.9162887192583392
  0.9451064734938904
  0.8512140922872077
  0.9215379018943952
  0.9239597743712998
  0.8866113022248078
  0.8437108753670197
  0.8643216752656622
  0.8430110646603453
  0.9266626204664166
  0.8880011516591089
  0.9346138823150978
  0.9142761504741292
  0.9031849916711421
  0.9453788838114114
  0.8566215286752562
  0.8798383232470229
  0.8746896653530098
  0.9005696789082517
  0.8861849744413351
  0.8710305346888576
  0.9024924072511316
  0.8902408852702368
  0.9121368066308407
  0.891293189615582
  0.8414415919593041
  0.9454495601295677
  0.8567689913707738
  0.9231644927238064
  0.9201391587387939
  0.9340959283695497
  0.8970294162888968
  0.906375667012735
  0.9183618648697869
  0.8437896405919662
  0.8577067017503311
  0.9278989086731764
  0.9163948356678819
  0.9413739393234918
  0.9262242745039976
  0.9145421787824748
  0.8627402146310224
  0.8717731054141237
  0.9514862958013662
  0.8532026492421212
  0.9500088943815596
  0.8477168625501544
  0.8994598934384351
  0.8963063537617612
  0.8626521392031897
  0.8918114437107761
  0.9112997415783036
  0.867193896371472
  0.8972284047298473
  0.8839011544734708
  0.8287884431201448
  0.924928999536801
  0.8741379074257494
  0.8264919060424198
  0.8349130163181477
  0.8408888606307223
  0.8943949421551266
  0.9184030607841821
  0.8367182314329965
  0.8390754329592222
  0.9019888797913057
  0.8461325405764721
  0.9036490384386925
  0.838554591279471
  0.8027993012943969
  0.8772934866618264
  0.9061533549675249
  0.8890779498232281
  0.8200344796297977
  0.87802267149702
  0.8705105289616265
  0.8275821178702716
  0.8769941087691417
  0.9079273623711858
  0.8580088925422209
  0.8373351510767347
  0.9568709586591516
  0.9090304388692069
  0.9438934974052524
  0.8828654542689013
  0.8996474904678545
  0.9239188519572885
  0.9105819621153318
  0.9277590081854923
  0.9071446113248615
  0.9439587250315404
  0.860255755926052
  0.9603681973506059
  0.9433421129645888
  0.9609272338017079
  0.9233914582979652
  0.8961502195384454
  0.9223073300592979
  0.8638440493762163
  0.880460492187909
  0.9366145070153342
  0.9190531352796555
  0.897283336988037
  0.8646472465928857
  0.8237785061461863
  0.8887843324576069
  0.9044153136282024
  0.8998930831543359
  0.836758392242496
  0.94001229316266
  0.9117773143041553
  0.8977452288360914
  0.8941634094299363
  0.953599570637457
  0.9084590672741638
  0.8712829460923868
  0.8891694388897592
  0.9612204790298904
  0.9306222679231285
  0.9044615570397481
  0.9229590277614537
  0.9103430256429398
  0.9107766173852174
  0.9308830526215625
  0.927567996523415
  0.9300474470646555
  0.9236225668096338
  0.8866237218058991
  0.890335843303922
  0.9308328330126554
  0.9317351630540079
  0.904211701590449
  0.9521768713911754
  0.9101958982498642
  0.9203099084996552
  0.9471218771100608
  0.9394925904081661
  0.9093120747714933
  0.9519366469587071
  0.9359677381973254
  0.9184793096793759
  0.9487898900666533
  0.9607071013777659
  0.9620759431139146
  0.8884724116441016
  0.9322058039734612
  0.9421434878485144
  0.9395956995619924
  0.9238926199467936
  0.9036687356922978
  0.9326732673267327
  0.9178470386777352
  0.9277405016106117
  0.9615012233568148
  0.887812797402452
  0.9306693364395113
  0.9661426606405974
  0.9182908292518156
  0.9061135787406829
  0.9549998552584601
  0.9140826690118868
  0.941359989198781
  0.9430099400154984
  0.9749132523366293
  0.9638999623555757
  0.9341753726963259
  0.9513068301471792
  0.962259708212069
  0.947847323982974
  0.9457006014702606
  0.9789284331592714
  0.9754864891523369
  0.9664689781021898
  0.9667707114059045
  0.976667818873142
  0.9470345180634782
  0.9636170173900336
  0.9605900313545437
  0.959330570754825
  0.929340872692786
  0.9757177093101745
  0.9777528628326786
  0.9679827471798275
  0.9579009465583354
  0.9615214487094137
  0.9696883119202164
  0.9678453303933423
  0.9403412213102863
  0.9718008914904409
  0.9491457648568365
  0.9648481931927553
  0.9776633881790606
  0.9493147836934112
  0.9625883270323431
  0.9709275799743802
  0.9794714051856155
  0.9772289660946003
  0.966728199718706
  0.9756806416847759
  0.9579539169704175
  0.965526297359759
  0.9528732295507424
  0.9634123544167322
  0.9692142981996155
  0.9825240256390076
  0.9865093708019551
  0.9689297794849169
  0.9661970979182596
  0.9866449925294332
  0.9821997105643995
  0.9650561334172982
  0.9562802675904288
  0.9646044762100315
  0.9716545986214579
  0.9783538821557054
  0.9660341564195964
  0.9623899452700803
  0.9549658395641911
  0.9779876523474798
  0.9746153383044783
  0.9503202871274875
  0.9748205814377813
  0.9871919683602068
  0.9827396285984404
  0.9869784538380323
  0.9796767062129119
  0.9878385490815279
  0.9802220769614505
  0.9890677969770835
  0.9879235112380242
  0.9602572811412075
  0.9635339321654547
  0.9671579826774875
  0.9778723840349806
  0.9901244040588656
  0.9744750821082764
  0.9810575018780304
  0.9696569362228263
  0.9915422949198351
  0.9658750816030657
  0.9746474551568074
  0.9921226505869524
  0.9926780032162041
  0.9853416180745627
  0.9836715969042299
  0.9887971421629018
  0.9840387023141326
  0.9818329498917717
  0.9859467800533301
  0.986224847670478
  0.9805530362152243
  0.9871177023604841
  0.9898816422872903
  0.9752644515555106
  0.985433199722861
  0.9886216113020236
  0.9856978776951076
  0.9928276737543636
  0.9856126361895259
  0.987229396929639
  0.988088507076009
  0.9912679997125963
  0.9936185979547332
  0.988552245423643
  0.9904099483612604
  0.9854143609209236
  0.9905905668527097
  0.9858474429526517
  0.990297008772857
  0.9882742906240655
  0.9895986613636937
  0.99226191479677
  0.992104997220959
  0.9943053733050705
  0.9861329747921617
  0.9884450492796941
  0.9886576951635645
  0.9950246470047623
  0.9939723807216434
  0.9917839641330414
  0.9916704206083053
  0.993817690851102
  0.9910551577753406
  0.9956455548372297
  0.9950928773885284
  0.9948106317546057
  0.9888893955914116
  0.9927477004650931
  0.9921856175480869
  0.9864581267763897
  0.9920399491946861
  0.9943920891956464
  0.9937702188293479
  0.9936533302421091
  0.9957892557706242
  0.9891997671509432
  0.9952991169795067
  0.9929902878974164
  0.9947894337631501
  0.9968396993176061
  0.9927189566722294
  0.9894892118552486
  0.9942099618243757
  0.9959276353135721
  0.9942477221144042
  0.9932623021494118
  0.9960489405657161
  0.9944306625704381
  0.9975663288626808
  0.9904510153480461
  0.9968164247834141
  0.9940401673021906
  0.996551426492772
  0.9943084593446726
  0.9935769211850929
  0.9924337698833727
  0.993804395928603
  0.9950366411462859
  0.995776299710492
  0.9930387111577291
  0.9965972433155739
  0.9955066498302695
  0.9954956431926422
  0.9964188546890878
  0.987482489779749
  0.9837302590276475
  0.9924968907508018
  0.9963868861602566
  0.9879241366064168
  0.9932305192807119
  0.9946307622839785
  0.9928455324598562
  0.9916853673974337
  0.9815738759778544
  0.9932554952944362
  0.9943411279908537
  0.9920846282080307
  0.9918964523829121
  0.9953895804518211
  0.995897165501588
  0.9940095813715709
  0.9911391884105688
  0.9972161389703426
  0.9965834254873157
  0.9924849203994858
  0.9873118005999401
  0.9911235673396591
  0.9906588652190037
  0.9893972272205088
  0.995689690730154
  0.9956039052525896
  0.9947201645920521
  0.9963287521887079
  0.9952263265819755
  0.9952766893886533
  0.9911314140719291
  0.9864840927534799
  0.9877523070132377
  0.9961296725107509
  0.9961960188584745
  0.9969571895194843
  0.9895997232084751
  0.9968178530839963
  0.994049831115956
  0.9956877323420075
  0.9945839508262365
  0.9973626228261274
  0.9947789953696629
  0.9843529373132368
  0.99673032836904
  0.9973711361479097
  0.9979443148748219
  0.9881238854612909
  0.9979914389199869
  0.9977363740004034
  0.9982022231547075
  0.9967914350625074
  0.9966132865898464
  0.9977122344117731
  0.9933703108077062
  0.997555545496072
  0.9949793339194886
  0.99720569380979
  0.9947202991145716
  0.9936201067286717
  0.9931797756958721
  0.9972539235545016
  0.9975491508528543
  0.9929079759634118
  0.9961899287664484
  0.9974528468544713
  0.9971986609435008
  0.996711377157004
  0.9965315075232668
  0.9937426447372197
  0.9964724311034548
  0.9971237210831244
  0.9982247353540666
  0.9987879236104263
  0.9959416249897516
  0.9963137910956938
  0.9982627694658118
  0.9935151708928732
  0.9961978436635524
  0.9957680218583725
  0.9950667060019012
  0.9964392250704779
  0.994924710393079
  0.9939006442751087
  0.9967333755800405
  0.9945414579537004
  0.9961039067227028
  0.99593125992189
  0.9964995165416203
  0.9960844614299057
  0.9979141750378592
  0.9972981025496607
  0.9973629962241045
  0.9935416310132101
  0.9908392230815813
  0.9960038454331408
  0.9963093017003284
  0.998170281955883
  0.9932796190429755
  0.9975583652441431
  0.9966447598804492
  0.9974735229277795
  0.995153302271024
  0.9953776481799744
  0.9982642425822855
  0.9971277596933018
  0.9966178496043292
  0.9956043240427195
  0.9944317678018701
  0.9951480812126541
  0.99637437620939
  0.9938584226185637
  0.996133549084818
  0.9981582367969619
  0.9972420479728848
  0.9959666577036838
  0.9967900872019513
  0.994630484518372
  0.9965459514722474
  0.9962329771290807
  0.9956813839127476
  0.9977714012824647
  0.9945785639109399
  0.9985352541415894
  0.9968503550508852
  0.9964305427782889
  0.99707311888615
  0.9934956896200178
  0.9952228454869965
  0.9947481996746744
  0.9936201926226823
  0.9886126337770818
  0.995739018994833
  0.9976717112922002
  0.9983734521230945
  0.99831964381355
  0.9979420164147716
  0.9952741252234384
  0.9975547028086218
  0.9983696185152496
  0.9976346106708064
  0.9981512763146593
  0.9970663343479949
  0.998224439065606
  0.998657246989009
  0.9977740292521147
  0.9972317152341406
  0.9947035973101782
  0.9971946411921548
  0.9955986490014358
  0.9979880178915407
  0.99482375033168
  0.9921280044307973
  0.9965390447926689
  0.9960392327847208
  0.9965936501727622
  0.9949799033407645
  0.9963793026292772
  0.9980797847402002
  0.9990535170815689
  0.9919720611427384
  0.9911489645958583
  0.9977378608723297
  0.9970204492559275
  0.9969763158323689
  0.99690302810502
  0.998087018236549
  0.99765425512419
  0.9980294202668426
  0.9947134202790274
  0.9972410710657836
  0.9979451079326972
  0.996989936625963
  0.9964520539027407
  0.9964406586611995
  0.9974286679116471
  0.9980046747619862
  0.99558950741377
  0.9963653641539624
  0.9982308587045818
  0.9978555676044497
  0.9956474252002713
  0.9963974575066507
  0.9979090115511886
  0.9983103374044996
  0.9979135630578885
  0.9975601339693494
  0.9969615837085717
  0.9960310703542442
  0.9983906691321399
  0.9969596214972645
  0.9951351329419259
  0.9986524770880517
  0.9917441455170345
  0.9902968822105459
  0.9980464000259399
  0.9907764690639209
  0.9907832608466766
  0.9968697668949467
  0.996883825104684
  0.9962526006708007
  0.9942281171412347
  0.9970050755232991
  0.9949673811742777
  0.9973516863228591
  0.9981288230256241
  0.9962452914253311
  0.9987959915030242
  0.9974195273319452
  0.9977223818536245
  0.9668851439486639
  0.9957606574089038
  0.9935507639322955
  0.992963634407
  0.9948778892100273
  0.9942906989242867
  0.9926257158547109
  0.9909149715500583
  0.994979079497908
  0.9957650509594549
  0.9905369366712139
  0.9885057471264368
  0.9908620576563576
  0.9943064500901034
  0.9963371617931482
  0.9955764014559302
  0.9928024564994883
  0.9932130034918605
  0.9946623013235524
  0.996272374976933
  0.9911240787497596


==> image/EM/stat/em_surfr_psnr.csv <==
21.3233
20.3465
15.5193
13.8345
14.762
14.8156
14.4389
16.9451
15.7252
17.1354
16.4718
15.5458
19.2992
16.15
20.6377
17.3324
16.0342
16.674
19.6877
14.9522
17.7397
18.3883
17.513
16.9474
16.8554
15.4153
14.8238
14.4631
18.0217
24.0554
16.5582
18.3103
21.1025
18.9322
16.1513
16.9088
18.1308
19.4274
24.7709
21.3463
20.1508
18.2583
15.7067
22.9447
18.6971
15.9606
15.9112
16.7376
20.8237
15.8389
19.2476
20.2483
20.3637
19.2382
17.3646
24.1223
16.1122
18.5066
22.5999
19.6711
21.7341
15.6758
15.841
18.6268
20.7608
21.3991
18.0576
18.7677
17.6364
18.0041
17.8222
24.1423
18.8618
18.5279
18.0569
17.8794
22.0794
22.412
19.9816
16.766
19.6305
21.038
21.4115
20.7224
16.636
16.978
20.242
18.1051
19.8549
19.213
21.185
24.122
16.7032
15.7066
15.8589
16.9018
18.892
21.5965
17.2873
22.7778
20.6066
18.1741
17.8969
23.0604
19.5121
16.5746
20.2173
16.594
18.6484
17.2049
16.6695
22.3742
18.4299
21.1333
17.0311
21.9823
19.8499
18.1702
22.3625
18.5208
19.9798
25.0355
23.692
17.8069
20.3263
18.9861
18.5104
20.9482
22.5045
20.8118
17.2252
18.6393
25.1201
17.4796
21.1607
18.3283
18.4885
21.3862
16.5126
17.2511
20.9018
19.5524
19.9755
17.0484
20.0401
19.0078
18.419
19.4428
22.343
24.2279
23.0572
19.9683
20.8583
24.4899
22.7998
21.2374
23.5739
21.9696
19.6545
18.8736
17.9737
19.0486
23.4707
21.4468
19.8325
21.616
18.4106
22.0991
18.5575
18.1725
19.2793
20.4282
19.0993
19.6949
24.8285
20.3994
19.7606
19.7189
19.5164
22.3682
25.977
22.1526
19.5608
22.7658
22.5605
23.5842
24.1669
24.5139
22.1067
22.2124
22.7246
22.5033
23.206
24.0471
24.9348
22.7248
20.4885
23.1465
20.2367
20.2553
22.3459
27.7906
23.1808
25.7857
25.7686
21.9938
25.1321
24.4194
25.2865
21.6353
20.0949
23.2583
22.8368
24.8181
20.5814
19.0617
19.8619
20.2379
23.2524
22.0087
18.8972
22.629
22.8444
21.4048
17.563
20.8001
23.163
20.1427
20.2868
17.5296
18.2921
22.055
18.8483
23.9649
25.3639
18.6752
19.841
21.2879
25.465
24.1705
20.9761
24.1654
17.8801
20.8811
19.7252
18.7193
19.4289
20.2451
23.4812
18.9644
21.8878
20.5986
20.6539
21.3582
23.7605
26.3577
20.5516
19.9685
21.8851
19.3753
17.668
20.3649
26.2331
22.4581
22.9209
23.2591
25.6339
20.8761
20.28
23.7758
22.2495
22.2987
18.2875
21.6902
18.635
23.2864
20.5345
19.9926
23.9375
22.5157
25.44
24.6495
23.9997
21.8955
18.6851
19.4016
22.8587
23.7242
22.2088
20.0403
25.0934
21.5314
21.7731
22.1443
21.1768
20.2343
20.9513
20.7721
19.8247
20.8279
18.0415
19.2068
23.5765
21.5488
20.3298
19.4668
24.6776
21.3742
19.368
23.3056
20.269
18.3393
26.6179
24.0426
20.0962
23.1313
21.5557
20.9883
19.6453
18.6224
20.263
22.4493
20.4716
20
18.7132
19.344
18.4367
22.1234
20.0581
18.8365
21.0805
19.6356
22.3574
19.1115
18.4374
20.6574
21.9813
24.4271
21.4193
23.8949
20.8207
19.1912
18.1446
18.8811
23.0596
17.9309
18.1101
21.9006
20.8998
20.6456
22.5972
23.009
20.8249
21.573
17.9589
19.8246
21.8722
20.8367
20.8575
19.4799
17.6167
18.0923
22.635
16.4981
16.3465
17.309
18.4962
19.1728
19.6775
18.7671
22.1256
20.9641
17.4463
17.3095
22.5969
22.29
18.8074
21.5035
18.4221
21.0224
17.7744
16.9779
15.1852
21.1189
21.6874
21.7913
19.1212
18.9864
19.6085
17.4765
17.3989
18.0076
18.2008
20.7644
17.0421
16.1446
15.5135
15.3947
14.5251
15.9092
16.0973
17.0762
20.4124
19.0559
18.773
16.6486
14.887
14.2532
13.1022
14.0924
16.2703
16.7794
16.8859
16.9547
17.3636
16.1678
16.1291
16.4327
17.2988
16.4056
18.6575
16.3407
16.3507
18.9503
14.1167
14.3064
15.6054
14.0557
14.7707
14.6955
15.4934
15.1275
14.8523
15.3998
16.6717
16.0029
15.3881
13.8338
14.631
15.2765
18.1641
15.2506
17.7154
16.81
19.4383
13.3046
17.0043
17.1635
14.7406
13.0669
13.7984
12.9467
17.4718
14.924
18.0551
16.4873
15.5365
19.202
13.2576
13.9053
14.0122
15.8921
14.8692
14.1561
15.7611
15.189
16.2754
14.9892
13.0056
18.9265
13.2885
16.7198
16.6323
18.0465
14.8944
14.8517
15.7747
12.8488
13.3932
17.1703
16.3681
18.4908
17.1828
16.266
13.4712
13.923
20.0134
13.0351
19.2201
12.8677
15.2707
15.2168
13.5382
15.0425
16.3049
13.1861
14.4292
14.2125
12.2488
16.4699
13.7039
12.2056
12.5573
12.6918
15.1001
16.9676
12.9597
12.9803
15.8669
13.2114
15.7827
12.5777
11.7446
14.451
16.0059
14.766
12.2623
14.3136
13.8315
12.3953
14.1755
15.5616
13.0801
12.2276
20.5851
15.8116
18.9018
14.6102
15.3577
16.8944
16.0071
16.9811
15.6306
19.1053
13.5322
21.3282
18.7729
21.1963
16.8387
15.2459
17.0116
13.5519
14.4074
18.4603
16.8618
15.57
14.3851
12.6876
15.19
16.1522
15.9557
12.8855
18.3668
15.8318
14.7529
14.8006
20.4043
15.8953
13.7969
14.2691
20.879
17.379
15.4796
16.7064
15.8316
15.9795
17.5684
17.3822
17.5771
16.9001
14.3599
14.7167
17.1483
16.8365
14.7869
19.224
15.4312
16.0423
18.3323
17.571
15.3895
18.6569
17.024
15.6116
17.9394
19.9357
19.9652
14.0547
16.5391
16.9433
16.8142
16.0385
14.8142
16.8491
15.8536
16.4833
19.7311
14.3115
16.5281
20.6219
16.021
15.4233
18.8266
15.4579
17.0317
17.2303
22.1372
20.0513
15.7815
16.919
18.8415
17.8337
17.7211
22.8762
21.6584
19.589
20.2772
22.5899
17.4945
19.6054
18.8792
18.3936
15.6707
20.927
21.4177
19.7937
18.2941
18.5306
19.4242
19.1969
16.2248
20.3919
16.7158
18.4423
20.6064
16.4036
18.4415
19.7165
21.7724
21.3298
19.276
20.8236
16.5564
17.0201
15.981
17.2191
19.1895
21.9452
23.4021
19.134
18.652
23.6812
21.7912
18.4634
17.4563
18.6548
19.622
20.9087
17.6449
17.0659
16.9847
20.5139
19.9492
16.8179
19.9833
22.4686
21.0065
22.8516
20.8881
23.9647
21.2923
23.9403
23.0118
17.8117
18.279
18.5187
20.3113
25.0346
18.8161
20.0377
18.9397
25.9409
18.4626
19.8015
26.1528
26.6597
22.2492
21.2518
23.2933
21.6838
19.9299
21.9901
22.6241
20.0279
21.8506
24.2482
19.6002
22.251
23.7882
22.4633
26.0255
22.2026
22.8629
22.1046
23.1609
24.7105
22.0007
24.1396
22.408
24.8094
22.0209
24.1821
23.4046
23.9342
25.5171
25.5193
25.4817
20.9663
22.3118
23.3111
27.8687
26.8329
23.3123
23.216
25.784
22.7261
26.9451
27.6557
27.4602
23.1844
24.1173
23.2349
20.7282
22.6861
26.0635
26.5179
26.3082
28.7985
22.9141
26.5557
25.0614
27.3745
30.141
21.9171
20.7792
26.3959
28.3759
26.4261
25.6
28.8125
26.2805
32.0488
23.9083
29.9311
26.4091
28.9448
25.4586
24.7486
24.7484
26.1322
27.2995
28.2256
25.5919
29.4206
28.0562
28.118
28.4066
20.7758
20.0577
24.8721
27.8878
21.2006
24.6249
26.8027
25.396
23.5831
20.0282
25.3775
25.6689
23.0973
23.1275
27.0246
28.1613
26.6069
22.6076
28.9704
27.645
24.9544
22.4597
22.8238
21.9367
23.1992
26.602
26.3499
25.2331
27.8706
26.3375
25.8252
23.9217
21.4482
20.5603
26.1376
27.1912
29.5038
23.139
28.5337
25.4708
27.4118
26.4045
30.8208
27.0155
21.3288
28.7891
29.7323
31.592
22.1386
30.2549
31.3182
32.3829
28.3199
28.3659
30.989
25.2979
28.7289
25.5837
27.1929
24.2611
24.8611
24.6356
30.0808
28.6237
23.725
27.0853
29.2832
29.5854
27.7053
27.0135
22.8855
26.1242
29.5657
32.3419
34.3512
27.8499
28.0059
32.0668
25.3489
28.0476
25.7458
26.0398
28.4386
26.66
25.2231
28.4832
25.7793
26.6661
26.524
27.8882
27.8879
31.5087
30.195
27.5687
23.7284
23.5905
27.5934
28.1712
32.0278
25.4212
30.5507
28.6075
28.5854
25.647
25.3565
29.6207
29.8463
27.316
25.5125
24.5727
25.7971
27.0366
24.3506
26.449
30.3092
30.117
27.2285
28.5574
26.1579
28.3665
27.9636
27.3254
31.3339
26.3189
34.3384
27.4543
26.9224
30.0626
25.7911
27.1737
25.6752
24.0384
22.922
28.067
31.0075
32.8078
33.456
29.3438
26.0727
30.673
32.9676
30.8798
32.1665
29.5931
31.8737
33.1777
30.2933
29.5923
24.6575
27.2018
27.3897
31.5474
25.2985
23.3875
28.1997
27.4164
28.1066
26.0855
26.1574
29.169
31.948
21.9516
22.8097
30.754
29.0822
29.1874
29.5205
29.1332
28.2754
30.1976
26.271
29.4252
31.2364
28.5198
27.8567
27.713
29.2425
28.7707
25.5347
27.6085
31.7565
30.3507
25.1473
25.9687
30.8241
32.4057
31.4758
30.6292
27.5891
25.6886
29.4332
29.6877
27.2941
33.0188
24.0328
23.8592
29.8344
21.9415
22.9494
29.4254
29.1452
27.9937
25.7731
29.9743
26.855
28.7645
30.5937
27.5298
33.3599
30.3674
30.4294
16.589
28.3371
26.9666
25.4787
26.9674
27.6293
25.4725
23.9488
26.8602
28.3513
21.6816
21.0169
23.6788
26.7096
29.7889
28.6218
25.3905
26.2871
28.0482
29.6633
24.5785



==> image/EM/stat/em_surfr_ssim.csv <==
 0.90663
 0.88476
 0.81467
 0.78360
 0.80707
 0.80799
 0.79934
 0.83545
 0.82584
 0.84257
 0.83678
 0.82305
 0.87585
 0.83156
 0.90363
 0.84803
 0.83279
 0.84327
 0.88704
 0.81459
 0.85608
 0.86290
 0.86085
 0.84730
 0.84793
 0.82369
 0.81353
 0.80506
 0.86836
 0.93988
 0.85169
 0.87518
 0.91578
 0.88692
 0.84520
 0.85509
 0.87613
 0.89597
 0.94972
 0.91747
 0.89734
 0.87600
 0.83973
 0.92917
 0.88033
 0.84213
 0.84223
 0.85577
 0.91005
 0.84224
 0.89532
 0.89997
 0.90610
 0.88440
 0.86755
 0.94446
 0.85123
 0.87539
 0.92851
 0.89492
 0.91686
 0.84464
 0.85191
 0.88150
 0.90887
 0.91587
 0.87864
 0.88549
 0.87199
 0.87492
 0.87849
 0.94524
 0.89101
 0.88954
 0.88122
 0.87459
 0.92848
 0.92943
 0.89929
 0.86416
 0.90174
 0.90585
 0.91404
 0.91246
 0.86056
 0.86557
 0.89925
 0.87862
 0.89066
 0.88606
 0.91426
 0.93942
 0.85114
 0.83556
 0.84165
 0.85606
 0.88055
 0.91441
 0.86289
 0.91994
 0.90202
 0.87336
 0.86393
 0.92629
 0.89692
 0.85571
 0.90257
 0.85108
 0.88748
 0.86183
 0.85604
 0.92543
 0.87346
 0.91554
 0.86863
 0.92487
 0.90238
 0.88352
 0.92969
 0.88644
 0.90085
 0.95284
 0.94267
 0.87856
 0.90832
 0.89130
 0.89048
 0.91214
 0.93322
 0.91846
 0.87808
 0.89801
 0.95264
 0.88475
 0.92042
 0.89154
 0.89707
 0.92069
 0.86777
 0.87498
 0.92039
 0.90446
 0.91505
 0.88077
 0.90925
 0.89632
 0.89755
 0.90932
 0.93602
 0.94717
 0.94039
 0.91216
 0.92225
 0.94762
 0.93504
 0.92099
 0.93884
 0.92729
 0.90459
 0.89670
 0.88555
 0.89763
 0.94215
 0.92537
 0.90719
 0.92366
 0.89300
 0.93271
 0.89074
 0.89356
 0.90518
 0.91721
 0.90321
 0.90384
 0.94928
 0.91478
 0.91001
 0.90992
 0.90558
 0.93685
 0.95980
 0.93325
 0.91097
 0.93905
 0.93266
 0.94294
 0.94599
 0.95072
 0.92979
 0.93008
 0.93384
 0.93040
 0.93419
 0.94004
 0.95193
 0.93607
 0.91759
 0.94006
 0.90700
 0.90671
 0.93015
 0.97147
 0.93662
 0.95920
 0.95961
 0.93131
 0.95323
 0.94955
 0.95607
 0.92705
 0.90719
 0.94464
 0.93856
 0.95603
 0.91581
 0.90204
 0.90939
 0.91447
 0.94072
 0.92526
 0.89561
 0.93295
 0.93765
 0.92045
 0.88743
 0.92189
 0.93617
 0.91427
 0.91801
 0.88830
 0.89121
 0.92867
 0.90002
 0.94320
 0.95524
 0.89468
 0.90655
 0.91935
 0.95314
 0.94686
 0.92178
 0.94652
 0.88381
 0.91434
 0.90430
 0.89365
 0.90187
 0.91073
 0.93687
 0.89613
 0.92946
 0.91455
 0.91512
 0.91588
 0.94110
 0.96168
 0.91225
 0.89985
 0.92415
 0.90030
 0.88440
 0.91393
 0.96221
 0.92565
 0.93296
 0.93860
 0.95854
 0.91637
 0.91350
 0.94475
 0.92876
 0.92691
 0.88552
 0.92414
 0.89988
 0.94245
 0.91262
 0.90046
 0.94218
 0.93129
 0.95493
 0.94746
 0.94291
 0.92467
 0.89870
 0.89821
 0.93250
 0.93835
 0.92255
 0.91029
 0.95118
 0.91827
 0.92203
 0.92545
 0.91456
 0.90204
 0.91127
 0.91343
 0.89958
 0.90738
 0.88295
 0.89475
 0.92735
 0.90395
 0.89485
 0.89341
 0.94036
 0.91199
 0.89107
 0.92669
 0.89596
 0.87890
 0.95417
 0.93686
 0.89410
 0.92812
 0.91073
 0.90764
 0.88513
 0.88272
 0.89775
 0.91851
 0.90028
 0.89040
 0.87778
 0.88490
 0.87916
 0.91145
 0.89250
 0.88509
 0.91010
 0.89170
 0.91368
 0.87807
 0.86861
 0.89868
 0.91803
 0.93965
 0.90460
 0.92972
 0.89804
 0.87757
 0.86837
 0.87393
 0.92177
 0.85989
 0.86424
 0.90991
 0.89567
 0.89766
 0.90871
 0.91302
 0.90007
 0.90159
 0.85773
 0.87560
 0.90774
 0.89240
 0.89533
 0.87319
 0.85195
 0.85094
 0.91778
 0.82273
 0.80801
 0.82875
 0.85564
 0.85921
 0.87364
 0.86261
 0.91141
 0.89004
 0.82644
 0.82659
 0.91704
 0.91090
 0.85203
 0.89211
 0.84998
 0.89037
 0.82626
 0.82002
 0.78378
 0.88357
 0.89426
 0.89569
 0.84931
 0.84948
 0.85290
 0.81317
 0.81200
 0.81959
 0.82086
 0.88062
 0.79418
 0.76784
 0.75848
 0.75405
 0.72286
 0.75876
 0.76406
 0.77894
 0.85946
 0.81715
 0.81063
 0.77233
 0.73660
 0.72506
 0.69252
 0.70932
 0.76180
 0.78711
 0.76928
 0.77018
 0.79785
 0.76485
 0.75678
 0.76922
 0.79379
 0.77250
 0.83633
 0.77253
 0.77153
 0.83543
 0.70260
 0.70435
 0.75178
 0.66711
 0.70079
 0.72816
 0.74982
 0.74096
 0.73593
 0.75282
 0.78371
 0.77685
 0.75489
 0.70812
 0.72835
 0.75299
 0.80114
 0.73959
 0.80409
 0.77300
 0.83401
 0.68406
 0.78024
 0.78769
 0.73229
 0.67801
 0.69961
 0.66818
 0.78673
 0.72944
 0.81589
 0.77704
 0.74394
 0.81971
 0.67233
 0.69320
 0.70357
 0.74656
 0.71384
 0.69788
 0.74872
 0.71575
 0.76253
 0.73950
 0.68753
 0.81631
 0.67932
 0.78217
 0.78140
 0.80329
 0.72261
 0.73207
 0.75516
 0.68387
 0.70663
 0.79708
 0.77611
 0.82644
 0.80610
 0.77099
 0.70632
 0.71663
 0.85465
 0.70301
 0.83390
 0.68513
 0.75174
 0.74905
 0.71056
 0.74808
 0.78053
 0.69682
 0.71922
 0.71322
 0.67307
 0.77089
 0.69912
 0.66350
 0.67341
 0.67809
 0.74189
 0.79130
 0.68807
 0.68583
 0.75822
 0.69188
 0.75778
 0.65895
 0.61066
 0.72629
 0.75504
 0.72854
 0.65008
 0.73458
 0.71859
 0.65916
 0.72129
 0.76650
 0.68516
 0.66928
 0.85803
 0.76575
 0.82722
 0.75059
 0.75735
 0.78836
 0.76776
 0.78628
 0.76337
 0.82591
 0.71241
 0.87266
 0.82422
 0.87368
 0.79107
 0.76241
 0.79524
 0.70770
 0.71882
 0.82227
 0.77720
 0.73313
 0.71716
 0.68362
 0.74892
 0.76305
 0.76148
 0.69635
 0.81438
 0.76843
 0.74658
 0.75639
 0.85381
 0.75526
 0.72262
 0.72775
 0.86143
 0.80142
 0.75885
 0.78733
 0.75743
 0.77694
 0.80979
 0.79982
 0.79738
 0.76707
 0.73705
 0.75590
 0.79018
 0.78592
 0.76941
 0.85119
 0.77898
 0.79200
 0.83961
 0.82573
 0.79299
 0.85131
 0.82704
 0.79580
 0.83798
 0.86261
 0.85928
 0.78008
 0.83174
 0.84242
 0.83725
 0.81964
 0.80275
 0.83705
 0.80738
 0.81726
 0.86806
 0.77364
 0.81117
 0.87353
 0.81549
 0.80960
 0.88242
 0.81775
 0.83367
 0.83970
 0.90441
 0.89160
 0.84649
 0.84896
 0.86792
 0.86368
 0.85943
 0.92445
 0.90735
 0.88502
 0.89538
 0.92100
 0.87233
 0.89415
 0.88585
 0.87439
 0.84392
 0.90559
 0.91474
 0.89900
 0.89472
 0.89509
 0.89249
 0.89223
 0.86697
 0.90366
 0.87703
 0.89696
 0.91445
 0.87507
 0.89150
 0.90964
 0.92510
 0.92220
 0.90522
 0.92218
 0.87768
 0.88618
 0.88157
 0.89839
 0.91320
 0.93627
 0.94395
 0.91952
 0.91505
 0.94432
 0.93399
 0.90893
 0.89650
 0.91031
 0.92739
 0.93322
 0.90725
 0.89675
 0.89150
 0.92497
 0.92455
 0.90175
 0.92576
 0.93668
 0.92570
 0.93839
 0.92729
 0.94860
 0.92863
 0.93891
 0.93224
 0.91181
 0.92069
 0.91853
 0.92330
 0.95143
 0.91812
 0.92051
 0.91863
 0.96076
 0.91626
 0.92840
 0.95763
 0.95796
 0.93702
 0.92480
 0.93710
 0.92694
 0.91955
 0.93329
 0.94224
 0.91190
 0.92732
 0.94532
 0.92412
 0.93413
 0.94897
 0.94018
 0.95289
 0.93296
 0.93821
 0.93268
 0.93167
 0.93634
 0.92443
 0.95161
 0.95139
 0.95052
 0.93119
 0.94413
 0.94747
 0.94010
 0.94462
 0.95046
 0.95314
 0.91790
 0.92802
 0.94408
 0.96260
 0.95639
 0.93802
 0.93415
 0.94219
 0.92575
 0.93836
 0.95617
 0.96828
 0.94467
 0.92946
 0.93168
 0.91897
 0.91755
 0.93302
 0.95471
 0.95368
 0.96443
 0.93924
 0.94100
 0.94156
 0.96390
 0.96367
 0.85806
 0.84621
 0.96157
 0.96726
 0.95447
 0.95061
 0.96449
 0.95475
 0.97721
 0.95369
 0.97220
 0.95898
 0.95759
 0.93850
 0.94123
 0.94725
 0.96106
 0.95987
 0.96314
 0.95375
 0.96749
 0.96852
 0.96621
 0.96348
 0.91681
 0.91570
 0.94332
 0.95318
 0.91865
 0.93298
 0.95524
 0.96159
 0.93586
 0.92232
 0.95051
 0.94196
 0.92085
 0.92498
 0.94505
 0.96163
 0.96512
 0.94177
 0.94672
 0.95103
 0.95524
 0.95146
 0.93481
 0.93148
 0.95153
 0.95626
 0.95232
 0.94548
 0.94612
 0.94319
 0.94064
 0.94385
 0.92540
 0.91931
 0.95007
 0.95171
 0.96493
 0.94747
 0.96126
 0.95134
 0.95480
 0.96389
 0.97568
 0.96555
 0.94930
 0.96202
 0.95883
 0.96899
 0.94487
 0.96336
 0.98156
 0.97981
 0.95937
 0.95376
 0.96579
 0.95478
 0.96338
 0.95204
 0.95550
 0.94442
 0.95160
 0.95177
 0.97382
 0.96757
 0.94127
 0.95207
 0.95550
 0.96529
 0.95281
 0.94517
 0.91944
 0.93505
 0.95755
 0.96209
 0.97621
 0.96546
 0.95253
 0.95493
 0.94609
 0.96365
 0.95407
 0.94256
 0.95589
 0.95993
 0.94513
 0.95536
 0.94329
 0.94002
 0.93799
 0.94894
 0.95850
 0.96717
 0.97052
 0.94197
 0.93013
 0.94445
 0.95334
 0.95347
 0.96742
 0.96637
 0.96674
 0.96370
 0.95700
 0.95310
 0.95201
 0.95770
 0.97349
 0.95671
 0.94794
 0.94359
 0.95852
 0.94909
 0.95008
 0.95200
 0.96662
 0.97631
 0.96109
 0.96540
 0.95849
 0.96417
 0.96424
 0.96760
 0.97673
 0.97249
 0.98762
 0.96661
 0.96372
 0.97987
 0.97466
 0.97527
 0.96795
 0.96378
 0.96600
 0.98082
 0.98221
 0.98426
 0.98863
 0.98013
 0.97182
 0.98253
 0.98612
 0.98713
 0.98385
 0.97974
 0.98192
 0.98436
 0.98518
 0.98453
 0.94805
 0.95914
 0.97360
 0.98384
 0.96238
 0.95576
 0.97910
 0.97805
 0.97216
 0.96676
 0.94921
 0.96554
 0.96320
 0.94578
 0.95181
 0.98251
 0.97700
 0.97356
 0.97697
 0.97048
 0.96939
 0.97601
 0.97367
 0.98094
 0.98161
 0.97042
 0.96829
 0.96925
 0.97062
 0.96408
 0.95708
 0.96927
 0.97574
 0.97247
 0.93030
 0.93506
 0.97654
 0.98122
 0.98047
 0.98199
 0.97186
 0.94901
 0.96663
 0.97571
 0.97628
 0.97935
 0.96655
 0.97320
 0.97327
 0.93592
 0.94460
 0.97872
 0.97026
 0.96019
 0.96655
 0.97736
 0.96930
 0.96350
 0.96200
 0.95613
 0.97827
 0.98182
 0.98014
 0.93113
 0.95765
 0.95858
 0.94447
 0.93357
 0.95652
 0.94483
 0.94152
 0.96353
 0.95994
 0.95533
 0.94932
 0.93076
 0.93681
 0.96075
 0.96599
 0.94682
 0.95350
 0.95913
 0.95279
 0.91591


==> image/LS/add-eval/feature-rigid/example/on-crop_ssim_SG_150-151.txt <==
 0.97065

==> image/LS/add-eval/feature-rigid/example/on-crop_ssim_distort-local_150-151.txt <==
 0.71363

==> image/LS/add-eval/feature-rigid/example/on-crop_ssim_orig_150-151.txt <==
 0.93832

==> image/LS/add-eval/feature-rigid/example/on-crop_ssim_rigid_150-151.txt <==
 0.80171

==> image/LS/add-eval/feature-rigid/example/on-crop_ssim_surf-deform-std_150-151.txt <==
 0.96686

==> image/LS/eval/ls_el_prerigid_ol/jaccard_CROP__ls-el_150-151_.txt <==
threshold: 100
reading crop_gray_el_0150.png
reading crop_gray_el_0151.png
Jaccard:  0.9409431110127936


==> image/LS/eval/ls_el_prerigid_ol/psnr__ls-el_150-151_.txt <==
37.1795

==> image/LS/eval/ls_el_prerigid_ol/ssim_CROP__ls-el_150-151_.txt <==
crop_gray_el_0150.png
crop_gray_el_0151.png
ssim_CROP__ls-el_150-151_.png
 0.96830


==> image/LS/eval/ls_funatomi/jaccard_CROP__ls-funatomi_449-450__150-151_.txt <==
threshold: 100
reading crop_gray_out0449.png
reading crop_gray_out0450.png
Jaccard:  0.9281149307337095


==> image/LS/eval/ls_funatomi/psnr__ls-funatomi_449-450__150-151_.txt <==
25.3271

==> image/LS/eval/ls_funatomi/ssim_CROP__ls-funatomi_449-450__150-151_.txt <==
crop_gray_out0449.png
crop_gray_out0450.png
ssim_CROP__ls-funatomi_449-450__150-151_.png
 0.77684


==> image/LS/eval/ls_local-only/jaccard_CROP__ls-local-only_150-151_.txt <==
threshold: 100
reading crop_gray_local_0150.png
reading crop_gray_local_0151.png
Jaccard:  0.9090831302817188


==> image/LS/eval/ls_local-only/psnr__ls-local-only_150-151_.txt <==
23.3455

==> image/LS/eval/ls_local-only/ssim_CROP__ls-local-only_150-151_.txt <==
crop_gray_local_0150.png
crop_gray_local_0151.png
ssim_CROP__ls-local-only_150-151_.png
 0.70967


==> image/LS/eval/ls_norm/jaccard_CROP__ls-ground-norm_150-151_.txt <==
threshold: 100
reading crop_gray_norm_0150.png
reading crop_gray_norm_0151.png
Jaccard:  0.9814964512292671


==> image/LS/eval/ls_norm/psnr__ls-ground-norm_150-151_.txt <==
40.3112

==> image/LS/eval/ls_norm/ssim_CROP__ls-ground-norm_150-151_.txt <==
crop_gray_norm_0150.png
crop_gray_norm_0151.png
ssim_CROP__ls-ground-norm_150-151_.png
 0.94642


==> image/LS/eval/ls_sg/jaccard_CROP__ls-sg_150-151_.txt <==
threshold: 100
reading crop_gray_rigid2_0_0150_def.png
reading crop_gray_rigid2_0_0151_def.png
Jaccard:  0.9404650887398789


==> image/LS/eval/ls_sg/psnr__ls-sg_150-151_.txt <==
37.0971

==> image/LS/eval/ls_sg/ssim_CROP__ls-sg_150-151_.txt <==
crop_gray_rigid2_0_0150_def.png
crop_gray_rigid2_0_0151_def.png
ssim_CROP__ls-sg_150-151_.png
 0.97291


==> image/LS/eval/ls_sift-rigid/jaccard_CROP__ls-sift-rigid_150-151_.txt <==
threshold: 100
reading crop_gray_rigid2_0_150.png
reading crop_gray_rigid2_0_151.png
Jaccard:  0.9293306568382256


==> image/LS/eval/ls_sift-rigid/psnr__ls-sift-rigid_150-151_.txt <==
24.8826

==> image/LS/eval/ls_sift-rigid/ssim_CROP__ls-sift-rigid_150-151_.txt <==
crop_gray_rigid2_0_150.png
crop_gray_rigid2_0_151.png
ssim_CROP__ls-sift-rigid_150-151_.png
 0.75905


==> image/LS/eval/ls_surf-deform_1e-2/jaccard_CROP__ls-surf-deform-1e-2_150-151_.txt <==
threshold: 100
reading crop_gray_warped2_3_0150.png
reading crop_gray_warped2_3_0151.png
Jaccard:  0.9326951353526598


==> image/LS/eval/ls_surf-deform_1e-2/psnr__ls-surf-deform-1e-2_150-151_.txt <==
36.3505

==> image/LS/eval/ls_surf-deform_1e-2/ssim_CROP__ls-surf-deform-1e-2_150-151_.txt <==
crop_gray_warped2_3_0150.png
crop_gray_warped2_3_0151.png
ssim_CROP__ls-surf-deform-1e-2_150-151_.png
 0.96448


==> image/LS/eval/ls_surf-deform_1e-3/jaccard_CROP__ls-surf-deform-1e-3_150-151_.txt <==
threshold: 100
reading crop_gray_warped2_3_0150.png
reading crop_gray_warped2_3_0151.png
Jaccard:  0.9302626964887405


==> image/LS/eval/ls_surf-deform_1e-3/psnr__ls-surf-deform-1e-3_150-151_.txt <==
36.0127

==> image/LS/eval/ls_surf-deform_1e-3/ssim_CROP__ls-surf-deform-1e-3_150-151_.txt <==
crop_gray_warped2_3_0150.png
crop_gray_warped2_3_0151.png
ssim_CROP__ls-surf-deform-1e-3_150-151_.png
 0.96236


==> image/LS/eval/ls_surf-deform_std/jaccard_CROP__ls-surf-deform-std_150-151_.txt <==
threshold: 100
reading crop_gray_warped2_3_0150.png
reading crop_gray_warped2_3_0151.png
Jaccard:  0.9325623530318801


==> image/LS/eval/ls_surf-deform_std/psnr__ls-surf-deform-std_150-151_.txt <==
36.356

==> image/LS/eval/ls_surf-deform_std/ssim_CROP__ls-surf-deform-std_150-151_.txt <==
crop_gray_warped2_3_0150.png
crop_gray_warped2_3_0151.png
ssim_CROP__ls-surf-deform-std_150-151_.png
 0.96456


==> image/LS/eval/ls_surf-rigid/jaccard_CROP__ls-surf-rigid_150-151_.txt <==
threshold: 100
reading crop_gray_rigid2_0_0150.png
reading crop_gray_rigid2_0_0151.png
Jaccard:  0.5994671672065636


==> image/LS/eval/ls_surf-rigid/psnr__ls-surf-rigid_150-151_.txt <==
19.0251

==> image/LS/eval/ls_surf-rigid/ssim_CROP__ls-surf-rigid_150-151_.txt <==
crop_gray_rigid2_0_0150.png
crop_gray_rigid2_0_0151.png
ssim_CROP__ls-surf-rigid_150-151_.png
 0.47885


==> image/LS/input/global_0145.tiff.global.json <==
[
    [
        [
            -0.987791880880463,
            -0.15577933132042004,
            4179.963863791721
        ],
        [
            0.15577933132042004,
            -0.987791880880463,
            3572.4244716420835
        ]
    ],
    174.5479561120734,
    -151.44111539946198
]

==> image/LS/input/global_0146.tiff.global.json <==
[
    [
        [
            -0.9401032632567402,
            0.3408897980492056,
            3118.4662571546924
        ],
        [
            -0.3408897980492056,
            -0.9401032632567402,
            4447.936469546594
        ]
    ],
    450.71830806909475,
    -513.1057025141575
]

==> image/LS/input/global_0147.tiff.global.json <==
[
    [
        [
            -0.6825137050607821,
            0.7308727949542272,
            1855.699774707782
        ],
        [
            -0.7308727949542272,
            -0.6825137050607821,
            4706.103675029268
        ]
    ],
    166.58108345367964,
    148.95158601870355
]

==> image/LS/input/global_0148.tiff.global.json <==
[
    [
        [
            0.6884289703213669,
            -0.7253037658955471,
            2021.9058513696516
        ],
        [
            0.7253037658955471,
            0.6884289703213669,
            -806.7788356229823
        ]
    ],
    -75.68163833592462,
    406.27242195258304
]

==> image/LS/input/global_0149.tiff.global.json <==
[
    [
        [
            0.1458779389571757,
            -0.9893025962391924,
            3594.6780816999326
        ],
        [
            0.9893025962391924,
            0.1458779389571757,
            -263.6020436329177
        ]
    ],
    -33.75075914806814,
    -194.30759605890046
]

==> image/LS/input/global_0150.tiff.global.json <==
[
    [
        [
            -0.7002556461874696,
            -0.7138921697165261,
            4707.5882410127915
        ],
        [
            0.7138921697165261,
            -0.7002556461874696,
            1923.40877911834
        ]
    ],
    364.0408470354074,
    244.52002715683466
]

==> image/LS/input/global_0151.tiff.global.json <==
[
    [
        [
            -0.7079227992190725,
            -0.7062898203611834,
            4707.714608181499
        ],
        [
            0.7062898203611834,
            -0.7079227992190725,
            1953.184308772884
        ]
    ],
    -522.3066981056055,
    -183.18245957476563
]

==> image/LS/input/global_0152.tiff.global.json <==
[
    [
        [
            0.14677207837146586,
            -0.989170337712631,
            3592.6766057152718
        ],
        [
            0.989170337712631,
            0.14677207837146586,
            -265.0877113639888
        ]
    ],
    -176.16459020025002,
    -611.6803836113966
]

==> image/LS/input/global_0153.tiff.global.json <==
[
    [
        [
            -0.06976523825572449,
            -0.9975634373467794,
            4031.2909174248825
        ],
        [
            0.9975634373467794,
            -0.06976523825572449,
            140.7935117724428
        ]
    ],
    254.7476522364584,
    165.4805636294974
]

==> image/LS/input/global_0154.tiff.global.json <==
[
    [
        [
            -0.462705408958565,
            0.8865121006057882,
            1123.5769512879147
        ],
        [
            -0.8865121006057882,
            -0.462705408958565,
            4580.974143650488
        ]
    ],
    -295.936422479751,
    420.53061638974305
]

==> image/LS/input/global_0155.tiff.global.json <==
[
    [
        [
            0.993667462152701,
            0.11236091250524217,
            -206.75533058298913
        ],
        [
            -0.11236091250524217,
            0.993667462152701,
            231.45222818745538
        ]
    ],
    333.2949373426777,
    -494.62220776871027
]

==> image/LS/specials/sg/jaccard_CROP__ls-special_sg_161-162.txt <==
threshold: 100
reading crop_gray_rigid2_0_0161_def.png
reading crop_gray_rigid2_0_0162_def.png
Jaccard:  0.9281873793805769


==> image/LS/specials/sg/psnr__ls-special_sg_161-162.txt <==
34.2913

==> image/LS/specials/sg/ssim_CROP__ls-special_sg_161-162.txt <==
crop_gray_rigid2_0_0161_def.png
crop_gray_rigid2_0_0162_def.png
ssim_CROP__ls-special_sg_161-162.png
 0.96143


==> image/LS/stat/ls_el_jaccard.csv <==
  0.8900164846486709
  0.8240194831158446
  0.9005282454371214
  0.8523446507141008
  0.9172975725683246
  0.9542287060710883
  0.952881810977352
  0.9502709578670858
  0.9187267022186981
  0.9522212434818245
  0.9634043811266018
  0.9670528816238287
  0.9794054981734317
  0.9816072515122231
  0.9831186377195447
  0.9803801813529249
  0.984127055019361
  0.9848115590763076
  0.9833228375294217
  0.9848155601465345
  0.9862786751640013
  0.9802928278524475
  0.9872933893512448
  0.9890516810621743
  0.9374423776877668
  0.9873271267017215
  0.9892638036809815
  0.9877096790232833
  0.9878191486958446
  0.9836131474229551
  0.986217026133537
  0.9833066160476279
  0.9868448508931893
  0.9859110804380596
  0.9828638550678804
  0.9837592451365731
  0.9827086203146523
  0.9856298239006838
  0.9838571019199541
  0.9862237589978925
  0.9869792259468516
  0.9840148257698171
  0.9829052356454596
  0.9792714207665454
  0.981551092160383
  0.9846695279778759
  0.9843077126929592
  0.9761642796168074
  0.9841684877518108
  0.9805922311519326
  0.9831650317368725
  0.9820146311842778
  0.9804511132341744
  0.9771856673107563
  0.9805577395338905
  0.9798930418830079
  0.9776340543333106
  0.9728277126926604
  0.9739459877614575
  0.9624526625603661
  0.9699332239631151
  0.9691003706944072
  0.9660122226057296
  0.934831050968317
  0.9645591491298859
  0.9674527352399238
  0.9611267458828434
  0.9482599241572739
  0.9641028348202503
  0.9649431235988952
  0.9448264612781054
  0.9690498457659259
  0.9495969323965913
  0.9615201697152354
  0.9649962372942436
  0.9677962434228234
  0.9576060646362549
  0.9658997490481135
  0.948226803449366
  0.958204120440236
  0.9647424628636723
  0.9577568540570479
  0.9602537661406025
  0.9614189815464989
  0.9529503405769909
  0.9523557806809139
  0.9521182636048333
  0.9455454175626199
  0.9380688307253953
  0.9460198379937064
  0.9298144200777967
  0.8609355933841563
  0.9471385136435362
  0.9434025856751308
  0.9323047597116412
  0.9445101673304678
  0.9291828695520429
  0.9452742225777422
  0.9484135107471853
  0.9503234675196914
  0.9501387049373686
  0.9506065458187545
  0.9477314117778552
  0.9487064620898197
  0.6987475926331692
  0.9498801540491772
  0.9491576046375867
  0.8269811708574952
  0.9358257559176798
  0.9337154045399849
  0.9460778350027711
  0.9432131855822699
  0.9433921346715551
  0.9473486351579958
  0.9451627979436049
  0.9408117249154453
  0.9427737062308708
  0.948363004898985
  0.9447442798505873
  0.9385248872714619
  0.9377320538977846
  0.9492066903047885
  0.9013008853247348
  0.944811920510879
  0.9427698454668312
  0.9486069867040724
  0.9233464389861737
  0.9322254036662042
  0.9424502668242272
  0.9469270423246624
  0.9408574438044867
  0.9094684758977435
  0.9444525553053995
  0.937575832040669
  0.9436739968156541
  0.9431446272814455
  0.9475687167575829
  0.9388065345636061
  0.9416718532690963
  0.9384247370995353
  0.9409144937784933
  0.9422044716509276
  0.9204336002417284
  0.9294332863295095
  0.9381744014277251
  0.9402233923487745
  0.9424469629172839
  0.9385346378340632
  0.9400703360669406
  0.9409431110127936
  0.9241568312200826
  0.9455553488372093
  0.9269607772372277
  0.9385142024763292
  0.9397388880739328
  0.939482841460041
  0.9366314739740282
  0.8801725625539258
  0.9376772967295229
  0.9396747920930965
  0.9425072230682741
  0.9389634627808484
  0.939172399925312
  0.941746951089354
  0.8307804425599576
  0.9296659676978211
  0.943126343206046
  0.6396381766895813
  0.9220529930757203
  0.9476931236870939
  0.9457074327112018
  0.9460845990754579
  0.9437128572122019
  0.9464157656663724
  0.9459491002958966
  0.9408717598337911
  0.9428769901134602
  0.9405193491273923
  0.8913801011850564
  0.9321209887742374
  0.6892060694063116
  0.9383275184220814
  0.933700407301252
  0.838845314142476
  0.9324606545878681
  0.9326537752051396
  0.9356889664097227
  0.9297932007150237
  0.8721156879079285
  0.932225415469199
  0.8650812609659058
  0.9269767769424442
  0.9253970057420533
  0.8988481421087327
  0.9250681444843584
  0.9239404619210333
  0.929160242756949
  0.9244296190208573
  0.9264636449480642
  0.8005106008859433
  0.8905582331878604
  0.922061764461934
  0.7075284056593898
  0.9293449366203095
  0.9211486593685546
  0.935596949525461
  0.9388034538324687
  0.926030602217959
  0.9306141942878976
  0.9287798459073918
  0.9309289099526067
  0.9203764508246793
  0.8554599938098498
  0.9304597588854804
  0.8743673174258858
  0.9229071100917431
  0.9210975920559556
  0.9265418146593477
  0.9138698857283633
  0.8719051733854304
  0.9316273335339631
  0.9314166722643917
  0.9313518421178382
  0.928377032857617
  0.7812635786912314
  0.9330439408043466
  0.9233224372511016
  0.9336573535308096
  0.930319822825698
  0.773696640699355
  0.8918043107917932
  0.6329018296281723
  0.7765015329171542
  0.9345913976456315
  0.9351498428020653
  0.8251638269986894
  0.9291655075160922
  0.9128089274933296
  0.9331068696206567
  0.9319296192417119
  0.5705245430343032
  0.9038584048245987
  0.8023382440567918
  0.7661231085647128
  0.7367865984302667
  0.9218765909785154
  0.8957954120031499
  0.9024725660239679
  0.8956491826326259
  0.92337249220497
  0.894646590018291
  0.7856273044007712
  0.8944134736180904
  0.8587344398340249
  0.9059645105895822
  0.8990911323999018
  0.8653178882186516
  0.7612156295224313
  0.8941184258431801
  0.7638529802250017
  0.7664758931668401
  0.8055615087869695
  0.7614667417558351
  0.6555056692793547
  0.7923819742489271
  0.5686896901980701
  0.6242101105845181
  0.6326300984528833
  0.5395329782875871
  0.46811492641906094
  0.4260204081632653
  0.4166666666666667
  0.5730994152046783
  0.0673076923076923
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0


==> image/LS/stat/ls_el_psnr.csv <==
33.4802
28.8041
34.2183
23.3735
26.5405
32.2969
33.4383
33.9062
25.6967
33.0441
34.7857
36.0055
37.6916
37.8377
37.9098
35.161
37.7599
37.4654
36.3209
38.4355
37.715
31.2645
37.3211
39.232
23.2004
34.9894
39.0754
38.5763
39.8027
35.6159
39.9718
35.8461
38.5688
38.4903
36.0995
38.7206
35.6711
38.0775
37.1967
39.0476
38.2443
36.5537
37.6553
33.8153
37.3284
38.9354
39.624
31.3699
40.1225
38.2939
39.8222
39.4747
37.8192
35.7502
39.0808
39.7101
38.5023
35.1357
38.8204
32.7397
39.3198
39.5352
37.8144
33.5862
38.0783
37.7049
38.5983
29.9076
39.419
38.9243
32.4934
39.0649
35.8318
38.7258
36.7731
39.2451
37.431
39.2384
36.5509
37.1851
39.4063
38.5335
37.1469
39.0929
38.5103
37.7319
38.5567
33.3488
36.4869
37.3241
36.0476
27.762
38.3783
37.9683
36.0744
37.867
35.6591
34.848
37.9367
38.6686
39.0485
38.8463
38.7137
38.3703
22.2552
38.3313
38.3906
25.178
37.013
35.3807
37.2913
36.669
37.6118
37.9897
37.9254
37.3238
37.0665
37.7195
37.5427
35.0873
34.5526
37.9351
27.0909
36.6115
37.2204
38.0019
32.2568
35.6114
36.9318
37.6191
36.8439
30.8801
37.8921
35.099
38.0478
37.8345
38.3073
35.346
37.4286
37.098
37.5092
35.9608
33.706
36.123
36.9918
37.1415
37.4104
34.7431
37.2853
37.1795
33.6618
37.3748
33.3866
35.9074
36.221
36.1852
35.9438
28.3877
35.8262
36.0122
35.8867
35.5796
35.6999
35.6774
23.6831
32.6362
35.6231
18.6438
31.2551
36.2901
36.0118
35.9045
34.6439
35.5739
35.7448
34.7413
35.6252
35.6714
28.401
34.8146
20.4319
35.9196
34.9739
25.5697
35.2147
34.912
35.5009
34.1293
27.5136
35.5131
28.031
35.4859
35.2677
29.624
35.7233
35.3805
36.2259
35.6484
36.3307
24.684
29.3992
36.0236
22.0859
36.625
35.1334
37.2202
37.2422
36.0068
36.0599
35.9096
36.3542
35.0282
28.5275
36.4788
27.6891
35.0065
34.9985
35.4114
33.4684
27.8294
35.7869
35.7846
35.5621
35.38
23.2834
35.9466
34.9373
35.424
35.4875
22.9059
29.7063
19.3186
22.5662
35.2984
35.904
24.8035
35.836
32.2301
35.6713
35.7895
18.4575
31.3473
25.3205
23.4055
23.8093
36.2558
32.5514
34.2313
31.6421
36.1996
33.2972
25.8951
33.3318
29.2507
36.7037
36.515
35.516
26.0714
37.0444
28.84
33.1438
33.6139
32.7451
30.4572
37.0963
31.3174
35.5696
36.9592
38.0506
38.2593
39.0863
42.0095
38.7661
41.7828
42.9826
44.0737
45.6285
45.7648
45.9156
46.5518
47.2961
46.4536
45.3159
46.6122
47.0557
46.4986
46.2071
46.0667
45.579
45.6803
45.3696
44.6956
44.692
44.4426
44.2979
43.9568
43.1571
43.611
43.5051



==> image/LS/stat/ls_el_ssim.csv <==
 0.88998
 0.93235
 0.96461
 0.86658
 0.89189
 0.93623
 0.95156
 0.95804
 0.89313
 0.95242
 0.95672
 0.95984
 0.96671
 0.96323
 0.96144
 0.96074
 0.96130
 0.95499
 0.95815
 0.96344
 0.96082
 0.93890
 0.95041
 0.96365
 0.85389
 0.94595
 0.96565
 0.95610
 0.96272
 0.95114
 0.96146
 0.95312
 0.95613
 0.95901
 0.95546
 0.96389
 0.95596
 0.95649
 0.96454
 0.96599
 0.95836
 0.95724
 0.96132
 0.94748
 0.95676
 0.96424
 0.96390
 0.94458
 0.96790
 0.96461
 0.96473
 0.96604
 0.96582
 0.95635
 0.96001
 0.96330
 0.96416
 0.96136
 0.96603
 0.94827
 0.96019
 0.95857
 0.95495
 0.92151
 0.96119
 0.95814
 0.95741
 0.93343
 0.96116
 0.96107
 0.91770
 0.95897
 0.95147
 0.96105
 0.96370
 0.96087
 0.95760
 0.96226
 0.95048
 0.95870
 0.96414
 0.96409
 0.96139
 0.96208
 0.96015
 0.95643
 0.95605
 0.94641
 0.96139
 0.95931
 0.95477
 0.84752
 0.95513
 0.95407
 0.95037
 0.95425
 0.95499
 0.95177
 0.95940
 0.96132
 0.96331
 0.96378
 0.96324
 0.95977
 0.67124
 0.96270
 0.96330
 0.81448
 0.96071
 0.93871
 0.96099
 0.95181
 0.96121
 0.96432
 0.96445
 0.95872
 0.95771
 0.96287
 0.96546
 0.95102
 0.95528
 0.96258
 0.89421
 0.96208
 0.96435
 0.96615
 0.94052
 0.96042
 0.96228
 0.96333
 0.96329
 0.91775
 0.96677
 0.96326
 0.96420
 0.96572
 0.96803
 0.96285
 0.96557
 0.96613
 0.96650
 0.96459
 0.95223
 0.96614
 0.96714
 0.96688
 0.96820
 0.96430
 0.96846
 0.96830
 0.94066
 0.96882
 0.94573
 0.96729
 0.96843
 0.96747
 0.96746
 0.87424
 0.96642
 0.96806
 0.96767
 0.96386
 0.96360
 0.96593
 0.79447
 0.94523
 0.96762
 0.53700
 0.93024
 0.96911
 0.96660
 0.96790
 0.96694
 0.96936
 0.97015
 0.96722
 0.96904
 0.97005
 0.88747
 0.96749
 0.59313
 0.96917
 0.96882
 0.83103
 0.96702
 0.96778
 0.97042
 0.96520
 0.89104
 0.96948
 0.89171
 0.96982
 0.97143
 0.93976
 0.97148
 0.97110
 0.97423
 0.97446
 0.97575
 0.82863
 0.93687
 0.97482
 0.70311
 0.97512
 0.96352
 0.97669
 0.97817
 0.97360
 0.97243
 0.97386
 0.97582
 0.97279
 0.88748
 0.97529
 0.91287
 0.97197
 0.97307
 0.97455
 0.96524
 0.91307
 0.97505
 0.97477
 0.97439
 0.97432
 0.76952
 0.97380
 0.97225
 0.97312
 0.97341
 0.74781
 0.90435
 0.54585
 0.71944
 0.97041
 0.97424
 0.80071
 0.97458
 0.94138
 0.97135
 0.97538
 0.51184
 0.93169
 0.80500
 0.76629
 0.75870
 0.97518
 0.95136
 0.96971
 0.93762
 0.97599
 0.95719
 0.83783
 0.95647
 0.90540
 0.97823
 0.97536
 0.97329
 0.92118
 0.97588
 0.94816
 0.96763
 0.96949
 0.96411
 0.94327
 0.97858
 0.95556
 0.97194
 0.97702
 0.98057
 0.97864
 0.97813
 0.98245
 0.97552
 0.98166
 0.98270
 0.98415
 0.98512
 0.98505
 0.98438
 0.98414
 0.98452
 0.98415
 0.98257
 0.98210
 0.98207
 0.98176
 0.98061
 0.97785
 0.97790
 0.97754
 0.97493
 0.97291
 0.97086
 0.96995
 0.96879
 0.96563
 0.96519
 0.96436
 0.96261


==> image/LS/stat/ls_fun_jaccard.csv <==
  0.7898835893169024
  0.8400719145197867
  0.851257096512571
  0.8664114832535885
  0.8623878810016641
  0.9334484016044731
  0.8893737053197585
  0.9388549078350601
  0.9688256990176626
  0.991236371283445
  0.994967681060658
  0.9952489287982442
  0.9979546650914775
  0.9961522429217302
  0.9984909013762019
  0.999052
  1.0
  0.999996
  0.999996
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  0.999804
  0.999776
  0.998627994511978
  0.9964484342279649
  0.9923113579663542
  0.9944150170429996
  0.9896310875357032
  0.9877558744423507
  0.993977782187681
  0.9909153024795928
  0.99580466112698
  0.9931235369767093
  0.9936647509500846
  0.994949125544503
  0.9923434176125753
  0.99066635256655
  0.9849757319046186
  0.9879461858664871
  0.9917342951608056
  0.9859402317212824
  0.9924813883547798
  0.9856124247018809
  0.9852016837631289
  0.9825450404319294
  0.9877951733209086
  0.9713029925701139
  0.9532905139149456
  0.9644796844829712
  0.9569177114238725
  0.9567942755510072
  0.971022067841533
  0.9685462721659994
  0.9612411697059307
  0.9636358437930147
  0.9914543926880751
  0.9807030196351665
  0.9861774499989785
  0.9889908555039629
  0.9911183372362498
  0.9903595002119456
  0.996066922943219
  0.9923815445237557
  0.9966133454468762
  0.9953949555305125
  0.9902810082597321
  0.9918141922196613
  0.9842724288840262
  0.9919244556290104
  0.9857142284520941
  0.9859152671449758
  0.9880709464762204
  0.9913821236477911
  0.9937636986716073
  0.9968641650031116
  0.993487669772775
  0.9952831904548265
  0.9884573842111203
  0.9850500341598681
  0.9948195697990573
  0.9918262906279077
  0.9902923910951434
  0.9947034451718165
  0.9966964030629696
  0.9872061826772914
  0.9868672951994938
  0.9887380419541084
  0.9876256362347787
  0.9885421341386992
  0.9762318583428435
  0.9855570087176228
  0.974360635033719
  0.9645920037790248
  0.9668067812164565
  0.977951402583061
  0.9526201211607296
  0.9626566273848698
  0.9596362928790912
  0.9489462290474431
  0.9497311882493762
  0.9449568050310387
  0.9511613114940061
  0.9534350679698453
  0.9518506965251726
  0.9600201322623629
  0.960373974242669
  0.9627007748328955
  0.9281149307337095
  0.9263556713237036
  0.9619867274989631
  0.935793714482239
  0.9403324097455563
  0.9327663453917514
  0.947563372995344
  0.9676319847699489
  0.944561506672547
  0.9495516244425932
  0.9533579888277248
  0.9620482366952111
  0.9693795847722879
  0.9876307198807625
  0.9889031363156154
  0.9849871518883316
  0.9889320333882323
  0.9904457451958663
  0.992668
  0.9933305327171977
  0.99524996698587
  0.9963613656287151
  0.996034762846008
  0.9964065194860282
  0.9953821343822904
  0.9927424842880589
  0.9935012380502112
  0.9947640200779383
  0.9929433909369431
  0.9939085888097334
  0.9828334775225095
  0.9789474530356985
  0.9852923958901068
  0.9800499054698492
  0.976748974516327
  0.9733436557737756
  0.972833527242529
  0.9575573948172234
  0.9566894624118284
  0.9550022567194338
  0.9636613680571903
  0.9382741124999492
  0.9518086451780271
  0.9526635155071999
  0.9285544284682555
  0.9495832460732985
  0.970043389784901
  0.9645024922708058
  0.9561234145658383
  0.9531684368094661
  0.9356669270011133
  0.9373326304691618
  0.9586955313353829
  0.9374451421240969
  0.9513873786283565
  0.9393837181003454
  0.9412874717376913
  0.9452986257354378
  0.9423975361701017
  0.915926417534545
  0.957439700095022
  0.9293173861060282
  0.923862330110217
  0.9437229437229437
  0.9260127895793612
  0.9350668386491557
  0.9323813994840114
  0.9548186930385884
  0.9497904790667825
  0.9322799097065463
  0.9213938546556144
  0.9246405283397425
  0.9583565860010484
  0.9573927979052126
  0.9526211851469699
  0.8874668383029463
  0.8890645937195696
  0.9219979429703339
  0.9073653797839377
  0.9351128481542723
  0.894829034091391
  0.8709533734494235
  0.9209614261298488
  0.8839445628997867
  0.8967018665548655
  0.9198235540861752
  0.8693100650782173
  0.8800975965499079
  0.8504294523230501
  0.7975518756088147
  0.8503350305598886
  0.7464252712602288
  0.7061947953037062
  0.7969307895836234
  0.8220062968190207
  0.6435595127439949
  0.7647135520005442
  0.7218449688666003
  0.704516912828633
  0.67951654418622
  0.7914080061023606
  0.6849618282354121
  0.6357857121704195
  0.5443828883242388
  0.611247947454844
  0.7471695328068492
  0.7192258431763199
  0.7095245124571503
  0.5279049714557564
  0.5295836726872035
  0.5002214988732449
  0.4309424885195714
  0.4433319570602808
  0.4218965700329192
  0.3398714434256546
  0.31217956733775165
  0.2430199900875599
  0.191977649171822
  0.24100801832760596
  0.2689075630252101
  0.2534005037783375
  0.2340637450199203
  0.07898894154818326
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.25
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0


==> image/LS/stat/ls_fun_psnr.csv <==
27.1715
25.7245
30.0579
23.827
22.9089
26.8881
24.0142
27.2078
23.6543
29.9226
27.3987
28.242
30.1988
32.1317
33.3037
27.7566
30.4349
26.7503
29.6284
30.4683
25.1605
25.7127
28.0187
27.9346
22.5006
22.9978
33.6337
29.4335
34.6704
33.0227
37.3696
28.2948
27.7251
28.3416
30.6266
32.9098
38.4673
29.8552
28.0546
31.4936
28.8547
30.1245
31.8322
26.5252
28.7412
30.9655
28.6512
25.2707
26.7701
35.3051
30.621
33.1644
30.1526
30.6591
32.7498
32.9258
32.1537
30.9189
34.7482
28.5376
30.0115
37.6574
33.5037
26.2656
27.6145
30.3053
32.4931
26.3386
29.8367
25.5659
25.8628
32.7567
27.2322
30.7902
28.1105
31.1921
30.8036
29.4139
27.3304
27.4188
27.9841
31.8103
28.6555
34.0195
30.0025
29.7835
29.448
33.7896
28.6825
25.9678
27.2021
26.3699
26.0345
28.0149
28.1178
25.8975
26.0378
34.5428
28.2024
29.2328
28.8296
28.306
25.9155
31.1835
26.9598
32.4322
31.5776
26.104
25.1372
23.6212
26.6729
24.1051
24.4559
24.4392
26.2182
29.3487
33.7848
29.6375
33.3547
25.9884
24.482
31.1512
25.9275
24.2157
29.8285
31.9565
24.3453
24.4784
25.4839
24.916
29.537
26.4805
29.9372
28.1006
27.5685
29.2663
33.3612
29.0103
26.6853
26.1464
27.5039
27.5224
25.0539
24.6659
25.8483
28.5378
28.513
30.2046
33.2646
25.3271
24.2595
28.5923
24.7978
24.4746
25.823
27.0204
29.2426
26.0546
26.3688
24.6082
24.7333
25.4437
29.3102
26.457
21.9532
22.4231
23.5982
22.4147
23.0458
24.7621
28.0762
26.3133
23.9797
24.447
25.3569
26.1565
30.2705
26.8274
24.438
24.3366
22.9016
28.2445
25.0104
24.5943
25.7246
25.9212
24.0676
25.2342
25.0821
25.8379
21.079
22.2845
23.2288
21.7195
24.7079
28.3711
28.1454
25.9136
25.2464
22.3684
22.9035
25.7542
22.6766
23.6553
22.8775
23.0178
24.5989
23.6785
21.4511
27.1735
22.9027
22.389
23.466
21.2888
22.0727
20.5751
23.9866
23.1715
20.7936
21.6514
22.75
26.405
24.4522
26.2936
20.5982
21.3951
23.3323
21.727
26.554
20.7274
19.8192
22.7306
20.5112
21.9268
26.1
21.4473
23.542
21.1092
20.726
23.4006
20.3293
20.6663
24.0942
27.2088
20.0805
23.1702
22.9613
22.9945
23.0725
26.4232
24.084
24.3546
22.9123
24.6451
29.238
27.9439
27.9725
23.5611
23.8062
24.6316
24.4809
26.2626
26.995
25.969
27.2176
27.187
27.4988
27.9348
26.3664
34.4027
35.9567
33.3041
30.6344
32.6663
33.9573
35.6692
33.2966
38.4132
32.9169
31.8228
38.3312
36.9101
38.9816
41.5043
37.1209
40.2498
40.7245
42.045
31.246
27.4795
41.0946
33.6748
38.7398
40.1594
42.3521
38.2696
41.2066
38.9823
39.2153



==> image/LS/stat/ls_fun_ssim.csv <==
 0.84769
 0.90136
 0.94754
 0.88361
 0.88104
 0.91215
 0.88396
 0.91115
 0.86992
 0.93817
 0.91045
 0.91551
 0.92819
 0.93838
 0.94180
 0.91502
 0.93152
 0.89805
 0.92327
 0.93267
 0.88149
 0.89847
 0.91699
 0.92073
 0.86849
 0.86766
 0.95363
 0.91869
 0.95425
 0.94784
 0.96519
 0.91212
 0.90416
 0.90981
 0.92924
 0.94641
 0.96644
 0.91837
 0.91274
 0.93342
 0.92105
 0.92651
 0.93252
 0.89027
 0.91333
 0.93348
 0.91386
 0.89068
 0.90895
 0.95904
 0.92501
 0.94637
 0.92768
 0.92456
 0.93492
 0.94183
 0.93881
 0.93143
 0.95084
 0.91253
 0.91651
 0.95994
 0.93617
 0.88768
 0.89987
 0.91993
 0.93414
 0.88776
 0.92118
 0.88187
 0.88082
 0.92925
 0.89061
 0.92004
 0.90189
 0.92475
 0.91114
 0.90360
 0.89008
 0.88768
 0.89240
 0.93876
 0.89961
 0.94225
 0.90418
 0.90636
 0.90369
 0.94338
 0.90908
 0.88071
 0.88440
 0.87280
 0.87123
 0.88183
 0.88311
 0.86643
 0.86871
 0.94954
 0.87526
 0.88866
 0.88677
 0.87209
 0.84701
 0.90653
 0.84599
 0.91044
 0.89321
 0.83527
 0.82023
 0.80731
 0.83580
 0.81327
 0.81530
 0.80692
 0.82778
 0.86688
 0.91670
 0.87186
 0.92640
 0.81256
 0.80001
 0.87545
 0.81008
 0.79143
 0.85443
 0.89831
 0.78561
 0.78622
 0.79300
 0.79089
 0.86370
 0.81335
 0.86182
 0.85874
 0.82694
 0.84505
 0.91718
 0.84740
 0.81542
 0.80769
 0.81879
 0.81358
 0.78776
 0.78562
 0.79843
 0.81696
 0.82741
 0.85438
 0.90392
 0.77684
 0.77222
 0.82155
 0.77258
 0.76317
 0.77195
 0.78568
 0.82159
 0.77319
 0.77118
 0.74204
 0.73718
 0.73717
 0.83276
 0.77575
 0.67697
 0.68282
 0.69693
 0.67730
 0.68155
 0.70401
 0.80215
 0.73289
 0.68407
 0.69180
 0.70516
 0.75188
 0.82720
 0.74077
 0.68217
 0.69658
 0.65661
 0.77199
 0.69562
 0.68716
 0.70940
 0.72527
 0.68044
 0.70328
 0.68941
 0.70654
 0.63578
 0.64846
 0.66446
 0.63980
 0.67334
 0.81172
 0.78482
 0.72637
 0.70392
 0.64215
 0.67652
 0.69729
 0.66283
 0.68264
 0.63311
 0.64910
 0.69718
 0.65607
 0.59264
 0.75982
 0.61802
 0.63558
 0.62640
 0.57858
 0.60518
 0.57084
 0.64880
 0.62319
 0.56917
 0.59865
 0.59704
 0.74066
 0.68119
 0.70803
 0.57416
 0.58760
 0.60130
 0.56558
 0.74703
 0.55303
 0.52813
 0.59118
 0.55449
 0.56891
 0.69499
 0.56158
 0.60857
 0.55091
 0.56206
 0.61685
 0.57054
 0.58084
 0.64670
 0.75567
 0.57625
 0.62062
 0.64627
 0.63395
 0.66265
 0.78871
 0.72429
 0.69838
 0.69956
 0.72584
 0.84705
 0.82048
 0.82059
 0.75186
 0.76415
 0.79386
 0.80604
 0.83147
 0.85150
 0.84044
 0.85856
 0.87745
 0.87891
 0.88580
 0.92248
 0.93622
 0.94681
 0.93760
 0.92976
 0.93787
 0.94133
 0.94559
 0.94657
 0.95741
 0.95122
 0.94919
 0.95994
 0.96045
 0.95685
 0.95555
 0.95283
 0.95701
 0.95782
 0.94909
 0.94192
 0.92875
 0.95155
 0.94469
 0.95514
 0.95663
 0.95633
 0.94658
 0.94977
 0.95710
 0.95756


==> image/LS/stat/ls_gs_jaccard.csv <==
  0.885760036230712
  0.8536510952245574
  0.9017986627742726
  0.9404565668544322
  0.9441173994780998
  0.9599097902514923
  0.9575917496294272
  0.9516003241162767
  0.9544195318340165
  0.9572088211426484
  0.963013826171966
  0.967967270108748
  0.9764002688806933
  0.9810893612406464
  0.9819616431442528
  0.9831963123987015
  0.9837024994919732
  0.9850857333561835
  0.9836448703749746
  0.9830326489549357
  0.9854410067791721
  0.9869183617235601
  0.9865841166410202
  0.9871844660194175
  0.9874376058723885
  0.9875938357153169
  0.9882286514443165
  0.9870341017164078
  0.9865984284064404
  0.9847959576733963
  0.9851583504215083
  0.9854636980023984
  0.9857755659978257
  0.9851420864866343
  0.9830348428101237
  0.9831078474532425
  0.9845884781179222
  0.9845352344392652
  0.9839018060605504
  0.9857611159386307
  0.9862590932471159
  0.9846114814216851
  0.9826049313181059
  0.9830269671153359
  0.9820614845341291
  0.9839102294856619
  0.9829275427650667
  0.9822281563459508
  0.9822987496199637
  0.9797351622058837
  0.9817606388158535
  0.9785069529153452
  0.9799711836818993
  0.9789240400585744
  0.9786347491563112
  0.977619828505947
  0.9742436995593405
  0.9747958307541782
  0.9725221843175393
  0.9719323534188729
  0.9678254079242182
  0.9679032973379952
  0.967857087265803
  0.9634105439681375
  0.9654513486765913
  0.9679530201342282
  0.9606143463843155
  0.962604204616077
  0.9630460618528132
  0.9632127561303325
  0.9680454455517719
  0.9676251874687553
  0.9519277413367642
  0.9607912569009641
  0.9639229180273897
  0.9666842744704452
  0.9562218603314494
  0.9658536585365853
  0.9520153026369723
  0.9595478026171698
  0.9638880199329349
  0.9576761143906743
  0.9615628134227586
  0.9615036766151547
  0.9512932749701551
  0.950166421729508
  0.9503714361217959
  0.9508212057604266
  0.9343496042917088
  0.943026659947688
  0.9268566666062725
  0.9395336758027022
  0.9409602898793674
  0.9392728623202325
  0.9277845856175427
  0.9403074227460975
  0.926908900763943
  0.9488606471650873
  0.9449591174814038
  0.9465647345701387
  0.9471264827935898
  0.9492369499388357
  0.9455968741040054
  0.9510043603774975
  0.9467310229690067
  0.9455458467287665
  0.9452778086145648
  0.9373977584598537
  0.9306701100624679
  0.9375847749420922
  0.9377589660565815
  0.9404235134677282
  0.9304367463695714
  0.936582142329891
  0.93247599891585
  0.9324323364605452
  0.9370002337259457
  0.940706006247465
  0.9380959198282033
  0.9377433615364347
  0.9354653403430699
  0.9445944190209468
  0.9463535015854341
  0.9407843221769646
  0.940531387034038
  0.9483867086751536
  0.9413920224139202
  0.9304171267238249
  0.9420434522864252
  0.9444216310653516
  0.9352652576692186
  0.9362407862407862
  0.9394522013505028
  0.932840811882728
  0.9396233483442468
  0.9359356353697502
  0.9414646823667897
  0.94070430425207
  0.9391087027607792
  0.9363695440268601
  0.9399286024189927
  0.9411875831217507
  0.9245382666533996
  0.9255108615611193
  0.9336873822975518
  0.938748415907308
  0.9402117000037669
  0.9368753327755381
  0.9374012158054711
  0.9404650887398789
  0.9399353889599397
  0.9430896126248967
  0.9400320606237249
  0.9353457394425275
  0.9345134561894067
  0.9326449019422213
  0.9282795333396018
  0.9285115154961615
  0.9292078359700725
  0.9278696501534917
  0.9281873793805769
  0.9298603845737581
  0.9291465494810489
  0.9293215094123377
  0.9321536219168778
  0.9343114963762967
  0.938678974005061
  0.9397088798138905
  0.9375040102662817
  0.9432931317592436
  0.9416128871944509
  0.9422950680812316
  0.9426478873239437
  0.9430961933652999
  0.9432450695590991
  0.9352613481511816
  0.9363960609892998
  0.9358678982845322
  0.9365226837426032
  0.9255449601107953
  0.9307985684996436
  0.9290404637955514
  0.9229825332141612
  0.9243880172066969
  0.9218698381235547
  0.9243689421240621
  0.9269736735389057
  0.9251458978424553
  0.925288180185346
  0.9247707813658734
  0.9106661301783253
  0.9135664583610336
  0.9115876033423228
  0.9129044896796139
  0.9125279744233843
  0.9160580290145073
  0.9193088012758361
  0.917065082216388
  0.9101727236055595
  0.9097502745980882
  0.9042502255860634
  0.9016460792637835
  0.9105462753950339
  0.907566133163204
  0.9142371710495608
  0.9176070977800876
  0.9279542389434032
  0.917409754547324
  0.9219040535515062
  0.9232446119869012
  0.9213896380679354
  0.9154102100960168
  0.9182400898545673
  0.9196184493689292
  0.9170964364651596
  0.913518020237238
  0.9136587692796947
  0.9196872177055104
  0.9083099941730418
  0.918319931925309
  0.9159159445738062
  0.9150842295254569
  0.9113997113997114
  0.9110136703636833
  0.9064356660165994
  0.9108283155852319
  0.9025868740096548
  0.9154961105825732
  0.9161351069427393
  0.9186586493987049
  0.9189849917744263
  0.9243602781518842
  0.921662224818371
  0.9237028095426776
  0.9269820169813617
  0.9234160862727477
  0.9167004439752279
  0.9135934799192715
  0.9196556671449068
  0.9175921214116802
  0.9120877986330505
  0.9045984462841535
  0.909641584115113
  0.8972692100053986
  0.864799127736308
  0.894884679809303
  0.8874038179930243
  0.8915192243493911
  0.903771578684013
  0.9072644980625835
  0.8909227383612822
  0.8952210296861434
  0.8906333736924634
  0.8922675746735055
  0.8927229005673196
  0.8892201197483768
  0.8588385026146141
  0.8419702090374265
  0.8835567851315883
  0.8213704364002791
  0.7812993039443156
  0.826522343134985
  0.7780786676596033
  0.7400153282806778
  0.7526666666666667
  0.6275460717749758
  0.6022866476112699
  0.661937075879087
  0.5227858985382631
  0.4988610478359909
  0.4283783783783784
  0.3593314763231198
  0.46206896551724136
  0.07462686567164178
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0


==> image/LS/stat/ls_gs_psnr.csv <==
33.2205
32.3123
33.871
34.1663
33.0459
34.4278
34.128
33.8716
34.2855
35.1545
35.53
36.0927
36.7923
37.6981
37.6118
37.3918
37.625
37.9166
38.1266
38.0002
38.0175
38.1778
37.988
37.5356
37.4403
38.333
38.2598
38.6202
38.5379
38.5038
38.4939
38.7927
38.508
38.8671
38.0062
38.5371
38.7617
39.1748
38.9828
39.5398
39.2878
39.0583
38.9785
39.2469
39.1406
39.4422
39.3082
39.7661
39.5365
38.7783
39.779
38.5866
39.0412
39.0819
38.6745
39.2872
37.8635
38.8202
38.6458
38.8062
38.7014
39.1777
39.1931
39.0782
39.2039
39.4548
38.4645
39.132
39.0323
38.6747
38.8487
38.6204
36.5598
38.233
38.5955
38.5209
37.5154
39.2017
37.497
38.367
38.9271
38.4485
39.1014
39.1126
38.4766
38.0126
38.425
38.4768
35.9898
37.3136
35.651
37.1014
37.3936
37.2431
35.9669
37.1392
35.4876
37.484
37.2989
37.9755
38.177
38.6049
38.2666
38.5425
38.136
37.6935
38.0101
37.0154
36.3724
37.0215
36.3302
36.7596
36.0926
36.6244
36.1647
36.2375
36.4201
36.8344
36.7133
36.4536
36.0969
37.3308
37.2532
36.1945
36.8419
37.6679
36.8882
35.2812
36.9404
36.9479
36.2626
36.5914
37.2139
36.705
37.2342
36.9703
37.4796
37.7131
37.296
37.2801
37.4522
37.4498
35.693
35.8079
36.82
37.1255
37.3287
36.5298
37.0803
37.0971
36.6755
36.8582
36.4911
35.5673
35.4893
35.4559
34.9705
34.83
34.6664
34.6084
34.2913
34.6771
34.6011
34.3543
34.4266
34.4581
35.2423
35.2308
34.9213
35.6744
35.4925
35.5726
35.457
35.3437
35.714
34.9221
35.0577
35.0429
35.0923
34.4204
34.7359
34.8357
34.1026
34.3468
34.0896
34.3276
34.6838
34.3741
34.7264
34.8667
33.7574
34.3168
34.2139
34.4806
34.6209
35.0212
35.2235
35.4253
34.7958
34.606
34.2676
33.8238
34.391
34.3508
34.6955
35.0261
35.6663
35.0258
35.2807
35.4061
35.2366
34.8228
35.3525
35.3463
35.0424
34.2217
34.4142
34.7492
33.6622
34.2651
34.145
33.9247
33.6654
33.687
33.1656
33.3769
32.6495
32.5403
33.8874
34.2865
33.565
34.7217
34.424
34.4405
35.0355
34.3999
34.6658
33.9339
34.682
34.1974
33.8777
33.9012
34.1693
33.5773
31.2173
33.7164
32.4545
33.3616
34.7854
34.8268
34.0974
35.1068
34.5738
35.6186
35.7411
36.8674
35.5968
33.9843
37.7841
35.771
35.597
36.6026
34.9586
36.0748
35.7807
34.2907
36.8713
38.5589
37.8195
39.4177
40.6225
40.2261
39.6861
44.351
46.5689
47.0368
50.4454
49.4059
49.8038
48.4834
49.4186
48.4344
46.8205
48.83
49.7176
48.3821
48.4241
48.1563
47.3141
47.4675
47.3877
46.8404
46.3961
46.031
45.8725
45.5657
44.4348
45.1121
44.7625



==> image/LS/stat/ls_gs_ssim.csv <==
 0.94273
 0.97156
 0.97450
 0.97430
 0.97156
 0.97033
 0.96614
 0.96784
 0.97021
 0.97369
 0.97224
 0.97164
 0.97269
 0.97267
 0.97295
 0.97349
 0.97436
 0.97183
 0.97103
 0.97315
 0.97219
 0.97088
 0.96905
 0.97073
 0.97015
 0.96990
 0.97281
 0.97124
 0.97163
 0.97066
 0.97084
 0.97083
 0.96992
 0.97048
 0.97144
 0.97304
 0.97099
 0.97254
 0.97458
 0.97486
 0.97427
 0.97326
 0.97247
 0.97115
 0.97267
 0.97360
 0.97168
 0.97362
 0.97484
 0.97300
 0.97209
 0.97332
 0.97292
 0.97188
 0.97030
 0.97104
 0.96839
 0.97152
 0.97313
 0.97117
 0.96896
 0.96702
 0.96801
 0.97141
 0.97086
 0.96821
 0.96663
 0.96811
 0.96903
 0.96852
 0.96747
 0.96764
 0.96279
 0.96635
 0.96896
 0.96536
 0.96345
 0.96857
 0.96603
 0.96781
 0.96871
 0.96956
 0.96964
 0.96851
 0.96586
 0.96170
 0.96165
 0.96571
 0.96203
 0.96332
 0.95832
 0.95762
 0.95839
 0.95843
 0.95732
 0.95973
 0.96073
 0.96466
 0.96471
 0.96626
 0.96762
 0.96925
 0.96863
 0.96854
 0.96924
 0.96844
 0.96853
 0.96826
 0.96380
 0.96045
 0.96235
 0.96038
 0.95716
 0.96225
 0.95914
 0.95771
 0.95816
 0.96235
 0.96702
 0.96335
 0.96268
 0.96691
 0.96960
 0.96771
 0.97026
 0.97158
 0.96893
 0.96704
 0.96901
 0.96829
 0.96720
 0.96801
 0.96955
 0.96698
 0.96792
 0.96733
 0.97012
 0.97110
 0.97040
 0.97100
 0.97146
 0.97169
 0.96733
 0.96863
 0.96862
 0.97070
 0.97133
 0.96989
 0.97189
 0.97291
 0.97047
 0.97197
 0.97160
 0.96940
 0.96900
 0.96724
 0.96669
 0.96469
 0.96472
 0.96246
 0.96143
 0.96035
 0.96254
 0.96172
 0.96531
 0.96498
 0.96866
 0.96884
 0.97050
 0.97192
 0.97034
 0.97051
 0.97113
 0.97192
 0.97326
 0.96885
 0.97035
 0.97068
 0.96995
 0.96829
 0.96827
 0.96806
 0.96512
 0.96600
 0.96685
 0.96804
 0.97081
 0.96905
 0.96946
 0.97121
 0.96765
 0.96815
 0.96689
 0.97156
 0.97060
 0.97204
 0.97296
 0.97381
 0.97046
 0.96608
 0.96361
 0.96424
 0.96314
 0.96554
 0.96728
 0.96911
 0.97419
 0.97229
 0.97301
 0.97540
 0.97470
 0.97371
 0.97550
 0.97634
 0.97441
 0.97302
 0.97398
 0.97530
 0.96981
 0.97389
 0.97164
 0.96948
 0.96534
 0.96616
 0.96038
 0.96232
 0.95906
 0.96155
 0.96482
 0.97025
 0.96807
 0.97331
 0.97027
 0.97273
 0.97520
 0.96927
 0.97161
 0.96748
 0.97031
 0.96797
 0.96730
 0.96191
 0.96619
 0.96245
 0.95422
 0.95953
 0.95447
 0.96683
 0.97377
 0.96858
 0.97150
 0.97659
 0.97516
 0.97752
 0.97753
 0.98312
 0.98141
 0.97239
 0.98584
 0.98462
 0.98477
 0.98556
 0.98139
 0.98459
 0.97935
 0.97586
 0.98302
 0.98437
 0.98545
 0.98582
 0.98713
 0.98642
 0.98384
 0.99055
 0.99239
 0.99282
 0.99396
 0.99342
 0.99308
 0.99240
 0.99258
 0.99238
 0.99110
 0.99092
 0.99113
 0.99050
 0.98963
 0.98752
 0.98746
 0.98679
 0.98491
 0.98369
 0.98191
 0.98075
 0.97997
 0.97806
 0.97756
 0.97650
 0.97471


==> image/LS/stat/ls_local_jaccard.csv <==
  0.8567507442749537
  0.8652952951007638
  0.9339000084159665
  0.8721201696333059
  0.9018259239139959
  0.9212806995541294
  0.9292321339376944
  0.9673128250058816
  0.980705616301589
  0.9948783739490813
  0.9934420841024655
  0.9961300340573012
  0.998188776021318
  0.9975599259370465
  0.9988117766140034
  0.999424
  0.999962
  0.999942
  0.999952
  0.999988
  0.999996
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  0.999996
  0.999994
  0.999996
  0.999998
  0.999998
  0.999998
  1.0
  1.0
  1.0
  1.0
  1.0
  0.999992
  0.999984
  0.999976
  0.999976
  0.999714
  0.999632
  0.99895
  0.9981267149264396
  0.994954
  0.9969638846276159
  0.9946796488568246
  0.9895087753701344
  0.9950607215886037
  0.9912509953446952
  0.9971428974120973
  0.9972214274488311
  0.9947884412774753
  0.9875503199627913
  0.988648683375762
  0.9905405595629031
  0.9831020642547219
  0.9862964465129727
  0.9939489343199698
  0.9824094266195978
  0.9872366808099861
  0.9906911775407728
  0.9874071760355477
  0.985239695865418
  0.9842536708768683
  0.971923116439391
  0.9739678817953046
  0.9818807692619397
  0.9628214500644213
  0.9689120011353384
  0.9742012039707221
  0.9756347672973207
  0.9679772350584932
  0.9736035590706871
  0.9797453959502846
  0.9819321667329964
  0.9839695824841508
  0.9931931677856946
  0.9905376490575715
  0.992702600436843
  0.9949544336061172
  0.9918560928898738
  0.99125179196516
  0.9952620955557973
  0.9900494822486688
  0.9950159194216944
  0.988105831048691
  0.9922944567984464
  0.9911263987634621
  0.9912224675998134
  0.9903076131295796
  0.988259409987809
  0.9896525214326289
  0.9921513802779611
  0.9860866915395456
  0.9906770040818298
  0.9919178996998882
  0.9857871005685159
  0.9935500784476962
  0.9918931406729113
  0.9903379420276521
  0.9956483846731781
  0.9954736812590376
  0.9908117243517306
  0.9893479573918296
  0.9889337245046109
  0.9836687770008953
  0.9789030971750688
  0.9794429415890191
  0.9891205583168294
  0.9705196632305294
  0.9630592850688343
  0.968762646447116
  0.9679156903938794
  0.963718438035747
  0.9716918245812703
  0.970032239597457
  0.9695605858318583
  0.9695098161458605
  0.960807031962555
  0.9640797861896805
  0.9648226181876555
  0.9677721286122931
  0.9570639096006127
  0.9572616530756065
  0.9645066193475547
  0.954961628672122
  0.9543919497199841
  0.9626385124080455
  0.9576270503365172
  0.956701321160691
  0.960332383089707
  0.9593826436758374
  0.9666186014435746
  0.9553718776255817
  0.9633422031283626
  0.9727152718294957
  0.9673682545340224
  0.9744149484794168
  0.9883740999108942
  0.9893982526749779
  0.9897752148005267
  0.9906987722379355
  0.9936451103154441
  0.995054
  0.9953354029315753
  0.9963375605072609
  0.9958678264487109
  0.9965059860239441
  0.9965299791798751
  0.9943696734410595
  0.9929028744859839
  0.991904
  0.9943908220726353
  0.9945629125825165
  0.9954316071182122
  0.9891058429569055
  0.9887546479585083
  0.9899531387406488
  0.9841660273654312
  0.9823546027682118
  0.9732580883060249
  0.9685091420534458
  0.9606110486590653
  0.9554563151265315
  0.9654683648730895
  0.9663278207860875
  0.9588777963359152
  0.9712529379858976
  0.9692051961834623
  0.9596898848888592
  0.9603046711370168
  0.966755499986807
  0.964557342491181
  0.9683559996147723
  0.9694687792000065
  0.9707303442973019
  0.9773889941510833
  0.9638632986627043
  0.9226519004845904
  0.9331512838922547
  0.950196785228234
  0.92186526904941
  0.9408622545752807
  0.9400876366763585
  0.9172739592793439
  0.958789598692125
  0.9387549526559666
  0.9574572177188242
  0.9667346405443946
  0.9586205060792576
  0.9535860266690491
  0.9599535964762578
  0.9536776066864838
  0.9568041130437782
  0.9478714617759729
  0.9362159877636451
  0.9347876425331075
  0.9606598830000447
  0.9535601147393079
  0.9407536989844817
  0.9348369762837865
  0.9367976643498437
  0.9322059336540568
  0.9767588356209801
  0.9542236116946347
  0.9287542010776744
  0.9297317080609578
  0.9356370109080837
  0.922193919139224
  0.9322060947983013
  0.9756108982545764
  0.9600525746553756
  0.9199911329151164
  0.9048057110745729
  0.8918219101538202
  0.8889303567467968
  0.8656936031275508
  0.8528232458641705
  0.8647550825302324
  0.8738503107520925
  0.8557212900138278
  0.850542316345605
  0.8377171715323458
  0.8589428906708391
  0.8226664383182136
  0.8814396162723064
  0.8539775668679896
  0.8499151592493358
  0.8502810054232165
  0.8613120281463021
  0.9011946418386694
  0.8783823312018972
  0.8828275457271126
  0.8845073685726541
  0.8773719435677073
  0.9064223056600379
  0.8873397564030809
  0.8943941543265943
  0.9326354772610644
  0.9278968232220822
  0.9479540209146199
  0.9563711832387497
  0.9580716308105591
  0.971400793972292
  0.9717831731030362
  0.9890587435151208
  0.9955677501055298
  0.9972436186380843
  0.9984464173745652
  0.9998680174217003
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  0.9999640012959533
  0.9999520023038894
  0.999980000399992
  0.9999920000639995
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0


==> image/LS/stat/ls_local_psnr.csv <==
22.5367
22.2361
30.2415
21.7756
22.3469
22.5704
22.8704
25.6563
22.9144
27.7937
23.5114
24.932
31.7242
28.0796
30.6116
25.243
29.3223
25.2146
27.0879
25.7508
23.6925
25.7171
24.821
24.6686
22.9189
23.3062
29.9015
28.7694
34.5322
31.1999
36.2209
26.0399
25.1727
26.2214
30.5359
30.9516
28.9284
27.5734
25.4218
29.0298
24.8279
25.0166
31.2537
25.5248
25.8273
26.5429
28.8836
24.4802
26.3108
29.9333
28.7803
27.7021
26.8119
28.7717
29.6069
31.3278
25.4182
25.4072
28.4955
29.0526
29.0947
36.8822
28.9549
27.0856
25.9879
25.037
38.5653
24.9392
27.6943
25.7452
25.5432
30.9299
26.3383
32.7653
33.0352
28.581
26.3715
26.9312
26.8305
26.097
26.5309
28.1485
26.2223
28.7992
30.3681
28.7266
28.9792
29.1066
27.6252
28.4435
30.1682
26.4955
26.6869
27.9085
28.143
26.2429
26.564
27.8281
27.6327
27.1105
30.3554
26.6242
26.0741
27.2883
26.1719
25.9047
30.5231
26.3274
27.6262
24.9114
28.0252
26.3157
25.7942
26.4452
24.3985
25.0563
27.5975
25.4573
27.9572
26.2774
24.7381
27.221
25.6369
25.2526
30.0158
30.9898
24.5419
24.3963
24.7265
23.9397
25.0508
26.0604
30.8218
24.7801
25.1161
26.7237
28.4344
26.3295
26.5185
26.1563
27.294
27.0873
25.2308
24.823
25.2573
27.0957
25.5316
26.4106
28.5834
26.3558
25.5435
26.4194
25.7878
25.6167
27.6651
27.586
27.8931
25.7868
26.8127
26.9278
24.9458
25.3168
28.5165
25.3883
23.6343
23.4058
23.6805
23.8927
24.5966
25.2784
23.8166
24.2423
24.246
24.3312
26.511
23.0229
25.8332
26.1342
25.1472
24.2462
26.1666
28.2305
23.9269
23.809
23.5809
23.4969
22.7765
22.7042
24.3657
24.1076
21.9144
23.5205
23.2687
23.3238
24.3931
24.9727
24.6566
25.4203
25.5709
25.7563
26.9259
24.1909
20.6163
21.2209
22.459
21.1654
22.3823
21.6229
20.9303
23.6673
22.0876
22.7983
24.8545
22.9642
22.0513
22.6513
22.2903
22.5372
21.7813
21.5302
21.8323
23.1388
21.9859
22.0406
22.6104
23.3139
22.4761
27.8841
25.2973
22.3787
22.05
22.0185
22.2458
23.0189
32.1899
27.3034
22.4907
22.0366
22.2106
22.4767
22.5384
22.6672
22.9763
24.1008
23.0346
22.6849
22.3383
23.6111
22.787
25.7862
24.291
24.6432
24.5849
24.0573
26.2792
24.6828
24.9031
24.6179
24.6217
26.5694
25.3913
25.7905
27.5641
26.4084
27.9014
28.3607
27.7654
29.5273
27.4305
30.5291
32.2155
31.9248
32.8753
34.1527
37.025
37.0822
36.3474
35.3735
33.7463
34.2995
36.7309
37.5423
39.3526
39.5043
38.0105
39.1937
39.3839
39.2151
34.4878
30.5754
39.0405
35.0545
38.223
39.0857
39.6856
38.1916
39.3415
38.0639
38.2019



==> image/LS/stat/ls_local_ssim.csv <==
 0.74985
 0.76331
 0.84699
 0.77567
 0.78075
 0.77232
 0.77937
 0.79988
 0.78277
 0.81910
 0.78022
 0.79183
 0.85859
 0.81824
 0.84196
 0.79567
 0.82903
 0.79246
 0.82241
 0.80100
 0.78912
 0.81725
 0.80841
 0.80064
 0.80054
 0.80353
 0.84635
 0.83521
 0.88049
 0.85245
 0.88970
 0.81627
 0.81133
 0.82319
 0.85086
 0.85407
 0.83923
 0.83244
 0.81002
 0.84001
 0.80056
 0.79967
 0.85377
 0.80782
 0.80596
 0.81940
 0.83562
 0.81308
 0.82729
 0.85326
 0.84530
 0.83249
 0.82556
 0.83954
 0.84519
 0.85901
 0.80651
 0.80645
 0.82807
 0.83649
 0.83473
 0.89725
 0.83730
 0.82027
 0.81329
 0.81478
 0.91403
 0.82151
 0.83076
 0.82247
 0.82331
 0.85251
 0.82710
 0.87162
 0.87298
 0.82806
 0.82184
 0.82280
 0.82201
 0.82154
 0.82277
 0.82907
 0.82386
 0.84156
 0.84541
 0.83607
 0.84034
 0.83780
 0.83446
 0.83870
 0.84845
 0.83191
 0.82542
 0.83580
 0.82612
 0.82155
 0.81788
 0.81690
 0.81616
 0.79895
 0.82372
 0.78785
 0.77480
 0.77938
 0.75898
 0.75702
 0.79701
 0.76337
 0.76548
 0.75105
 0.77520
 0.75514
 0.74591
 0.74600
 0.74266
 0.73819
 0.75514
 0.75057
 0.76954
 0.74510
 0.73697
 0.74259
 0.73077
 0.73220
 0.79819
 0.78591
 0.72287
 0.72457
 0.71487
 0.71492
 0.73718
 0.73911
 0.80069
 0.74394
 0.73876
 0.74238
 0.76194
 0.74412
 0.75156
 0.74354
 0.73956
 0.73312
 0.71329
 0.72210
 0.72418
 0.73256
 0.72352
 0.71989
 0.74207
 0.70967
 0.70982
 0.70503
 0.71154
 0.70596
 0.70993
 0.71191
 0.70592
 0.68128
 0.68196
 0.67669
 0.66311
 0.65523
 0.68988
 0.63454
 0.61681
 0.61598
 0.60225
 0.60963
 0.60496
 0.61303
 0.58299
 0.58312
 0.58602
 0.58593
 0.60743
 0.58626
 0.60828
 0.59847
 0.60595
 0.58083
 0.60591
 0.63174
 0.58350
 0.59254
 0.58947
 0.58720
 0.58146
 0.57814
 0.58681
 0.56608
 0.55408
 0.57069
 0.55684
 0.57329
 0.57139
 0.57724
 0.57308
 0.57989
 0.58737
 0.60378
 0.61217
 0.56259
 0.51041
 0.50618
 0.52929
 0.51835
 0.51305
 0.50271
 0.50295
 0.54430
 0.50882
 0.51701
 0.53061
 0.50758
 0.49571
 0.50055
 0.48778
 0.50390
 0.49714
 0.49724
 0.49916
 0.50232
 0.48259
 0.49556
 0.51428
 0.51664
 0.50574
 0.64845
 0.51896
 0.49015
 0.47694
 0.45474
 0.48291
 0.50272
 0.80136
 0.60895
 0.48544
 0.47699
 0.49081
 0.49122
 0.52251
 0.51962
 0.52246
 0.53687
 0.51734
 0.53479
 0.53688
 0.54968
 0.57406
 0.62610
 0.61621
 0.64619
 0.64958
 0.63203
 0.66801
 0.68012
 0.69042
 0.67420
 0.69216
 0.72352
 0.71944
 0.73915
 0.76012
 0.75234
 0.77671
 0.78738
 0.78353
 0.79870
 0.78712
 0.81363
 0.82715
 0.82458
 0.83086
 0.83235
 0.84343
 0.84034
 0.83784
 0.83852
 0.83946
 0.84172
 0.84142
 0.84025
 0.84113
 0.83429
 0.82919
 0.83119
 0.82454
 0.81702
 0.81360
 0.79267
 0.81076
 0.81322
 0.82588
 0.82489
 0.82122
 0.81481
 0.81515
 0.81683
 0.81594


==> image/LS/stat/ls_orig-16_jaccard.csv <==
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0


==> image/LS/stat/ls_orig-16_psnr.csv <==
62.1716
61.0138
57.4273
57.0358
55.117
56.405
55.3411
54.4514
53.0151
51.9193
52.229
52.0593
51.9209
52.442
53.0485
53.0691
52.5308
53.0166
53.3182
53.6323
54.1868
54.442
54.6861
54.808
55.2663
55.1182
55.7376
55.3926
55.5357
55.4894
55.7273
55.5433
55.481
55.643
55.708
55.6384
55.6138
55.7821
55.9034
56.01
55.7453
55.8601
55.767
55.9375
55.8833
55.9718
56.104
56.0905
56.1278
56.1422
56.1279
56.189
56.18
56.1542
56.0277
56.1469
56.026
56.106
56.2472
56.3324
56.3085
56.3614
56.3719
56.3606
56.3568
56.4142
56.3607
56.3429
56.404
56.4927
56.492
56.4323
56.584
56.6332
56.5438
56.4933
56.5885
56.5323
56.5224
56.4682
56.3578
56.3463
56.4043
56.2481
56.3488
56.264
56.3532
56.4152
56.4196
56.2448
56.3799
56.3012
56.2927
56.2757
56.3789
56.4558
56.3501
56.3375
56.3692
56.3969
56.3661
56.0973
56.3761
56.3681
56.3843
56.3144
56.3843
56.4519
56.4643
56.3185
56.4771
56.277
56.2311
56.1397
56.1365
56.2118
56.0409
56.1612
56.0844
56.0665
55.9578
55.8037
55.8704
55.6827
55.7707
55.8593
55.9631
55.8607
55.6759
55.7631
55.6713
55.977
55.779
55.7067
55.5648
55.9235
55.7971
55.4777
55.6222
55.8055
55.8325
55.8986
55.9784
56.0585
56.2173
56.1422
56.2463
56.1628
55.6623
56.2293
56.109
56.164
56.2032
56.1059
55.8694
55.8282
56.0672
56.0497
56.034
55.7483
55.9219
55.4988
55.6231
55.6144
55.5203
55.6408
55.6281
55.7045
55.6523
55.7559
55.6948
56.0887
55.849
55.9486
55.9571
56.0593
56.1248
55.9457
56.1736
56.0628
56.0317
56.1974
55.9096
56.1679
56.1106
55.9861
55.7123
55.7565
55.6113
55.6027
55.2649
55.3203
54.9264
54.7795
54.5413
54.3687
54.3295
52.9526
54.0698
54.2806
54.425
54.5384
54.7104
54.6413
54.8026
54.9376
54.7464
54.7605
54.6729
54.6127
55.0766
55.1105
54.9432
54.7435
54.6763
54.8655
54.8767
53.8065
54.1254
54.2424
54.364
54.0223
53.9825
54.0248
53.8495
53.713
53.3022
53.1484
53.2673
53.3869
53.7005
53.6674
53.6245
53.8965
53.6966
53.5743
53.6785
53.5759
53.6116
53.756
53.8
53.6631
53.6646
53.7049
53.7447
53.8212
53.6999
53.6174
53.3728
53.5833
53.724
53.644
53.7739
53.6169
53.6687
53.842
53.9404
53.1205
54.0804
54.4185
54.4126
54.4928
54.6845
54.841
55.0511
55.0231
54.7498
54.9214
54.7641
54.8441
55.3143
55.7643
56.0049
56.2467
57.0452
57.9941
59.0888
60.4611
61.3149
62.4034
63.888
64.7282
65.1752
65.7072
66.5066
67.0443
67.4132
67.7712
68.023
68.1831
68.3988
68.37
68.4001
68.5524
68.7467
68.8855
69.0193
69.1232
69.2006
66.2509


==> image/LS/stat/ls_orig-16_ssim.csv <==
 0.082513
 0.090071
 0.10729
 0.12386
 0.14067
 0.16741
 0.18934
 0.21176
 0.23650
 0.26391
 0.29032
 0.31198
 0.32999
 0.34968
 0.36608
 0.37573
 0.37911
 0.38681
 0.38793
 0.38761
 0.39847
 0.39172
 0.39063
 0.39457
 0.39512
 0.39613
 0.39842
 0.39202
 0.39223
 0.39249
 0.39604
 0.39308
 0.39544
 0.39491
 0.39802
 0.39872
 0.40260
 0.40379
 0.41023
 0.41347
 0.41179
 0.41547
 0.41899
 0.42075
 0.42333
 0.42417
 0.42838
 0.43013
 0.43321
 0.43551
 0.43614
 0.44030
 0.44154
 0.44563
 0.44617
 0.45368
 0.45065
 0.45538
 0.46092
 0.46482
 0.46363
 0.46546
 0.46951
 0.46825
 0.47286
 0.47580
 0.47667
 0.47553
 0.48186
 0.48470
 0.48746
 0.48671
 0.48929
 0.49276
 0.49310
 0.49233
 0.49365
 0.49774
 0.49786
 0.50192
 0.50399
 0.50458
 0.50811
 0.51091
 0.51640
 0.51729
 0.52285
 0.52481
 0.52570
 0.52823
 0.53322
 0.53376
 0.53935
 0.54170
 0.54342
 0.54781
 0.54930
 0.54779
 0.55293
 0.55509
 0.55721
 0.55350
 0.56226
 0.56689
 0.57001
 0.57200
 0.57543
 0.57674
 0.58180
 0.58251
 0.58579
 0.58683
 0.58899
 0.58965
 0.59813
 0.60684
 0.61117
 0.61419
 0.62073
 0.62027
 0.62313
 0.62446
 0.62832
 0.62816
 0.63346
 0.63723
 0.63980
 0.64397
 0.64248
 0.64664
 0.65169
 0.65825
 0.66271
 0.66410
 0.66678
 0.66957
 0.67196
 0.67101
 0.67330
 0.68059
 0.68369
 0.68531
 0.68677
 0.69116
 0.69184
 0.69276
 0.69655
 0.69931
 0.69029
 0.70410
 0.70520
 0.70888
 0.71113
 0.71192
 0.70903
 0.71188
 0.72057
 0.72387
 0.72743
 0.72663
 0.72917
 0.72989
 0.73567
 0.73641
 0.73720
 0.74095
 0.74286
 0.74365
 0.74434
 0.74687
 0.75121
 0.75309
 0.75267
 0.75362
 0.75442
 0.75554
 0.75616
 0.75757
 0.76071
 0.76148
 0.76129
 0.76368
 0.76627
 0.77018
 0.77121
 0.77364
 0.77291
 0.77783
 0.77911
 0.78214
 0.78379
 0.78736
 0.78746
 0.78851
 0.79216
 0.79175
 0.79542
 0.77061
 0.79646
 0.80110
 0.80362
 0.80360
 0.80604
 0.80742
 0.80765
 0.80883
 0.80854
 0.81097
 0.81139
 0.81269
 0.81464
 0.81811
 0.81761
 0.81861
 0.82056
 0.82315
 0.82660
 0.81864
 0.82601
 0.83035
 0.83283
 0.83316
 0.83622
 0.83773
 0.84079
 0.84357
 0.84203
 0.84017
 0.84474
 0.84882
 0.84870
 0.84855
 0.84857
 0.85105
 0.84996
 0.84831
 0.84947
 0.84690
 0.84758
 0.84741
 0.84580
 0.84299
 0.84051
 0.83666
 0.83356
 0.83051
 0.82622
 0.81934
 0.81226
 0.80796
 0.80199
 0.79242
 0.78508
 0.77563
 0.76495
 0.75106
 0.73941
 0.71710
 0.70471
 0.68702
 0.66452
 0.64123
 0.61851
 0.59343
 0.56485
 0.54203
 0.51242
 0.48337
 0.45355
 0.42822
 0.40225
 0.37230
 0.35069
 0.32573
 0.30053
 0.27483
 0.25167
 0.23222
 0.21315
 0.19724
 0.17965
 0.16199
 0.15037
 0.13554
 0.12372
 0.11168
 0.10092
 0.099931
 0.092491
 0.086271
 0.087307
 0.077452
 0.077505
 0.078553
 0.078255
 0.075508
 0.076098
 0.077531
 0.078387


==> image/LS/stat/ls_orig-norm_jaccard.csv <==
  0.8086865884408746
  0.8946763827028246
  0.8659347824723976
  0.9286712137398307
  0.8567647162825001
  0.9586052500658453
  0.9086923131875982
  0.9331531847107197
  0.9780415066590408
  0.9907405904598056
  0.9933639756369452
  0.9943806675670461
  0.9974658329216818
  0.9962444739257472
  0.998202547658508
  0.9987838929825825
  0.9998039968639498
  0.9998
  0.999864
  0.999936
  0.999976
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  0.999988
  0.9999839999359997
  0.999984
  0.999996
  0.999988
  0.999976
  0.99998
  0.999992
  1.0
  1.0
  1.0
  0.99998
  0.999956
  0.9999439995519964
  0.999928
  0.9993239972959892
  0.9992959493083502
  0.9979837419189657
  0.9960385490434839
  0.9953261842004967
  0.9945481400831789
  0.990475618544319
  0.993220393766641
  0.9951039051123018
  0.994427277182211
  0.9942858300743652
  0.9958017516408934
  0.9957350095138968
  0.9960439399427755
  0.9960447259618322
  0.9954409216026099
  0.9952606441438313
  0.9924566685653837
  0.99013671875
  0.994745074533728
  0.9935998087772874
  0.994645960527891
  0.9952523820513666
  0.9902700605179944
  0.9931817331942812
  0.9836903034245775
  0.9865182643625257
  0.9916721336135753
  0.9899003043341379
  0.9878178409414285
  0.9929460771423682
  0.9917055317369027
  0.9912607360040123
  0.9917371165070726
  0.9924132291477376
  0.9946877397322423
  0.9932673365056778
  0.9901054253077791
  0.996814068552456
  0.9965740481096305
  0.9959722514871063
  0.9970773017260922
  0.9965841818852237
  0.9970003125520074
  0.995984602917342
  0.9970227139418701
  0.9963328300756505
  0.9970420914439456
  0.9958516950692933
  0.9955687689094809
  0.9970925523988468
  0.9970629998665
  0.996948850760764
  0.9973827292542804
  0.9971661639981377
  0.9972774309952143
  0.9972179426524167
  0.997162570177885
  0.9964220453637856
  0.9970355492098831
  0.9960205898226987
  0.9988163536445438
  0.9980061065504435
  0.9979592824417629
  0.9979386766384697
  0.9975707685168371
  0.9948782006193052
  0.9928942955404598
  0.9936602548944463
  0.9928813462797915
  0.9808023517628042
  0.9883772817796435
  0.9878825816775348
  0.9846592757576516
  0.9795366331547967
  0.9906761155288204
  0.9891152308371535
  0.9877831097236982
  0.9859164838803128
  0.9827814020917469
  0.9770631442503549
  0.9760630089748286
  0.985841314126526
  0.9845791676597382
  0.9842940523447488
  0.9838050705603083
  0.9814964512292671
  0.978192059522058
  0.9826958679143105
  0.9854254422914912
  0.9868524605342345
  0.9846537040012856
  0.9849471819822714
  0.9873446489371105
  0.9855158390500328
  0.9885019615036666
  0.9850224062812206
  0.9906276391950068
  0.9904941330657547
  0.9921985382438567
  0.9934083998364247
  0.9962191747621837
  0.9959455755992971
  0.9956384841523559
  0.9978011924919551
  0.9978897875345015
  0.9980152922732722
  0.998376727482605
  0.9983047043452472
  0.9984009041504353
  0.9976508129950932
  0.9957294116702656
  0.9954856355654804
  0.9954934691451247
  0.9954427370880897
  0.9963292815019859
  0.9865097761940536
  0.9918336263397957
  0.9911907310112213
  0.9911324491485528
  0.9886604812281972
  0.9849153668802665
  0.9887955065874623
  0.9870440277806745
  0.9859503368558996
  0.9868212745890595
  0.9848746939423567
  0.9866805029402081
  0.9777694635397822
  0.9734167221769916
  0.9766483690088511
  0.9825496828572282
  0.9794063793708585
  0.9759625359376389
  0.9828597979658917
  0.9730576228660552
  0.9714422612132056
  0.9842756818270325
  0.9834586727037741
  0.9825994010835887
  0.9805513906102391
  0.9839242072496273
  0.9822094339126086
  0.9821908127208481
  0.9817037775562202
  0.9790962215782925
  0.9780140002903894
  0.9795457452768184
  0.9793462846802328
  0.9828768164076915
  0.98359024712384
  0.982507827822317
  0.9864997324772605
  0.9845854528157154
  0.9826276343603869
  0.9809903307366407
  0.9829454158535692
  0.9822370067393237
  0.9793421159667247
  0.9818768015373118
  0.9811267266854512
  0.979474367769968
  0.9794054612187525
  0.9803832752613241
  0.980849545818397
  0.9724651439520874
  0.9791458191570268
  0.9793106525376464
  0.9812844020301665
  0.9811705471764763
  0.9706025771846019
  0.9733081107082069
  0.9779899788733711
  0.9625629169942981
  0.9734170027237466
  0.9370446842494838
  0.9678988426566616
  0.927689585149533
  0.930932730102915
  0.9404012448329928
  0.9253714620072332
  0.9460211898940505
  0.9425283649287571
  0.8583586147117923
  0.8741202217460596
  0.917023572945933
  0.9129124527530902
  0.7877017851134138
  0.8797889698683781
  0.8703658536585366
  0.8697942591670814
  0.880795427855633
  0.9144771796322004
  0.8940893766587763
  0.8917386135526495
  0.895731784851439
  0.8263372012389626
  0.8252907217633898
  0.8158327306200276
  0.6191670648192388
  0.7330992658793488
  0.7607215793056501
  0.7403668728969934
  0.7086975211348331
  0.8134354953670706
  0.3440943359752561
  0.5338888888888889
  0.48096192384769537
  0.5761467889908257
  0.10192837465564739
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0


==> image/LS/stat/ls_orig-norm_psnr.csv <==
30.1593
33.083
32.4904
33.8621
26.0386
34.735
29.9777
29.944
33.1166
33.2224
33.6844
32.2237
36.2388
34.9678
36.6578
33.3839
36.9603
35.4727
37.2078
36.8051
37.1516
34.4464
32.6932
34.4623
37.5407
37.7827
37.4824
37.9334
36.9346
37.899
38.189
38.3192
38.2971
38.5239
38.0018
38.5426
38.7429
38.7623
37.9426
38.8212
36.1488
36.7895
36.3984
38.5074
36.3145
35.5133
36.8309
35.747
32.9513
39.6514
39.4604
38.8357
39.6802
39.5863
39.3543
37.6107
39.3956
39.0834
39.254
39.4725
38.3418
39.7411
39.9896
37.242
39.849
36.1214
38.9304
39.7117
37.2035
34.2918
36.6983
40.3257
40.1953
39.8524
40.6055
40.2531
39.4038
40.4186
39.274
39.8872
37.6065
34.7969
38.3917
36.977
40.3441
41.1421
36.5422
41.1123
35.3768
37.9064
40.5369
40.3144
38.9564
41.3583
40.6274
39.1881
38.997
37.7501
40.9912
36.7092
33.5547
39.794
37.0414
35.7803
39.8199
38.1862
39.6618
38.4478
39.9917
37.5871
39.642
36.9761
35.9357
39.7259
39.7161
37.1588
39.593
39.8316
39.7807
39.826
39.4929
38.2109
38.0774
35.3622
39.8067
37.9319
38.8976
39.6492
38.3753
34.6532
36.0617
40.1924
39.7796
34.51
40.7581
40.2349
39.4642
37.0485
39.7162
40.0154
40.1146
39.2674
37.817
35.5228
35.2597
40.2694
40.1495
40.5248
40.6427
40.3112
37.8578
39.2043
39.8034
40.1577
39.7416
39.2054
39.8566
37.3016
39.4396
35.9454
38.8144
37.6605
35.4955
34.3852
38.3961
38.2551
35.581
38.6157
38.6782
38.4248
38.5302
38.326
38.4104
37.321
37.0747
38.5981
38.6454
38.7186
38.9427
34.625
38.586
38.6144
38.3961
35.7758
35.9289
37.3296
38.3153
37.0987
38.262
37.0621
38.3783
34.4658
35.0454
36.5993
38.6788
37.377
37.7614
38.7811
35.753
36.1699
39.0699
38.9617
38.4296
37.6014
38.9041
38.0845
38.7548
38.5197
38.1407
37.5085
37.856
37.3513
38.1482
37.7409
37.3914
38.1864
37.377
37.4978
36.2084
38.0475
38.3496
37.6937
38.1927
38.2505
38.0465
37.8808
38.0862
38.0048
36.29
38.1361
37.9217
37.6439
38.0176
36.3631
37.311
37.683
35.8393
37.8385
33.4403
38.0862
33.698
35.3725
36.8387
35.4583
37.5431
37.1893
31.4642
33.0215
36.639
35.6698
29.6862
34.7752
34.7392
34.1776
35.543
37.4356
36.0615
35.7531
36.6437
34.1267
35.5551
36.1118
30.5408
34.4876
36.3135
36.0125
35.9737
31.1827
26.4839
36.4978
36.701
35.1839
32.5019
33.4759
34.8214
36.4249
33.9303
36.2241
32.8461
30.8301
35.2046
34.9201
36.2283
35.7293
34.2536
35.1844
35.1589
35.5159
30.9027
27.2243
35.0028
32.2317
34.8532
35.1307
35.5094
34.2187
35.1718
34.5024
34.4268



==> image/LS/stat/ls_orig-norm_ssim.csv <==
 0.83104
 0.85460
 0.87409
 0.88368
 0.88185
 0.88791
 0.88654
 0.88909
 0.89029
 0.88914
 0.88959
 0.88941
 0.88992
 0.89108
 0.89362
 0.89221
 0.89136
 0.89214
 0.89493
 0.89502
 0.89645
 0.89919
 0.89947
 0.89822
 0.89993
 0.89833
 0.89821
 0.90025
 0.90255
 0.90310
 0.90390
 0.90476
 0.90627
 0.90806
 0.90795
 0.90821
 0.90908
 0.90946
 0.91003
 0.90963
 0.90842
 0.90824
 0.90974
 0.91077
 0.91110
 0.91356
 0.91361
 0.91656
 0.91974
 0.92212
 0.92261
 0.92354
 0.92305
 0.92205
 0.92243
 0.92162
 0.92036
 0.91937
 0.92118
 0.92176
 0.92226
 0.92312
 0.92463
 0.92474
 0.92557
 0.92704
 0.92774
 0.92918
 0.93162
 0.93200
 0.93215
 0.93278
 0.93415
 0.93469
 0.93459
 0.93368
 0.93427
 0.93551
 0.93627
 0.93685
 0.93876
 0.93875
 0.93910
 0.94045
 0.94143
 0.94262
 0.94320
 0.94358
 0.94442
 0.94571
 0.94583
 0.94435
 0.94548
 0.94612
 0.94473
 0.94389
 0.94389
 0.94298
 0.94176
 0.93924
 0.93729
 0.93632
 0.93373
 0.93102
 0.93036
 0.93060
 0.93106
 0.93212
 0.93377
 0.93310
 0.93310
 0.93277
 0.93243
 0.93150
 0.93243
 0.93343
 0.93448
 0.93521
 0.93398
 0.93458
 0.93563
 0.93707
 0.93626
 0.93557
 0.93622
 0.93514
 0.93470
 0.93483
 0.93603
 0.93786
 0.94012
 0.94209
 0.94426
 0.94533
 0.94472
 0.94471
 0.94539
 0.94612
 0.94378
 0.94529
 0.94414
 0.94486
 0.94500
 0.94498
 0.94394
 0.94416
 0.94606
 0.94633
 0.94697
 0.94642
 0.94639
 0.94630
 0.94707
 0.94668
 0.94582
 0.94561
 0.94546
 0.94397
 0.94278
 0.94181
 0.94144
 0.94041
 0.93811
 0.93567
 0.93462
 0.93455
 0.93385
 0.93279
 0.93226
 0.93153
 0.93103
 0.93136
 0.93253
 0.93374
 0.93412
 0.93520
 0.93449
 0.93653
 0.93777
 0.93760
 0.93793
 0.93830
 0.93789
 0.93914
 0.94131
 0.94219
 0.94345
 0.93409
 0.94299
 0.94430
 0.94369
 0.94297
 0.94324
 0.94345
 0.94433
 0.94500
 0.94457
 0.94469
 0.94524
 0.94518
 0.94514
 0.94547
 0.94504
 0.94494
 0.94549
 0.94652
 0.94770
 0.94399
 0.94650
 0.94785
 0.94786
 0.94721
 0.94756
 0.94689
 0.94696
 0.94756
 0.94652
 0.94598
 0.94841
 0.94993
 0.95013
 0.95019
 0.94990
 0.95008
 0.94961
 0.94919
 0.94967
 0.94862
 0.94894
 0.94927
 0.94863
 0.94783
 0.94789
 0.94726
 0.94626
 0.94573
 0.94486
 0.94430
 0.94279
 0.94394
 0.94329
 0.94186
 0.94136
 0.93953
 0.93792
 0.93556
 0.93285
 0.92780
 0.93000
 0.92886
 0.92205
 0.92028
 0.91790
 0.91375
 0.90987
 0.90753
 0.90054
 0.89338
 0.88872
 0.88459
 0.88267
 0.88131
 0.87257
 0.87026
 0.86690
 0.86404
 0.85995
 0.85368
 0.83343
 0.84701
 0.84355
 0.83759
 0.82744
 0.82229
 0.82204
 0.81729
 0.80893
 0.81174
 0.81164
 0.80625
 0.81024
 0.80569
 0.80255
 0.79347
 0.78669
 0.78641
 0.77971
 0.77338
 0.76838
 0.74755
 0.76684
 0.77166
 0.78067
 0.77890
 0.77388
 0.76789
 0.76916
 0.77093
 0.76802


==> image/LS/stat/ls_siftr_jaccard.csv <==
  0.7812688103323995
  0.7790413108823451
  0.8428077081812121
  0.7951813103758405
  0.8431075448523045
  0.8918643742195754
  0.877894017752749
  0.9355907220165784
  0.9714489245788575
  0.9907217912524369
  0.9920825925881134
  0.993695893095196
  0.9968539939812043
  0.9956983643361129
  0.9982547504012873
  0.999072
  1.0
  0.999996
  0.999996
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  1.0
  0.999996
  0.999996
  0.999784
  0.999756
  0.998608
  0.9962006717884867
  0.9912946026536452
  0.9942953382592381
  0.9896034177913963
  0.9880866135394027
  0.9969209327953068
  0.9889017984653741
  0.9948819775098774
  0.98942248551358
  0.9932228793648221
  0.9939078836288071
  0.9930826030509575
  0.986164015916644
  0.9818572848824234
  0.9865640971600189
  0.9918325779921856
  0.983542826469739
  0.9939921429393297
  0.9851634112690933
  0.9833913731374931
  0.9824348210340257
  0.9769095302453209
  0.9564972236182444
  0.9585205243399594
  0.9665987830214244
  0.9510027675314688
  0.9528558737888035
  0.963524801823145
  0.9562596978358514
  0.9546381973038063
  0.9647303582960705
  0.9864547079296397
  0.977587665083599
  0.9839740582872759
  0.9898435310887036
  0.9896646353767303
  0.988152956525941
  0.9915711096964471
  0.9898272978256051
  0.9936102495161121
  0.9943831145164295
  0.9886028997634488
  0.9920271198422294
  0.9859897595833099
  0.989290381915872
  0.9877640753251546
  0.9890295527957788
  0.9869299947382585
  0.9858038466478294
  0.9914434838683674
  0.9932990418557741
  0.9918841046926317
  0.9969617757451124
  0.9879788814923101
  0.9822163728141627
  0.991821899136756
  0.9818956890685666
  0.988033563806948
  0.9950116568856018
  0.9957542879679339
  0.9841109345659397
  0.9846794364794822
  0.9815659315271589
  0.9763532809370199
  0.9809570055639858
  0.975567161941499
  0.9821495190670062
  0.9786802982312393
  0.9614609849676594
  0.9571903370253035
  0.9545711002845741
  0.9589314949034577
  0.9599833925584008
  0.9563191921328977
  0.9748064020793927
  0.9726662014690884
  0.9340018571608147
  0.9340902763487586
  0.950079329563484
  0.979860905655031
  0.9690769096811912
  0.9410235347270711
  0.9596738651388277
  0.9293306568382256
  0.9163001156672043
  0.9474909883684921
  0.9302618761102516
  0.9347533568095279
  0.9304474288554843
  0.9363934021128065
  0.9485071522420518
  0.9479057044932456
  0.9559677736938829
  0.950365813441252
  0.958216401621453
  0.9656827851746397
  0.9776928675400292
  0.9854378921459842
  0.9852540451903832
  0.985684349131667
  0.9895447326627845
  0.9902927001104831
  0.9911070162437158
  0.993563203648854
  0.99526705065058
  0.9959074276176414
  0.9936562005329914
  0.9919117263935038
  0.9896805049009577
  0.986532053951879
  0.9925452224390009
  0.989578740630887
  0.9904556391398865
  0.9811568166689391
  0.978303564960519
  0.9861844844241986
  0.9781121585690113
  0.973751577283887
  0.9642826715782726
  0.9591388005656322
  0.9454932274885968
  0.9338323977578897
  0.9463456897085216
  0.9565756159815566
  0.940553001012331
  0.9542600896860987
  0.9470064282502765
  0.9463094745552337
  0.954605923010101
  0.9587330089992274
  0.9577503705006154
  0.9723255823888516
  0.9608266061217625
  0.9299800475216704
  0.9248923176096812
  0.9448285222289141
  0.8947164475664
  0.9324621582442774
  0.9239205340571346
  0.9233317618277035
  0.9219351479613175
  0.9532309377281736
  0.8976680625594722
  0.9479668081921305
  0.9256247951404113
  0.9188373271252653
  0.9658910222434988
  0.9524934672684698
  0.9421067141174406
  0.9442625403051558
  0.9576975956540693
  0.9492477682751732
  0.9358313933330031
  0.9296067023119834
  0.9306988893442454
  0.9605402564466209
  0.9580324685025646
  0.9377619775949734
  0.9100194412590373
  0.9182957268577931
  0.9432885412066536
  0.9470052176249103
  0.9512772116328673
  0.905240586599956
  0.8954378678888608
  0.9131265035877637
  0.8815730782574218
  0.9007061835568593
  0.9129200844495207
  0.8850684223343488
  0.9021036442312705
  0.8577443961162017
  0.8092219221354928
  0.8384985677006244
  0.7783537217499482
  0.744816958195794
  0.7732968486525238
  0.7896843282812102
  0.7074047859440218
  0.8219813737408822
  0.7316267639307438
  0.7509918676405969
  0.6964609432073379
  0.8185769250805606
  0.7240197276003176
  0.7308979796597802
  0.6114341357452506
  0.6463988456229871
  0.7616673091510502
  0.7300600428687444
  0.6910523736933798
  0.6300466203597963
  0.6434904135913002
  0.5517030750188874
  0.5161325249025552
  0.4816812119216203
  0.4214569330184517
  0.5580077318620276
  0.40032443333771756
  0.5550467591099645
  0.33183118741058654
  0.38670039754246477
  0.2477500642838776
  0.3149269682935518
  0.3207126948775056
  0.24146341463414633
  0.010683760683760684
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0


==> image/LS/stat/ls_siftr_psnr.csv <==
26.372
22.4435
29.1469
21.241
21.2384
23.3631
21.9461
26.2651
23.1369
26.4446
23.3959
26.0611
29.5938
30.2821
32.8414
25.1973
29.6206
26.3611
27.7351
29.0262
24.9774
25.3913
24.7086
24.5053
21.3904
22.4201
33.6088
29.076
34.4578
29.0378
38.4219
26.6397
26.9089
27.3101
28.9633
31.5412
35.589
28.7603
24.9834
29.9011
24.9024
25.5775
34.5923
25.6448
28.0148
28.4801
30.8316
24.0556
26.1969
33.1352
29.5957
31.9776
29.1078
30.4466
29.192
34.8347
27.776
26.4844
32.9226
26.0099
26.8359
31.7463
30.2855
24.9425
25.4118
26.998
30.6515
24.7727
29.7726
24.7084
25.0792
31.0487
26.099
32.5263
25.5494
30.0095
28.751
27.8071
24.8198
25.8427
26.5833
29.8417
27.3792
35.8327
29.7952
29.1241
29.4664
28.5181
26.1351
26.8513
27.892
25.6909
25.6934
27.1029
26.0295
25.0959
26.2779
31.3921
27.184
28.1796
29.6919
26.9047
24.451
25.5759
24.9147
27.7097
30.0923
25.5982
25.1115
24.2282
25.1839
25.3205
26.0477
23.7784
23.5321
27.3026
29.9329
27.7155
34.1493
25.8382
23.9622
26.9407
22.8993
23.5074
28.5722
30.354
23.3971
23.4166
24.0961
22.9576
26.0935
25.6967
28.1869
29.1598
26.4832
26.9212
28.4693
27.5193
25.9114
24.9883
31.0752
30.3215
23.5274
22.9191
24.6688
33.9654
29.6549
26.1363
29.3403
24.8826
23.0612
25.9211
23.9562
23.8818
25.4013
25.9692
26.1405
25.9956
26.5312
23.8479
24.1132
24.8939
25.3336
26.0732
22.2746
21.4365
23.9723
22.4169
23.4433
25.5335
25.2628
28.9213
23.2967
24.5146
25.1609
22.3497
29.364
24.8925
23.4416
25.4461
23.2476
29.2734
23.4007
23.4307
23.3782
23.5434
22.2178
21.8839
23.5326
24.2447
21.1363
22.5793
21.2583
23.4855
25.1761
25.145
25.8184
28.3992
26.0801
21.3569
21.0706
23.0658
18.8849
20.9081
20.8033
20.8007
21.4169
24.039
19.5938
24.8409
22.0283
20.6007
26.7564
23.3753
21.5552
20.7894
23.5209
22.2194
20.0769
21.3029
21.9385
26.8731
23.4523
23.042
21.2381
22.2731
25.0913
24.6605
25.1343
20.2194
19.8993
20.8939
19.1863
20.8419
23.5175
20.8813
23.4029
20.3387
19.8622
21.7804
20.0097
20.2946
21.7559
23.723
20.4101
23.8966
21.5356
22.6186
21.7072
26.4901
23.7442
25.172
22.4874
23.4242
27.4408
26.6553
25.3903
23.6774
24.2991
23.8322
23.9168
24.5849
24.5636
28.0784
26.6425
31.2832
28.2966
28.5246
25.7941
33.8388
36.2111
33.7029
30.403
32.6352
34.8947
35.8011
33.5431
37.7699
32.8055
31.8741
38.212
38.0825
40.3296
41.8065
37.3132
40.582
41.0544
42.2097
31.3931
27.523
41.0111
33.5961
38.8221
40.0142
42.2897
38.3335
41.1502
38.9083
39.1118



==> image/LS/stat/ls_siftr_ssim.csv <==
 0.83943
 0.86877
 0.94032
 0.85687
 0.85613
 0.87308
 0.85314
 0.90654
 0.86355
 0.90025
 0.86574
 0.89391
 0.93159
 0.92430
 0.93808
 0.88653
 0.92292
 0.89157
 0.90696
 0.91923
 0.88591
 0.89322
 0.88702
 0.88440
 0.86398
 0.86572
 0.95114
 0.91651
 0.95380
 0.91936
 0.96844
 0.89757
 0.89673
 0.89992
 0.91425
 0.93274
 0.95450
 0.91146
 0.88332
 0.92247
 0.87947
 0.88512
 0.95472
 0.88107
 0.90507
 0.91964
 0.92828
 0.87522
 0.90073
 0.94670
 0.91572
 0.93587
 0.91703
 0.92162
 0.90767
 0.95169
 0.89722
 0.88816
 0.93834
 0.88680
 0.88664
 0.92491
 0.91024
 0.87124
 0.87626
 0.88529
 0.92162
 0.86767
 0.91554
 0.86949
 0.87248
 0.91153
 0.88123
 0.93059
 0.87563
 0.91115
 0.89057
 0.88729
 0.86332
 0.87043
 0.87645
 0.91074
 0.88341
 0.96052
 0.89905
 0.89589
 0.89886
 0.89731
 0.88323
 0.88445
 0.88642
 0.86356
 0.86489
 0.87327
 0.86243
 0.85393
 0.86410
 0.90800
 0.86182
 0.87343
 0.89797
 0.85282
 0.82609
 0.82974
 0.81859
 0.84563
 0.86750
 0.81823
 0.81310
 0.80110
 0.81335
 0.81390
 0.81874
 0.79124
 0.78763
 0.83114
 0.85862
 0.83139
 0.92888
 0.80157
 0.78476
 0.81086
 0.77250
 0.77342
 0.82676
 0.85904
 0.76572
 0.76482
 0.76747
 0.75921
 0.79956
 0.79185
 0.83571
 0.87602
 0.80162
 0.80582
 0.82104
 0.81626
 0.79645
 0.78074
 0.87986
 0.85629
 0.75677
 0.75595
 0.77188
 0.90632
 0.84594
 0.77931
 0.82491
 0.75905
 0.74456
 0.76779
 0.74915
 0.74483
 0.75515
 0.76067
 0.75699
 0.76047
 0.77194
 0.71581
 0.71130
 0.71816
 0.72937
 0.73821
 0.66696
 0.65928
 0.69240
 0.66638
 0.67832
 0.70926
 0.69623
 0.81221
 0.65843
 0.67824
 0.69417
 0.64272
 0.82428
 0.68373
 0.65471
 0.70665
 0.65279
 0.79057
 0.65285
 0.65450
 0.65537
 0.65312
 0.63392
 0.62459
 0.64366
 0.65350
 0.61450
 0.63596
 0.59583
 0.65536
 0.68024
 0.69440
 0.72444
 0.80331
 0.73876
 0.59710
 0.60808
 0.64377
 0.53814
 0.58402
 0.57232
 0.56990
 0.58629
 0.66416
 0.53827
 0.68230
 0.58948
 0.55663
 0.74919
 0.61610
 0.58150
 0.54804
 0.61021
 0.56997
 0.52931
 0.56615
 0.56748
 0.76118
 0.62656
 0.57564
 0.54867
 0.56336
 0.64517
 0.65944
 0.66471
 0.50970
 0.49199
 0.51557
 0.49136
 0.51754
 0.58610
 0.51698
 0.60770
 0.49096
 0.51520
 0.54284
 0.51875
 0.52693
 0.55185
 0.60096
 0.53585
 0.63923
 0.58123
 0.58647
 0.59269
 0.77833
 0.68253
 0.70183
 0.65455
 0.67588
 0.79630
 0.78540
 0.74908
 0.72032
 0.75569
 0.76073
 0.77064
 0.79240
 0.79775
 0.86518
 0.83650
 0.91532
 0.86783
 0.87994
 0.90061
 0.92619
 0.94811
 0.93503
 0.92293
 0.93404
 0.94000
 0.94360
 0.94606
 0.95524
 0.95133
 0.94885
 0.95917
 0.96264
 0.95800
 0.95619
 0.95357
 0.95754
 0.95837
 0.94972
 0.94228
 0.92844
 0.95120
 0.94465
 0.95462
 0.95593
 0.95616
 0.94664
 0.94905
 0.95649
 0.95688


==> image/LS/stat/ls_surf-deform-std_jaccard.csv <==
  0.8757357477531555
  0.8387644167804988
  0.901286925070523
  0.9398460520776956
  0.9375077747746728
  0.9620105617424138
  0.9556072911981799
  0.9469500727440474
  0.9521108365862098
  0.957155289020895
  0.9625720303989161
  0.9676792434711432
  0.9753903951477844
  0.980794949499498
  0.9815411398368585
  0.9819015704172207
  0.98258058723175
  0.9839957728062476
  0.984083545657576
  0.9830157470785202
  0.985742669960262
  0.9870383244006907
  0.9863049315694862
  0.987318548025336
  0.9866022186152039
  0.9881679885580549
  0.9890468317578981
  0.9868649318463445
  0.986909684488675
  0.985886441595956
  0.9859587797348829
  0.9845636578958115
  0.9866929878973653
  0.9860746464247981
  0.9828335280821825
  0.9830876718503493
  0.9844279833898489
  0.9849707260218682
  0.982821182055456
  0.9858072227595394
  0.9862307856873
  0.9842798308814801
  0.9826920951819655
  0.9827372640349615
  0.9810133682340844
  0.9836969834002224
  0.9819525829656219
  0.9819463859488964
  0.9821171947122477
  0.9792354005624442
  0.9817207553692581
  0.9795478284308771
  0.9809648548351888
  0.9789757778090037
  0.9781560228629099
  0.9783282941578074
  0.9751830458238162
  0.9747108187797686
  0.9721198844966643
  0.9722211067384146
  0.9683453600444063
  0.9683232788488974
  0.9679213966640712
  0.9630313850293669
  0.9643128242988905
  0.9673855047839083
  0.9596722356642297
  0.9623461336696358
  0.9622418630160103
  0.9639129122566008
  0.9678387650085764
  0.9683735796556522
  0.9523951750662852
  0.9618327948519398
  0.9652845765088773
  0.9661049960783075
  0.9574619494216737
  0.9643431346101969
  0.9515793032742186
  0.9563177193901464
  0.962764849667328
  0.9559876099341778
  0.9599044569916287
  0.9586671010796661
  0.9503144475114539
  0.9521328367690685
  0.9502533286202427
  0.944588496274488
  0.9356909936504731
  0.9427845994258558
  0.9276501471882492
  0.9369453496718948
  0.9438341337584985
  0.9396954562692429
  0.9283083356529281
  0.9389545518034946
  0.9262047712322387
  0.9485393828021038
  0.9446803277627475
  0.9414411451275507
  0.9463799091637723
  0.9470818786200623
  0.9429229075624646
  0.943118174648791
  0.9415463327611162
  0.9418882025260603
  0.9438332530053156
  0.9332454327968682
  0.9297610525956983
  0.9394246681454879
  0.9394771414470712
  0.942922751148145
  0.9357338480943852
  0.9388495137629801
  0.9367839144672069
  0.9318369535291475
  0.9374968376161047
  0.9417150497394944
  0.9388008834671698
  0.9362813318368874
  0.9337393748745064
  0.9433762894215707
  0.9407108831073653
  0.9340108222251551
  0.9359585382301462
  0.942504705773444
  0.9338756212141811
  0.9214192871639341
  0.9338074695892115
  0.9389920831765582
  0.9329417409608717
  0.9322330266083283
  0.9351225054811401
  0.9326615598997978
  0.9336841765408581
  0.932098371636816
  0.9369281589391383
  0.935036519580542
  0.9330640274691981
  0.9260291303338217
  0.9336454786227771
  0.934696461650292
  0.9193018643395477
  0.9144062353808704
  0.9276422510606439
  0.933365667438513
  0.9327598342066161
  0.9318370937447992
  0.9321367101057291
  0.9325623530318801
  0.9308155774602368
  0.934326200340456
  0.9336548775570753
  0.9288010849358486
  0.9295366943595571
  0.9268428097715311
  0.9267180421843922
  0.9278640366169391
  0.927279213925763
  0.9221130148172343
  0.9316296345721847
  0.9296019416021214
  0.9275813316776506
  0.9226197060537009
  0.9288413464333469
  0.929729297511049
  0.9360542418699634
  0.9284951037077155
  0.9304903958407356
  0.9378284217042657
  0.9334603642032783
  0.9307880855455536
  0.9377109454665575
  0.9379895793982851
  0.9397079503970227
  0.9247163062100804
  0.9347323904904665
  0.9315320022933948
  0.9342449196537137
  0.9195127320760256
  0.9283065512978986
  0.9296853749206637
  0.9214578975908281
  0.9136914148741563
  0.9194611428985298
  0.9207607490050238
  0.9217409257959285
  0.9178942752822726
  0.9208631860409311
  0.9204429811433702
  0.9067369664541459
  0.9021552033278347
  0.9122908043908584
  0.9129485122850902
  0.9131151817826063
  0.9059187442289935
  0.9174187224914007
  0.9147880548586089
  0.914873510428184
  0.9022187462175172
  0.907014635261834
  0.9122591577183764
  0.916723889792962
  0.9079421339548861
  0.9164703927758178
  0.9167177391896493
  0.9237257559653246
  0.9107714358642084
  0.9151573596922119
  0.916566922481166
  0.9162323008407725
  0.9046954391179483
  0.9158372531057978
  0.9168060632344134
  0.9143318129634801
  0.9019197909337622
  0.9092574341207976
  0.9109396984423178
  0.9055862075846312
  0.9048172321121866
  0.9120167316439246
  0.9186091020811088
  0.9156260648213105
  0.9140431376842608
  0.9169171148370768
  0.9158178490430907
  0.9116386516307486
  0.9144802170241081
  0.9209321766079129
  0.916750148222354
  0.9201437086633462
  0.9137551148882593
  0.9179778940297596
  0.9220161282016952
  0.9255562878573894
  0.9110882999460826
  0.9200424311806161
  0.9146515700029004
  0.916182672085953
  0.8077055671050845
  0.9165795669901797
  0.9158489584564822
  0.9164793464336645
  0.9002955762500154
  0.8677535515017213
  0.9058476280104376
  0.8922051282051282
  0.7298828641047471
  0.9033448191848525
  0.9169872260124837
  0.8906615814515519
  0.8819904732948212
  0.8956950377916529
  0.8933111954459203
  0.8969042958689606
  0.8706853839801817
  0.8611390131799227
  0.859350100464214
  0.8867982965543941
  0.8085663246229903
  0.7928112069395284
  0.8402548082812692
  0.7879451667608819
  0.6846487129385779
  0.7943590336377298
  0.6922528178056784
  0.6700927045546151
  0.6929355474247115
  0.5417282127031019
  0.6348704990524321
  0.599803343166175
  0.5441176470588235
  0.6246246246246246
  0.35096153846153844
  0.3698630136986301
  0.3333333333333333
  0.2222222222222222
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0


==> image/LS/stat/ls_surf-deform-std_psnr.csv <==
32.446
31.469
33.5096
33.8984
32.4295
34.6261
33.8519
33.4194
33.9534
34.7703
35.3231
35.8016
36.3572
36.7834
37.2392
37.0918
37.6472
37.5269
38.2149
38.0178
38.1382
38.4516
37.9221
38.8253
37.0409
38.5462
38.6515
38.3939
38.8496
39.3197
39.4393
38.7447
38.7295
38.933
37.9374
38.4495
39.3241
39.0843
38.6585
39.4288
38.8573
38.7657
38.5563
38.4752
38.5008
39.0677
38.4704
39.0621
38.7328
38.0473
39.114
38.7404
39.1599
38.8557
38.4422
39.0019
38.0234
38.7662
38.3465
38.7966
38.6084
38.9789
38.7821
38.4969
38.7899
38.7905
37.8403
38.5652
38.5632
38.1584
38.5188
38.5544
36.42
38.26
38.4766
37.737
37.335
38.7046
37.1548
37.4442
38.6985
37.9638
38.5419
38.2021
38.0866
37.9365
38.0643
36.6186
36.0969
37.076
35.7165
36.3188
37.7479
37.5005
36.077
37.0563
35.3743
37.5877
37.5138
37.2702
38.2357
38.1289
37.8354
37.2934
37.4426
37.0843
37.6403
36.2019
36.2075
36.9385
36.5332
37.1304
36.7716
36.9694
36.9365
36.1581
36.6215
36.9199
36.9261
36.3166
35.6621
37.1275
36.7276
35.5095
36.6238
37.2996
36.107
34.6184
36.2072
36.4006
36.1643
36.4188
37.1833
36.5708
36.9486
36.4332
37.2273
37.015
36.7397
36.2187
36.78
36.9073
35.1701
34.8055
36.1787
36.5975
36.5509
35.9647
36.4155
36.356
35.6118
35.7902
35.9465
35.0729
35.3961
35.1662
35.0405
34.9433
34.8983
34.1354
34.9207
34.9621
34.6642
33.9213
34.3471
34.0787
35.0501
33.8564
34.1164
35.0343
34.718
33.9073
34.8354
34.7143
35.1767
33.654
34.9391
34.6936
34.8175
33.6812
34.4678
34.8887
33.9536
33.3092
33.9277
33.9889
34.1203
33.6928
34.2435
34.3768
33.3303
33.2638
34.2005
34.216
34.6748
33.9825
35.0581
35.0523
35.2226
33.6415
34.5713
35.0936
34.9847
34.3686
35.2108
35.0834
35.5613
34.6266
34.5881
34.9994
35.0399
33.8405
35.3493
35.1929
34.8602
33.2418
34.2532
34.2482
33.6081
33.495
34.2592
34.7002
34.3773
34.2527
34.449
34.3712
33.9353
33.7816
34.7417
34.3802
34.4729
33.8793
34.2504
34.6542
35.2988
33.2393
35.3158
34.4353
34.5238
27.036
34.6925
35.4042
35.6623
33.9642
31.9871
35.1376
33.89
25.608
35.3923
36.8454
34.7618
34.6318
36.1608
36.385
36.9328
35.6226
36.1028
36.2129
38.6095
34.6793
36.2312
37.5874
35.8888
33.8736
38.6757
36.4936
38.4951
40.2492
37.0264
42.066
42.2913
43.8659
45.4021
45.1694
47.0311
47.207
50.0373
49.7028
49.3247
48.461
48.1937
47.4836
44.9457
47.0694
48.4303
48.1164
47.7467
46.8277
45.8417
46.3098
46.2047
45.4526
45.2137
44.9326
44.7631
44.1799
43.4166
44.0116
43.5917



==> image/LS/stat/ls_surf-deform-std_ssim.csv <==
 0.88576
 0.96499
 0.96534
 0.96489
 0.96359
 0.96055
 0.95624
 0.95697
 0.96179
 0.96225
 0.96341
 0.96371
 0.96443
 0.96304
 0.96293
 0.96323
 0.96451
 0.95992
 0.95915
 0.96210
 0.96180
 0.96062
 0.95806
 0.96086
 0.95711
 0.95889
 0.96272
 0.96046
 0.96184
 0.96182
 0.96083
 0.95938
 0.95949
 0.95890
 0.96107
 0.96218
 0.96045
 0.96229
 0.96401
 0.96478
 0.96301
 0.96206
 0.96187
 0.95860
 0.96201
 0.96247
 0.96011
 0.96220
 0.96379
 0.96209
 0.96223
 0.96339
 0.96418
 0.96150
 0.95937
 0.96077
 0.96032
 0.96219
 0.96326
 0.96199
 0.95920
 0.95595
 0.95713
 0.96044
 0.96061
 0.95622
 0.95477
 0.95763
 0.95929
 0.95890
 0.95906
 0.95980
 0.95675
 0.96039
 0.96245
 0.95562
 0.95664
 0.95911
 0.95730
 0.95630
 0.96046
 0.96056
 0.95986
 0.95764
 0.95746
 0.95477
 0.95341
 0.94747
 0.95802
 0.95539
 0.95225
 0.94694
 0.95241
 0.95157
 0.94993
 0.95130
 0.95400
 0.95705
 0.95715
 0.95240
 0.95961
 0.96030
 0.95877
 0.95359
 0.95843
 0.95870
 0.95986
 0.95623
 0.95720
 0.95421
 0.95771
 0.95699
 0.95740
 0.95938
 0.95914
 0.95160
 0.95478
 0.95833
 0.96118
 0.95613
 0.95390
 0.95970
 0.95980
 0.95657
 0.96180
 0.96257
 0.95834
 0.95399
 0.95736
 0.95881
 0.96032
 0.95978
 0.96364
 0.96173
 0.96009
 0.95931
 0.96314
 0.96283
 0.96164
 0.95924
 0.96285
 0.96350
 0.95934
 0.95617
 0.96112
 0.96406
 0.96405
 0.96279
 0.96395
 0.96456
 0.96015
 0.96207
 0.96353
 0.96247
 0.96356
 0.96091
 0.96278
 0.96192
 0.96217
 0.95603
 0.96268
 0.95945
 0.95945
 0.95254
 0.96045
 0.95830
 0.96391
 0.95477
 0.96070
 0.96474
 0.96190
 0.95794
 0.96435
 0.96480
 0.96744
 0.95594
 0.96606
 0.96553
 0.96528
 0.95935
 0.96237
 0.96611
 0.96133
 0.95364
 0.96247
 0.96324
 0.96373
 0.96087
 0.96455
 0.96610
 0.96266
 0.95625
 0.96509
 0.96860
 0.96874
 0.96242
 0.97088
 0.97127
 0.97065
 0.95742
 0.96579
 0.97126
 0.96702
 0.96623
 0.96889
 0.96840
 0.97204
 0.96790
 0.96711
 0.97013
 0.97065
 0.96401
 0.97330
 0.97264
 0.97048
 0.96327
 0.97032
 0.97078
 0.96806
 0.96368
 0.96997
 0.97189
 0.96984
 0.96816
 0.96884
 0.96954
 0.96902
 0.96450
 0.97081
 0.96777
 0.96924
 0.96341
 0.96675
 0.97095
 0.97373
 0.95845
 0.97432
 0.96892
 0.96636
 0.82721
 0.97183
 0.97295
 0.97557
 0.96535
 0.96507
 0.97191
 0.96998
 0.78838
 0.97490
 0.98019
 0.97607
 0.96706
 0.97864
 0.97991
 0.98205
 0.97587
 0.98213
 0.98302
 0.98627
 0.97650
 0.98471
 0.98550
 0.98292
 0.96929
 0.98736
 0.98375
 0.98681
 0.98697
 0.98326
 0.98991
 0.98964
 0.99120
 0.99188
 0.99132
 0.99198
 0.99216
 0.99274
 0.99220
 0.99156
 0.99047
 0.99065
 0.99028
 0.98788
 0.98730
 0.98744
 0.98718
 0.98548
 0.98186
 0.98204
 0.98165
 0.97860
 0.97635
 0.97372
 0.97279
 0.97124
 0.96734
 0.96795
 0.96685
 0.96341


==> image/LS/stat/ls_surf-rigid_jaccard.csv <==
  0.8322228176967932
  0.7609589457268044
  0.8708568135245902
  0.8135444249126633
  0.8561840429894038
  0.8885543927833792
  0.898691916428557
  0.9375018571159732
  0.9014845746686592
  0.9345614719309918
  0.916638509007487
  0.9193179728345112
  0.9602544567694474
  0.9658547628876962
  0.9739888383611186
  0.9443606252521886
  0.9551607407766093
  0.9533343899131843
  0.9628215952010665
  0.9583368418253613
  0.9457760176326732
  0.9483367477199647
  0.94348845875622
  0.9439205126966208
  0.9053991056166584
  0.9179110308544441
  0.9801373627601245
  0.9670256110459071
  0.97853822302427
  0.9618693057285319
  0.9828570393055832
  0.9384766881207223
  0.946443009071282
  0.9501296406210255
  0.9524934593411287
  0.9587354320399375
  0.9765147574352595
  0.9508260455721544
  0.9354857413007216
  0.9592838670815274
  0.93308
  0.9324687958802083
  0.9725466669743188
  0.915389009275294
  0.9231101969067373
  0.9276980600562477
  0.9461884883699065
  0.8761824593334092
  0.9058784432464367
  0.9591338108307116
  0.920741434399808
  0.9598187877826031
  0.9397964572032068
  0.9342803673905031
  0.9138297721168831
  0.9354998580563829
  0.9293331855485786
  0.9165436031079581
  0.9504654568924856
  0.8448657919479894
  0.8618800959232614
  0.9117364392811437
  0.8899709237528668
  0.7894541668449503
  0.8142140419731844
  0.8825449912406435
  0.8714198965176326
  0.819252330904381
  0.8890492927211234
  0.7972311538131267
  0.807622349393299
  0.8657205990670268
  0.8328506738385443
  0.8507528965322353
  0.7632850241545893
  0.8926972784481149
  0.843790293272797
  0.8239486173700837
  0.718000707747927
  0.7925069584702419
  0.7966679647325485
  0.8823470129263933
  0.8362363325472315
  0.8966796642939696
  0.7973944481382979
  0.8258531607845678
  0.8697531693768759
  0.8257364037023115
  0.7413955108849427
  0.728247794176095
  0.7198437341342583
  0.7159328444872093
  0.7037838802905698
  0.7305732339818359
  0.6985699065957914
  0.691750119761845
  0.633487997854365
  0.8769157468434845
  0.7239784117193524
  0.7787929719162733
  0.826750875978717
  0.7716103041239276
  0.6834116619174609
  0.7400170023850567
  0.6633433557197853
  0.7520906458274382
  0.8039541619443396
  0.659813704778753
  0.6602310373635237
  0.6068594713905711
  0.6493214232270096
  0.6388505301119569
  0.6508574773192859
  0.5801274030258219
  0.6127438583283832
  0.8069674132537912
  0.793470264639823
  0.7232281134712482
  0.7945129371924441
  0.6221271497210354
  0.5737992341837842
  0.7590366161533795
  0.5885854939671061
  0.5303463616142358
  0.707363680231623
  0.7640192449536132
  0.5584249292462709
  0.5270288666994182
  0.594268337633616
  0.5414176470588236
  0.6649889476770788
  0.6056272802938802
  0.6486669722934275
  0.7743751977222398
  0.6481127163868281
  0.6431606377243203
  0.7460220234935413
  0.7388050537575724
  0.6094314036327521
  0.5714498381074073
  0.7380976619498456
  0.7411935462094107
  0.4848790790511999
  0.46648039865195723
  0.5705130163307449
  0.8359650489286675
  0.7954349192751691
  0.7004292917671964
  0.7614333245241338
  0.5877430130007449
  0.5068910891089109
  0.6359855445301972
  0.5528703002410948
  0.5480483592400691
  0.5883217823836654
  0.628373934226553
  0.6836088946697015
  0.6135969558347487
  0.6606227587344448
  0.6062548170984763
  0.5844501052165245
  0.6096984597757396
  0.6897246094975221
  0.7268957006825222
  0.5476119005680692
  0.49726277873258695
  0.6304482420759673
  0.5123670975611114
  0.5692951322805754
  0.6461594228735099
  0.7137558708779603
  0.7970254058325884
  0.6121619355472929
  0.6517846618101233
  0.6790043109110233
  0.5630537590717728
  0.7538656009397464
  0.7060451720290009
  0.6264980344831707
  0.664969424839682
  0.5983570334586443
  0.7342628391327284
  0.5824442590909656
  0.5683400581777236
  0.5952399455993783
  0.6241761763900667
  0.5462317166803233
  0.5316112728527977
  0.5811460058087456
  0.6116502832389203
  0.4647335930321345
  0.5427422693433064
  0.5287029044025507
  0.5161402677737994
  0.6624284059966824
  0.6576217264791464
  0.6900597236010653
  0.6879557921910293
  0.661462035476683
  0.4739390787309709
  0.5374865656153874
  0.550137413652232
  0.39593112203378794
  0.4825581803996542
  0.5070128341852682
  0.5561877667140825
  0.5121873298239245
  0.6297148942501194
  0.4439370302084811
  0.6570114228751655
  0.5842705325975062
  0.518194932494914
  0.6774209469908855
  0.5834946851113133
  0.5758658176735518
  0.5028155623811613
  0.5961282946574792
  0.5485645250851681
  0.43893267469612035
  0.5013581171357676
  0.5503825949655361
  0.7085715689968709
  0.6642272922944469
  0.5597776344021487
  0.5271882894932383
  0.5784335753190105
  0.6077900404616087
  0.6175253026081755
  0.7395006290041739
  0.4900304634544568
  0.4598093855697208
  0.540281057093278
  0.4434979090786456
  0.5110047777721559
  0.6270937385200991
  0.5173238966802511
  0.6844495623394506
  0.5086122319511961
  0.4880975624408633
  0.5992282067350506
  0.4905170174071187
  0.48931483059705094
  0.5817120106171201
  0.6511993479273405
  0.4604818014722205
  0.6250701208628691
  0.5577394047569632
  0.5565381335009202
  0.48794413304303513
  0.6782671843141637
  0.6026568160829722
  0.6305907810784579
  0.5006382912476258
  0.5404112463281577
  0.7089251941571768
  0.5847156887018239
  0.5558923239262702
  0.4630017251293847
  0.4682098765432099
  0.46130477937859055
  0.35062137531068766
  0.35118567510888854
  0.3269918466599914
  0.5058087001419904
  0.3449438202247191
  0.37363799851898866
  0.23320589841616604
  0.32686286787726987
  0.43736654804270464
  0.3351126927639383
  0.2913752913752914
  0.24937027707808565
  0.1826086956521739
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0
  0.0


==> image/LS/stat/ls_surf-rigid_psnr.csv <==
26.9709
22.1064
28.8184
20.5816
21.4447
22.8981
22.9049
27.5068
22.8913
26.7705
23.304
25.4296
29.6557
30.672
32.0619
25.772
28.4864
26.2455
28.6776
28.5221
24.6199
25.7511
24.8371
24.1694
20.676
21.6731
32.2385
30.1361
33.0278
27.6997
36.5793
25.9136
27.0865
27.0364
26.3928
28.4754
34.5184
28.0338
24.382
28.5179
23.8079
24.0733
32.9563
24.5559
25.7858
24.7724
29.3483
21.7581
24.847
29.7469
26.8645
31.9437
26.9854
28.3657
26.4775
29.7146
27.2796
25.5305
32.776
22.2372
24.0205
28.9263
27.3166
21.5641
22.6871
25.5527
26.3602
22.2678
26.994
21.3636
22.1717
26.4116
22.685
25.8981
21.029
26.8023
25.1218
24.2704
19.8711
21.7684
22.6607
27.5013
24.1076
30.4605
24.4745
24.9299
27.3675
25.211
21.7284
21.2275
21.6869
21.1002
21.0012
22.0206
21.0715
20.4442
19.7727
29.4454
22.5661
23.9414
26.962
23.7765
20.6649
22.4981
20.4922
23.2106
26.0303
20.7478
20.4749
18.9964
20.1907
19.9123
20.566
18.7201
19.2662
24.9987
25.065
22.6888
25.7199
20.0362
18.6807
24.0508
19.3211
17.8815
22.4127
24.4308
18.6734
18.0242
19.2771
17.8109
21.0547
19.8165
21.0495
24.6879
20.9654
20.9094
23.961
23.2988
20.104
19.1054
23.9285
23.8537
17.186
16.7706
18.9305
27.8473
25.1264
21.5766
23.9672
18.7443
16.7268
19.8462
17.6496
17.5758
18.6326
19.7481
20.8095
18.9169
19.7236
18.6641
18.2579
19.0134
21.0415
21.8007
16.9469
15.7924
18.4537
16.3202
17.2817
19.0598
20.8829
22.8383
17.8431
19.1904
19.7478
16.7192
22.0383
21.288
19.2193
20.4819
18.6252
22.7431
18.6339
18.5668
19.2391
19.5083
17.8982
17.6655
18.8676
19.9219
16.6902
18.726
18.1449
18.0375
22.209
21.6154
23.0598
22.6449
21.7901
17.5949
18.7172
19.2105
15.2719
16.7888
17.5838
18.352
17.5358
20.4086
16.2714
21.5192
19.2631
17.594
21.901
19.1282
19.1251
17.3298
19.4239
18.2383
15.8474
17.1903
18.4497
22.1315
20.7463
18.4821
17.5699
18.7878
19.6205
18.8287
22.6341
16.5499
16.0326
17.5869
15.9318
16.9974
19.6872
17.0923
21.4542
17.3825
17.2174
19.7814
17.3676
17.4144
19.27
21.6074
17.3194
21.031
19.6711
19.8456
19.0044
23.1426
21.7948
22.9191
20.1691
21.7984
26.3954
23.4095
23.2094
21.6567
22.28
23.0217
21.7403
22.7862
23.404
27.3199
25.8844
27.8742
27.4172
30.3687
34.3615
35.2206
37.0322
38.1517
37.7409
40.3784
42.7492
43.2248
45.6059
46.6927
47.0036
47.8546
48.9622
47.8775
46.3462
48.0245
48.6757
47.9334
47.5289
47.2059
46.6154
46.7382
46.2319
45.464
45.4589
45.1263
44.9335
44.503
43.6352
44.1625
44.0189



==> image/LS/stat/ls_surf-rigid_ssim.csv <==
 0.84069
 0.86247
 0.93502
 0.82831
 0.82880
 0.84504
 0.83881
 0.89968
 0.83913
 0.89578
 0.84952
 0.86290
 0.92335
 0.91706
 0.92766
 0.87135
 0.89873
 0.87311
 0.90426
 0.89928
 0.86162
 0.86872
 0.85002
 0.85147
 0.80528
 0.81289
 0.93630
 0.90386
 0.93146
 0.89019
 0.95360
 0.86049
 0.86549
 0.87226
 0.86678
 0.89609
 0.94097
 0.87449
 0.84791
 0.89387
 0.83389
 0.83711
 0.93563
 0.83441
 0.84760
 0.84317
 0.89154
 0.78887
 0.83780
 0.91389
 0.85358
 0.91476
 0.87389
 0.87591
 0.83443
 0.88405
 0.86250
 0.84253
 0.93036
 0.76944
 0.78790
 0.86535
 0.83338
 0.73608
 0.76384
 0.81609
 0.82648
 0.75155
 0.84068
 0.71763
 0.72903
 0.79937
 0.74563
 0.79765
 0.70454
 0.83011
 0.76855
 0.75047
 0.65522
 0.70468
 0.70915
 0.82355
 0.75978
 0.86602
 0.73173
 0.76353
 0.81293
 0.78165
 0.68796
 0.67439
 0.65989
 0.64235
 0.63382
 0.65348
 0.62868
 0.61829
 0.58970
 0.85283
 0.64935
 0.70706
 0.78158
 0.71056
 0.60365
 0.65112
 0.59558
 0.67007
 0.75211
 0.59001
 0.59428
 0.53568
 0.57140
 0.56101
 0.58211
 0.51398
 0.53832
 0.74262
 0.71750
 0.62513
 0.75496
 0.53900
 0.50313
 0.67498
 0.50972
 0.46688
 0.61454
 0.71076
 0.48758
 0.46785
 0.50943
 0.46629
 0.56039
 0.52971
 0.58151
 0.73583
 0.56586
 0.55386
 0.65987
 0.66659
 0.51971
 0.49407
 0.66883
 0.68338
 0.42720
 0.41908
 0.47997
 0.81948
 0.74396
 0.60266
 0.69653
 0.47022
 0.41125
 0.50014
 0.43375
 0.42642
 0.46469
 0.48044
 0.53251
 0.47504
 0.52096
 0.44259
 0.42432
 0.44183
 0.54912
 0.57164
 0.39267
 0.34881
 0.44218
 0.37550
 0.40679
 0.45726
 0.54092
 0.69584
 0.39466
 0.43971
 0.47625
 0.35442
 0.62597
 0.55380
 0.42305
 0.48609
 0.42293
 0.59766
 0.43043
 0.39805
 0.44239
 0.48196
 0.39746
 0.38927
 0.42835
 0.46218
 0.37621
 0.43876
 0.40731
 0.42050
 0.60226
 0.60346
 0.65484
 0.64999
 0.61111
 0.40231
 0.50421
 0.45734
 0.31650
 0.38459
 0.39862
 0.45783
 0.39976
 0.54556
 0.34390
 0.56465
 0.45961
 0.41636
 0.60860
 0.46409
 0.48312
 0.38500
 0.48310
 0.40787
 0.32688
 0.37068
 0.40531
 0.63923
 0.54760
 0.39118
 0.37639
 0.41387
 0.44757
 0.48278
 0.66054
 0.33453
 0.31282
 0.36502
 0.33507
 0.35878
 0.44322
 0.36966
 0.55280
 0.36686
 0.37656
 0.46717
 0.39274
 0.40081
 0.47028
 0.55079
 0.43968
 0.57872
 0.52343
 0.53676
 0.54095
 0.72255
 0.64441
 0.68227
 0.63760
 0.67763
 0.82625
 0.75389
 0.74869
 0.73131
 0.75744
 0.78134
 0.77650
 0.80043
 0.81592
 0.88953
 0.86686
 0.91803
 0.90530
 0.93242
 0.96813
 0.96653
 0.97403
 0.97787
 0.97868
 0.98480
 0.98849
 0.98990
 0.99103
 0.99155
 0.99113
 0.99069
 0.99115
 0.99095
 0.98906
 0.98853
 0.98858
 0.98840
 0.98700
 0.98349
 0.98387
 0.98357
 0.98022
 0.97844
 0.97638
 0.97513
 0.97389
 0.97041
 0.97022
 0.96935
 0.96731


==> image/examples/checker/checker_g.png.global.json <==
[
    [
        [
            -0.9023201263892627,
            0.43106657201975773,
            1303.5306491713814
        ],
        [
            -0.43106657201975773,
            -0.9023201263892627,
            2067.380614790392
        ]
    ],
    84.86903597630209,
    -253.07439029090804
]

==> image/examples/example-g.png.global.json <==
[
    [
        [
            0.6012735216767902,
            0.7990432730024016,
            -120.09503840375753
        ],
        [
            -0.7990432730024016,
            0.6012735216767902,
            359.3309253976834
        ]
    ],
    -54.3642765192224,
    1.603186955566784
]

==> image/examples/psnr/191145-1_orig_rec00000888_a.png.global.json <==
[
    [
        [
            0.6544714990242417,
            -0.7560866729184967,
            2022.5654592698522
        ],
        [
            0.7560866729184967,
            0.6544714990242417,
            -753.7848036868679
        ]
    ],
    518.1611457736205,
    -536.6461968614244
]

==> image/examples/ship/global.png.global.json <==
[
    [
        [
            0.6801000202711062,
            -0.7331193370981569,
            789.764487620288
        ],
        [
            0.7331193370981569,
            0.6801000202711062,
            -309.91451802694723
        ]
    ],
    59.893322977760135,
    -194.17624126004358
]

==> image/examples/ship/seed.txt <==
6


==> image/scalebars/scale_LM-6d.txt <==
((1000 × micrometer) / ((0.22 × micrometer) / pixel)) / 20000 ≈ 227.2727273 


==> image/scalebars/scale_ct-13a.txt <==
(1000 × micrometer) / ((7 × micrometer) / pixel) ≈ 142.8571429 pixel


==> image/scalebars/scale_ct-3a.txt <==
(5000 × micrometer) / ((7 × micrometer) / pixel) ≈ 714.2857143 pixel



==> image/scalebars/scale_ct-500.txt <==
(1000 × micrometers) / ((7 × micrometer) / pixel) ≈ 142.8571429 pixel



==> image/scalebars/scale_ct-6a.txt <==
(5000 × micrometer) / ((7 × micrometer) / pixel) ≈ 714.2857143 pixel


==> image/scalebars/scale_em-13f.txt <==
  (50 × micrometer) / ((0.15 × micrometer) / pixel) ≈ 333.3333333 pixel


==> image/scalebars/scale_em-500.txt <==
  (10 × micrometer) / ((0.15 × micrometer) / pixel) ≈ 66.66666667 pixel


==> image/scalebars/scale_em-6b.txt <==
(50 × micrometer) / ((0.15 × micrometer) / pixel) ≈ 333.3333333 pixel


==> image/scalebars/scale_ls-500.txt <==
  (500 × micrometer) / ((5.16 × micrometer) / pixel) ≈ 96.89922481 pixel



==> image/scalebars/scale_ls-5a.txt <==
(1000 × micrometer) / ((5.16 × micrometer) / pixel) ≈ 193.7984496 pixel


==> image/scalebars/scale_ls-6c.txt <==
 (3000 × micrometer) / ((5.16 × micrometer) / gram) ≈ 581.3953488 g
